Adaptive Learning Path Navigation Based on Knowledge Tracing and Reinforcement Learning

This paper introduces the Adaptive Learning Path Navigation (ALPN) system, a novel approach for enhancing E-learning platforms by providing highly adaptive learning paths for students. The ALPN system integrates the Attentive Knowledge Tracing (AKT) model, which assesses students' knowledge states, with the proposed Entropy-enhanced Proximal Policy Optimization (EPPO) algorithm. This new algorithm optimizes the recommendation of learning materials. By harmonizing these models, the ALPN system tailors the learning path to students' needs, significantly increasing learning effectiveness. Experimental results demonstrate that the ALPN system outperforms previous research by 8.2% in maximizing learning outcomes and provides a 10.5% higher diversity in generating learning paths. The proposed system marks a significant advancement in adaptive E-learning, potentially transforming the educational landscape in the digital era.

==> background.csv <==
BinEdges,Frequency_AKT,Frequency_DKT
0.1,0,0
0.105,0,0
0.11,1,0
0.115,0,0
0.12,1,0
0.125,1,0
0.13,3,0
0.135,2,0
0.14,1,0
0.145,2,0
0.15,2,0
0.155,3,0
0.16,3,0
0.165,3,0
0.17,0,0
0.175,3,0
0.18,5,0
0.185,4,0
0.19,4,0
0.195,15,0
0.2,9,0
0.205,11,0
0.21,11,0
0.215,15,0
0.22,8,0
0.225,20,0
0.23,16,0
0.235,17,0
0.24,17,0
0.245,20,0
0.25,15,0
0.255,17,0
0.26,13,0
0.265,28,0
0.27,19,0
0.275,28,0
0.28,32,0
0.285,37,0
0.29,38,0
0.295,34,0
0.3,46,0
0.305,39,0
0.31,31,0
0.315,42,0
0.32,44,0
0.325,39,0
0.33,51,0
0.335,40,0
0.34,35,0
0.345,51,0
0.35,53,0
0.355,45,0
0.36,53,0
0.365,49,0
0.37,43,0
0.375,48,0
0.38,49,0
0.385,63,0
0.39,53,0
0.395,52,0
0.4,62,0
0.405,58,0
0.41,60,0
0.415,39,0
0.42,49,4
0.425,57,0
0.43,52,0
0.435,51,10
0.44,50,30
0.445,47,73
0.45,59,250
0.455,57,689
0.46,39,951
0.465,46,649
0.47,50,295
0.475,61,38
0.48,51,11
0.485,53,0
0.49,30,0
0.495,42,0
0.5,47,0
0.505,41,0
0.51,45,0
0.515,35,0
0.52,40,0
0.525,37,0
0.53,36,0
0.535,42,0
0.54,31,0
0.545,30,0
0.55,24,0
0.555,28,0
0.56,20,0
0.565,23,0
0.57,22,0
0.575,19,0
0.58,25,0
0.585,27,0
0.59,13,0
0.595,18,0


==> coverage.csv <==
Value,Count
0,5
1,6
2,6
3,3
4,6
5,4
6,5
7,2
8,4
9,3
10,8
11,3
12,3
13,5
14,5
15,4
16,5
17,3
18,3
19,4
20,4
21,3
22,6
23,6
24,5
25,7
26,3
27,7
28,4
29,2
30,8
31,5
32,2
33,6
34,5
35,6
36,5
37,7
38,6
39,2
40,2
41,5
42,6
43,4
44,3
45,4
46,5
47,5
48,2
49,3
50,7
51,3
52,2
53,4
54,4
55,7
56,4
57,3
58,2
59,4
60,1
61,6
62,3
63,3
64,3
65,3
66,3
67,4
68,3
69,6
70,2
71,8
72,3
73,7
74,3
75,1
76,4
77,4
78,6
79,4
80,3
81,7
82,2
83,5
84,4
85,6
86,7
87,4
88,9
89,3
90,3
91,4
92,2
93,3
94,5
95,6
96,5
97,2
98,4
99,7
100,5
101,7
102,4
103,6
104,2
105,3
106,5
107,1
108,7
109,3
110,2
111,2
112,3
113,4
114,2
115,2
116,4
117,2
118,4
119,6
120,1
121,3
122,6
123,6
124,3
125,6
126,1
127,7
128,5
129,5
130,1
131,2
132,4
133,3
134,3
135,7
136,4
137,5
138,6
139,7
140,5
141,2
142,6
143,6
144,7
145,4
146,3
147,4
148,8
149,6
150,4
151,3
152,3
153,2
154,4
155,1
156,3
157,7
158,2
159,7
160,5
161,6
162,2
163,7
164,5
165,5
166,2
167,5
168,3
169,1
170,5
171,2
172,5
173,6
174,7
175,4
176,6
177,6
178,7
179,6
180,2
181,5
182,4
183,5
184,2
185,6
186,4
187,7
188,6
189,3
190,5
191,4
192,4
193,4
194,5
195,6
196,4
197,3
198,6
199,1
200,0
201,3
202,8
203,2
204,1
205,4
206,5
207,6
208,0
209,5
210,3
211,2
212,4
213,1
214,3
215,3
216,7
217,7
218,3
219,5
220,6
221,0
222,5
223,6
224,6
225,4
226,2
227,3
228,5
229,2
230,5
231,7
232,5
233,1
234,5
235,9
236,2
237,2
238,6
239,8
240,1
241,5
242,5
243,6
244,5
245,5
246,6
247,7
248,3
249,4
250,3
251,2
252,6
253,6
254,3
255,3
256,2
257,4
258,2
259,4
260,6
261,8
262,4
263,6
264,5
265,4
266,10
267,2
268,4
269,5
270,5
271,3
272,1
273,7
274,3
275,5
276,4
277,2
278,3
279,5
280,3
281,4
282,4
283,1
284,5
285,3
286,3
287,3
288,7
289,2
290,7
291,4
292,1
293,2
294,0
295,6
296,3
297,3
298,3
299,8
300,2
301,8
302,2
303,8
304,6
305,6
306,1
307,3
308,3
309,7
310,4
311,3
312,5
313,3
314,7
315,8
316,1
317,3
318,1
319,6
320,8
321,7
322,3
323,5
324,5
325,3
326,5
327,3
328,3
329,1
330,4
331,2
332,5
333,3
334,0
335,1
336,8
337,5
338,10
339,3
340,8
341,6
342,6
343,3
344,6
345,3
346,2
347,1
348,1
349,2
350,7
351,6
352,7
353,4
354,3
355,4
356,5
357,7
358,3
359,3
360,2
361,3
362,4
363,6
364,3
365,3
366,2
367,4
368,4
369,3
370,4
371,1
372,2
373,7
374,3
375,4
376,4
377,2
378,1
379,4
380,6
381,2
382,3
383,5
384,7
385,6
386,5
387,5
388,5
389,6
390,4
391,3
392,5
393,6
394,4
395,2
396,7
397,4
398,1
399,1
400,8
401,6
402,4
403,2
404,2
405,3
406,7
407,4
408,7
409,4
410,6
411,2
412,4
413,2
414,6
415,5
416,6
417,6
418,3
419,3
420,6
421,5
422,7
423,2
424,3
425,5
426,5
427,5
428,0
429,2
430,3
431,5
432,3
433,4
434,2
435,2
436,7
437,5
438,6
439,7
440,6
441,1
442,6
443,6
444,3
445,6
446,2
447,7
448,4
449,4
450,5
451,8
452,5
453,5
454,5
455,1
456,3
457,3
458,2
459,1
460,6
461,6
462,4
463,7
464,8
465,1
466,5
467,2
468,4
469,3
470,4
471,4
472,4
473,3
474,6
475,4
476,3
477,2
478,4
479,2
480,7
481,5
482,1
483,8
484,3
485,3
486,3
487,1
488,5
489,10
490,5
491,3
492,3
493,4
494,8
495,2
496,3
497,5
498,3
499,3
500,7
501,3
502,6
503,5
504,1
505,6
506,3
507,2
508,5
509,4
510,3
511,2
512,7
513,3
514,4
515,4
516,4
517,1
518,6
519,4
520,4
521,6
522,4
523,1
524,5
525,8
526,6
527,1
528,10
529,6
530,4
531,2
532,3
533,6
534,5
535,4
536,3
537,0
538,4
539,3
540,4
541,0
542,4
543,2
544,2
545,6
546,3
547,4
548,8
549,8
550,3
551,9
552,5
553,4
554,6
555,5
556,8
557,4
558,5
559,4
560,4
561,5
562,2
563,2
564,4
565,3
566,4
567,6
568,4
569,1
570,7
571,1
572,6
573,4
574,4
575,4
576,3
577,3
578,7
579,7
580,6
581,7
582,2
583,5
584,4
585,9
586,6
587,4
588,8
589,3
590,5
591,4
592,2
593,2
594,5
595,4
596,2
597,2
598,5
599,6
600,4
601,5
602,4
603,5
604,4
605,3
606,2
607,3
608,4
609,6
610,2
611,3
612,4
613,2
614,6
615,5
616,2
617,1
618,2
619,7
620,4
621,2
622,6
623,5
624,4
625,5
626,5
627,0
628,3
629,3
630,3
631,2
632,7
633,5
634,5
635,3
636,3
637,4
638,4
639,5
640,3
641,4
642,0
643,5
644,4
645,2
646,1
647,3
648,5
649,2
650,7
651,2
652,2
653,3
654,6
655,4
656,2
657,5
658,4
659,3
660,4
661,4
662,4
663,5
664,7
665,3
666,2
667,3
668,7
669,4
670,6
671,5
672,3
673,5
674,5
675,6
676,1
677,2
678,3
679,4
680,4
681,7
682,3
683,5
684,5
685,3
686,4
687,4
688,2
689,5
690,4
691,8
692,5
693,8
694,9
695,5
696,1
697,5
698,2
699,5
700,5
701,2
702,2
703,7
704,5
705,3
706,5
707,6
708,5
709,5
710,3
711,3
712,4
713,3
714,6
715,5
716,2


==> effi.csv <==
ALPN-PPO,ALPN-PPO-noH,KT-KDM,ALPN-A2C
59.602690220128125,58.26964795521392,60.00000000000003,59.58512350293534
59.60241267803147,58.269457208672414,60.00000000000003,59.585098209025496
59.6019009935187,58.2690217839048,60.00000000000003,59.585047619496606
59.60109757613617,58.268419858710395,60.00000000000003,59.58497173093039
59.60002274232583,58.26759280821438,60.00000000000003,59.584870538199695
59.598667248933715,58.266570328893565,60.00000000000003,59.58477092776134
59.59707033962333,58.265366420629135,60.00000000000003,59.584614601832094
59.59518391417255,58.26392612169235,60.00000000000003,59.584435611080266
59.593020473789274,58.26227566500529,60.00000000000003,59.58422465380094
59.59057703743937,58.260436931089146,60.00000000000003,59.58395817218735
59.58788416335379,58.258406935877076,60.00000000000003,59.58367229948369
59.58490778172749,58.25615011126796,60.00000000000003,59.583360447225246
59.581667191518086,58.253699459271495,60.00000000000003,59.5830894038651
59.57814148044549,58.25101075983144,60.00000000000003,59.58275409905694
59.574389513992905,58.24814852903529,60.00000000000003,59.582362539039366
59.57031882843956,58.24510945750448,60.00000000000003,59.58200647122629
59.56603881534219,58.24186112250441,60.00000000000003,59.58162687822325
59.56148540061793,58.23839136345229,60.00000000000003,59.581187613614965
59.5566647907404,58.23472924692396,60.00000000000003,59.580717480472146
59.551564976150004,58.23082954660707,60.00000000000003,59.580204305350826
59.54617467621981,58.22673418668783,60.00000000000003,59.57968646734678
59.54052714368287,58.22248024040511,60.00000000000003,59.57911751008485
59.53460138213486,58.21795919581502,60.00000000000003,59.578556923088044
59.52840112232585,58.21326813998006,60.00000000000003,59.57797080544511
59.52195365040391,58.20836530837958,60.00000000000003,59.57734861013024
59.515226679787396,58.203266698096115,60.00000000000003,59.576700556097194
59.50827246657589,58.197956529099585,60.00000000000003,59.57599046088908
59.500999939939575,58.192482892345566,60.00000000000003,59.57531212185621
59.49348145458499,58.18676957947676,60.00000000000003,59.57458502300285
59.485706649130904,58.18088561185697,60.00000000000003,59.573831865440475
59.47764307346933,58.17473712802145,60.00000000000003,59.573052596040924
59.46935817389801,58.16845137005588,60.00000000000003,59.57227274142818
59.46075278212788,58.16195014652247,60.00000000000003,59.57145369347616
59.451917080021474,58.15522327606942,60.00000000000003,59.57059499480473
59.44280793173315,58.148263619615975,60.00000000000003,59.56973948625604
59.43343756577291,58.14115978349626,60.00000000000003,59.568824809736554
59.42380644174357,58.13382749584857,60.00000000000003,59.567867577485515
59.413907278755076,58.12629357642755,60.00000000000003,59.566902197086456
59.40372421093766,58.11856394483104,60.00000000000003,59.56588815204082
59.3933070476758,58.11062040850666,60.00000000000003,59.56485663813434
59.38261955222811,58.10246288757163,60.00000000000003,59.563809786782976
59.37168564272339,58.09411322479228,60.00000000000003,59.56273612982707
59.36044899674017,58.08559205044261,60.00000000000003,59.56163559325326
59.3490073387665,58.07685349455835,60.00000000000003,59.560511466881735
59.337281367308286,58.06789489625524,60.00000000000003,59.559355723978605
59.325288741530535,58.05874636781317,60.00000000000003,59.558140080101126
59.313027595829375,58.04941756219164,60.00000000000003,59.55690193636393
59.30052947066178,58.039858935937445,60.00000000000003,59.555663389199616
59.287765478815416,58.03010538167776,60.00000000000003,59.554410221487856
59.27475596869162,58.02015340215856,60.00000000000003,59.55314799015005
59.26148699567634,58.009974286825425,60.00000000000003,59.55182888814168
59.247972034511506,57.99958401449844,60.00000000000003,59.55049097718745
59.23421166014282,57.98905820698421,60.00000000000003,59.54908406764552
59.22014539932598,57.97829572169903,60.00000000000003,59.54770181530148
59.20586113077885,57.967369586674614,60.00000000000003,59.54623879356127
59.19132075034157,57.956232193798925,60.00000000000003,59.544773343082056
59.176524697577676,57.9448419034502,60.00000000000003,59.54325234655497
59.16144411604295,57.93327090070621,60.00000000000003,59.5417300233689
59.14614392610514,57.92154123813664,60.00000000000003,59.54017937796517
59.13058133692437,57.9095632720319,60.00000000000003,59.538600306524124
59.11477688460629,57.89743463005566,60.00000000000003,59.536965935955934
59.098713358720566,57.88508830066099,60.00000000000003,59.5353291543953
59.082406000764685,57.87256156265834,60.00000000000003,59.533663615864704
59.06584882206244,57.85980764549346,60.00000000000003,59.53196921021335
59.04904107724412,57.846849604965456,60.00000000000003,59.530221734814575
59.031960463193194,57.833667822399484,60.00000000000003,59.5284687720123
59.014654199386456,57.820289144963496,60.00000000000003,59.526721357819035
58.99708720556274,57.80675264750473,60.00000000000003,59.5248723515823
58.97931723041203,57.79302528985371,60.00000000000003,59.52304333420137
58.96127118463405,57.77905911022929,60.00000000000003,59.52114084236115
58.9430093703475,57.76493638772894,60.00000000000003,59.5192100761064
58.92447033027512,57.75058227971019,60.00000000000003,59.51724759561506
58.90569584400536,57.73606523323427,60.00000000000003,59.51526461486151
58.886693116881034,57.72134102252303,60.00000000000003,59.51323510051929
58.86743424577535,57.70638091863573,60.00000000000003,59.51119205272962
58.84795011369627,57.69125856060834,60.00000000000003,59.50913567977326
58.82819855049259,57.67590792153128,60.00000000000003,59.50704879586705
58.808233707520266,57.66036402627681,60.00000000000003,59.50491855339355
58.78803237368858,57.644630485434426,60.00000000000003,59.502769990608286
58.767585625566255,57.628745997845144,60.00000000000003,59.50059050886001
58.74690221564089,57.612677592890314,60.00000000000003,59.4983505263218
58.725985418667136,57.59638270012478,60.00000000000003,59.49607540833148
58.70484275923855,57.57991202986013,60.00000000000003,59.49377965819346
58.68343296937996,57.56323204460002,60.00000000000003,59.49146162841293
58.66180261283334,57.54632168064217,60.00000000000003,59.489099286606944
58.63995690890915,57.52923696012413,60.00000000000003,59.48673485631616
58.617874052314484,57.51195941712973,60.00000000000003,59.48430322234547
58.5955802665209,57.494478069953495,60.00000000000003,59.48183692357625
58.57301040969291,57.47683779066139,60.00000000000003,59.47933776674572
58.550234605818424,57.45899361714784,60.00000000000003,59.47682365744902
58.52720687480193,57.440956056362616,60.00000000000003,59.47426334421904
58.50398782192413,57.422686595803285,60.00000000000003,59.471694542048844
58.480538264832425,57.40428061575698,60.00000000000003,59.469092825336354
58.45685507086865,57.38565586104995,60.00000000000003,59.46645409407896
58.432974448415095,57.36684881422161,60.00000000000003,59.46375001572412
58.408839023074414,57.347874120111484,60.00000000000003,59.461009834777926
58.384499274794095,57.32864603129144,60.00000000000003,59.458256088273735
58.3599026826053,57.309257274841194,60.00000000000003,59.455484333381776
58.33512593941345,57.28966556234959,60.00000000000003,59.452678662805084
58.31009910201418,57.26989890936587,60.00000000000003,59.449838910381665
58.28486583915918,57.24997505092875,60.00000000000003,59.44700164098189
58.25940789511789,57.22979791584197,60.00000000000003,59.444063048118295
58.23373362723388,57.209475038387275,60.00000000000003,59.44108460212764
58.20783441201905,57.188924506188904,60.00000000000003,59.43807472530536
58.18173707639602,57.16822673069672,60.00000000000003,59.43507679013148
58.15540902152393,57.147338905778696,60.00000000000003,59.43202399484773
58.12886842810243,57.126249892581455,60.00000000000003,59.42893721289191
58.10213288073405,57.10496909007693,60.00000000000003,59.425814955186546
58.07516003505716,57.08349164747861,60.00000000000003,59.422657043337495
58.048019324260345,57.061820334350266,60.00000000000003,59.41943786844113
58.020646663818205,57.040003432814224,60.00000000000003,59.41617480460014
57.99306879773326,57.01797575357584,60.00000000000003,59.412892271767824
57.96525372787435,56.99579591514236,60.00000000000003,59.40958841793232
57.937265919957305,56.97341784097727,60.00000000000003,59.406284704285355
57.909068399798166,56.950836234640846,60.00000000000003,59.402880653246385
57.88066634327498,56.92807477709679,60.00000000000003,59.39944313932933
57.852063434388576,56.90509510572793,60.00000000000003,59.39595665401119
57.823252066936654,56.881960559481314,60.00000000000003,59.3924656056942
57.79422023199692,56.85861185829113,60.00000000000003,59.388934482125556
57.76503223960164,56.83511031443512,60.00000000000003,59.385367065834366
57.735626620344945,56.811428206925164,60.00000000000003,59.381753013286065
57.70603978389552,56.78754789735509,60.00000000000003,59.378109353507206
57.67622161410513,56.76346804478408,60.00000000000003,59.37441684869173
57.64623896859081,56.739253899863556,60.00000000000003,59.370678445549714
57.61605687256581,56.71484056150295,60.00000000000003,59.36695115911336
57.58565476542791,56.690212360825505,60.00000000000003,59.36311468679571
57.55509139021354,56.665433989018396,60.00000000000003,59.3592410409995
57.524345183754455,56.64048907519516,60.00000000000003,59.35537553251467
57.493409286478254,56.61532270352276,60.00000000000003,59.35145468981547
57.46227025774009,56.59001457305796,60.00000000000003,59.34748956611488
57.430937156765296,56.56455115168244,60.00000000000003,59.3434879058483
57.39940737068031,56.538896061727755,60.00000000000003,59.33941128656072
57.36771915401976,56.51300796905927,60.00000000000003,59.33532117270925
57.335830963202866,56.48694038247146,60.00000000000003,59.33117106707507
57.30374683769583,56.46069636670938,60.00000000000003,59.32697027877971
57.27149714648705,56.43432556945107,60.00000000000003,59.32279470648462
57.23907176623686,56.40777988674261,60.00000000000003,59.31854511125357
57.20646735099884,56.38101844805106,60.00000000000003,59.31424403338871
57.17368175148369,56.354128088288675,60.00000000000003,59.30990719033897
57.14070619555519,56.327013750558415,60.00000000000003,59.30553921643166
57.10757359187999,56.299747064794445,60.00000000000003,59.301103929319574
57.07426040280451,56.27233990415737,60.00000000000003,59.29664207338275
57.040769687469535,56.244755288284544,60.00000000000003,59.29212334437802
57.00708173501678,56.216965011864744,60.00000000000003,59.287565593588425
56.97325732997083,56.188997040532676,60.00000000000003,59.282973667443336
56.939250368499486,56.16082621189822,60.00000000000003,59.27831512581561
56.9050786696538,56.132524077591846,60.00000000000003,59.27366170030032
56.87075333875376,56.10402996766361,60.00000000000003,59.268926496084994
56.836262240080124,56.07536239209587,60.00000000000003,59.26413042225694
56.80156780559576,56.04651150014591,60.00000000000003,59.25931306527283
56.7667575543977,56.017516006367536,60.00000000000003,59.25444726637572
56.731755101486286,55.98836103137956,60.00000000000003,59.249529000957175
56.6966266571772,55.95902784804426,60.00000000000003,59.24455253825708
56.66131627091,55.92951286982926,60.00000000000003,59.2395505511309
56.6258360188583,55.899837044513625,60.00000000000003,59.234514017095705
56.590196478119836,55.869980301242045,60.00000000000003,59.229459068065424
56.55441888792115,55.83997391095301,60.00000000000003,59.224328314726534
56.51845437814141,55.80976429452257,60.00000000000003,59.2191503496103
56.482359211118535,55.77945274437181,60.00000000000003,59.21392626811475
56.44611853380925,55.74896621465657,60.00000000000003,59.20865580732696
56.40973619562755,55.71832642703269,60.00000000000003,59.203374157069426
56.373183685541065,55.68747722136005,60.00000000000003,59.19800312224197
56.33646521114066,55.65647107236266,60.00000000000003,59.19256883871019
56.29959403922833,55.62530866268596,60.00000000000003,59.18708253505767
56.26260893836518,55.5939610521182,60.00000000000003,59.18154416754262
56.22548106975946,55.562477830136935,60.00000000000003,59.17598084886201
56.18822727464695,55.530828172944204,60.00000000000003,59.17037540764336
56.15078086650307,55.49899785686247,60.00000000000003,59.164721705946185
56.11321761874909,55.46705737708884,60.00000000000003,59.15904705814756
56.0755047875571,55.43496015768208,60.00000000000003,59.15328387636585
56.037658762604,55.4026967984703,60.00000000000003,59.14751141498913
55.99967474812578,55.37021624614724,60.00000000000003,59.14163489439746
55.96157276251432,55.33757677307657,60.00000000000003,59.13573386780609
55.9232907007263,55.304830567060485,60.00000000000003,59.12978592207691
55.88489483321896,55.27189585608196,60.00000000000003,59.12376653128125
55.846347330142784,55.23881505878327,60.00000000000003,59.1177137807422
55.807676704397224,55.20558149321271,60.00000000000003,59.111618653250126
55.76889920172687,55.17217694796126,60.00000000000003,59.10547549371518
55.72999318507189,55.13859762155941,60.00000000000003,59.099268901738576
55.69098059508701,55.104882246423124,60.00000000000003,59.09299236350527
55.65180661615341,55.070997678163586,60.00000000000003,59.08668194154314
55.6125213231949,55.03699257113234,60.00000000000003,59.080299676385614
55.573107990299086,55.00282024049128,60.00000000000003,59.073885074457436
55.53354557699742,54.96850983777607,60.00000000000003,59.067392304763835
55.49385866358653,54.934035856485686,60.00000000000003,59.06084736805517
55.454070623299124,54.899435395603625,60.00000000000003,59.05427478796086
55.41416801742469,54.86467359373548,60.00000000000003,59.04762731524664
55.37415929307268,54.82975639039314,60.00000000000003,59.04094843049981
55.33400412352795,54.7946655835019,60.00000000000003,59.034216247501035
55.293771598978616,54.759427948111664,60.00000000000003,59.02745282769404
55.25339012815325,54.72405464756225,60.00000000000003,59.02058812479903
55.21292147350897,54.688558636454395,60.00000000000003,59.01367024981951
55.17234147819855,54.65290805419266,60.00000000000003,59.00671236412311
55.1316547466296,54.617093913584824,60.00000000000003,58.99968707902022
55.090889278830836,54.58115268363456,60.00000000000003,58.992635238597394
55.0499812271015,54.545065712658115,60.00000000000003,58.985557771573966
55.00897063931468,54.50885661825858,60.00000000000003,58.978393071796276
54.9678358660759,54.47248078000734,60.00000000000003,58.97114473105399
54.926598216779354,54.435979566723205,60.00000000000003,58.96386136570359
54.88528854717135,54.39934838970542,60.00000000000003,58.95649795995802
54.843866716086616,54.362566741115685,60.00000000000003,58.94913017492265
54.80233918168817,54.32561984508923,60.00000000000003,58.94166942880627
54.76071124573566,54.2885555333398,60.00000000000003,58.934177853261765
54.71901043700244,54.251322921803315,60.00000000000003,58.926609970089146
54.67721759415429,54.214011768938626,60.00000000000003,58.91895617169493
54.6353123428474,54.17652299630083,60.00000000000003,58.91126917412615
54.59330054474667,54.138909480112034,60.00000000000003,58.90356127996879
54.55118443741608,54.10119175261895,60.00000000000003,58.895735973300006
54.509005647797125,54.06330171151281,60.00000000000003,58.887875469672494
54.46671943956091,54.025320918046816,60.00000000000003,58.879959250010984
54.42435216751294,53.98716131153807,60.00000000000003,58.87195300186337
54.38187462461639,53.9488708498261,60.00000000000003,58.863909084653315
54.339335013491244,53.910460849434756,60.00000000000003,58.8558149819293
54.296697457591506,53.87193249206933,60.00000000000003,58.84763347407854
54.254007787182665,53.83323853570459,60.00000000000003,58.839419971122794
54.21121869851052,53.79444529271922,60.00000000000003,58.8311466895144
54.16833463842553,53.75553673458378,60.00000000000003,58.8228127989279
54.125381354119746,53.716474646630964,60.00000000000003,58.81439665200323
54.08232659352666,53.677315655102156,60.00000000000003,58.805941008759014
54.039186467059416,53.63801402254895,60.00000000000003,58.797456787978966
53.99596736590916,53.59856677193397,60.00000000000003,58.788851402256704
53.952698111709495,53.55901866747897,60.00000000000003,58.78020549629416
53.90935320228962,53.519341597788234,60.00000000000003,58.77150649416691
53.86594095567976,53.479515279197,60.00000000000003,58.76271573862654
53.822463262084554,53.43960678196932,60.00000000000003,58.75388999762849
53.77890167686578,53.39959107255642,60.00000000000003,58.74498742757159
53.73527679187853,53.35944337201245,60.00000000000003,58.736052690957614
53.69157150464061,53.319180093514355,60.00000000000003,58.7270393337232
53.64778700443229,53.278802171891,60.00000000000003,58.71794311513897
53.603932237508324,53.238275816147265,60.00000000000003,58.70880355685819
53.56003987777484,53.197684210627486,60.00000000000003,58.699591593487064
53.516097591067755,53.15698313913097,60.00000000000003,58.69028808902644
53.4720832453356,53.116150038131224,60.00000000000003,58.68092217270245
53.42798227432966,53.07517693180782,60.00000000000003,58.67152577139077
53.3838624418555,53.03407292688415,60.00000000000003,58.66209144927183
53.33964088924322,52.99286886649861,60.00000000000003,58.65253387038343
53.29538637854049,52.95157394995272,60.00000000000003,58.642974006837
53.25108647296933,52.91013756609004,60.00000000000003,58.63329245743217
53.206691937182946,52.86860571145146,60.00000000000003,58.6235708028135
53.16224261861299,52.826961415565265,60.00000000000003,58.61377206141171
53.11776655962338,52.78522898872184,60.00000000000003,58.60390448836628
53.073242056209146,52.743388838086474,60.00000000000003,58.59394753073132
53.02865379529691,52.70144298083949,60.00000000000003,58.58396139436193
52.984035603543845,52.6593867598641,60.00000000000003,58.573930072212974
52.939368523814935,52.61723509928231,60.00000000000003,58.56378485923361
52.894637086108325,52.57495865166319,60.00000000000003,58.55359868358875
52.84988769967218,52.532582329586084,60.00000000000003,58.54333873236674
52.80507557760279,52.49013532402006,60.00000000000003,58.53300131764377
52.76023010228077,52.44758388519977,60.00000000000003,58.52263870922578
52.71532904169,52.40493490110185,60.00000000000003,58.51214783599282
52.670367871505064,52.36218666400841,60.00000000000003,58.501592034787684
52.62536609358538,52.319332308260705,60.00000000000003,58.49099926424093
52.58036294218791,52.27643078156331,60.00000000000003,58.480306373439696
52.535270554838704,52.233377818656166,60.00000000000003,58.46957675714111
52.49016103440828,52.19022471375521,60.00000000000003,58.45875531072911
52.44501918003228,52.14698193594191,60.00000000000003,58.44786411738254
52.39981946469076,52.10365434097573,60.00000000000003,58.43692771978173
52.35458763695488,52.06028330536915,60.00000000000003,58.425922310512725
52.30932200408124,52.01681484497907,60.00000000000003,58.414847697339674
52.264013155754995,51.973238295118044,60.00000000000003,58.403674245108725
52.21867019746587,51.92955877721758,60.00000000000003,58.3924869525998
52.17334538103614,51.8858406113093,60.00000000000003,58.38119439415472
52.12800802458178,51.84197477956274,60.00000000000003,58.369839719025684
52.082607708877525,51.79806305946642,60.00000000000003,58.358382776680926
52.037177744276526,51.754059223622534,60.00000000000003,58.346886978280565
51.99169214863442,51.70998138704342,60.00000000000003,58.33532328133285
51.9462200538047,51.66582006969249,60.00000000000003,58.32365664281409
51.90071718941378,51.621602885058095,60.00000000000003,58.31194785605684
51.85518070056781,51.5772738972396,60.00000000000003,58.30013454319122
51.809599195541935,51.53286443483012,60.00000000000003,58.2882827733499
51.76402529158841,51.4883808509785,60.00000000000003,58.27638647004036
51.71843150040065,51.443830882034966,60.00000000000003,58.264384562280306
51.67284271682708,51.399184472588416,60.00000000000003,58.25231956677535
51.62718169803271,51.354463402076185,60.00000000000003,58.24015392843536
51.58156805575593,51.309674168085174,60.00000000000003,58.22794373680687
51.53589604234735,51.264820172650275,60.00000000000003,58.215629827142706
51.49018774320515,51.21990037848298,60.00000000000003,58.2032623411748
51.444495469067725,51.17493670528335,60.00000000000003,58.190804024328415
51.398803457722785,51.129865317035616,60.00000000000003,58.178285132343895
51.35308433808849,51.08474674292585,60.00000000000003,58.165706423768746
51.30732126218841,51.03957443242609,60.00000000000003,58.15305462428268
51.26158634611677,50.994291865923884,60.00000000000003,58.140341387070286
51.21582138781222,50.94893322191403,60.00000000000003,58.12752196770628
51.17003312909702,50.9035446835421,60.00000000000003,58.11464933320802
51.12423583359509,50.858108280572374,60.00000000000003,58.10170300194391
51.07845869885504,50.812594529258746,60.00000000000003,58.08865137625124
51.032682419971685,50.76705341079434,60.00000000000003,58.075556581826675
50.98690573004507,50.72145451332246,60.00000000000003,58.062368910811216
50.94112537036206,50.67575501176418,60.00000000000003,58.04911260565347
50.895347888583196,50.63000472082963,60.00000000000003,58.03579433547428
50.84953635730907,50.58420926095419,60.00000000000003,58.02242380400475
50.80370346349684,50.53836041229724,60.00000000000003,58.008955832228814
50.75788611006648,50.49245204543371,60.00000000000003,57.995396311870834
50.71208872741646,50.44651167590614,60.00000000000003,57.98177823605361
50.66625537456887,50.40049684275886,60.00000000000003,57.96806299642001
50.62044979548266,50.35443873622545,60.00000000000003,57.954282813229526
50.57464660295469,50.308320708327926,60.00000000000003,57.94043682449934
50.52884524916618,50.262154725733645,60.00000000000003,57.92649566402648
50.48306144497721,50.215947377499084,60.00000000000003,57.91249925166754
50.4372616914583,50.1696825178099,60.00000000000003,57.89842713779218
50.39147557754421,50.12337763700032,60.00000000000003,57.884279209071245
50.34566172839801,50.07704425968323,60.00000000000003,57.8700553545407
50.29988136091248,50.030648055960796,60.00000000000003,57.855730036281464
50.25410850825909,49.98424790630751,60.00000000000003,57.8413534934003
50.20835451251288,49.93780889464509,60.00000000000003,57.82690069647023
50.162567318958544,49.89130568819988,60.00000000000003,57.812371543982714
50.11682172466859,49.84478106472585,60.00000000000003,57.79773381560552
50.07109041043545,49.79824438388279,60.00000000000003,57.78305100878526
50.025334675310695,49.75165851757581,60.00000000000003,57.76829154435127
49.9795878985692,49.705045766114495,60.00000000000003,57.75345533045035
49.933892382621025,49.658413453850365,60.00000000000003,57.73850881807818
49.88820177329441,49.61171291175119,60.00000000000003,57.7234873813242
49.84252920445952,49.5650128451448,60.00000000000003,57.70844400876049
49.79686662905674,49.51825804004601,60.00000000000003,57.69328739270265
49.75121128559765,49.47148734520512,60.00000000000003,57.67802928268037
49.70558688482648,49.424692951308174,60.00000000000003,57.66272729729057
49.65996310383985,49.37785142154062,60.00000000000003,57.647350684569815
49.61433764031428,49.331002289068394,60.00000000000003,57.631892125015554
49.56873718473905,49.28412235667576,60.00000000000003,57.616321938251666
49.523182095536775,49.23720809031257,60.00000000000003,57.60068821844692
49.47765372910348,49.19028170629172,60.00000000000003,57.584995868874834
49.43212006702808,49.14333502696484,60.00000000000003,57.56919970593726
49.38660478281241,49.096382614813514,60.00000000000003,57.55335143852406
49.34112839508062,49.04939862834469,60.00000000000003,57.537410718455554
49.29563149723622,49.002421457120676,60.00000000000003,57.5213764385049
49.250190147216955,48.95541044956375,60.00000000000003,57.50526161386206
49.204738003669995,48.90839853870855,60.00000000000003,57.48909893325603
49.159313119183615,48.861369176347026,60.00000000000003,57.472858175820264
49.11392286391529,48.81430495821264,60.00000000000003,57.456539296366024
49.06854258974991,48.76724867884191,60.00000000000003,57.440124853411476
49.02322871367914,48.72015680165192,60.00000000000003,57.423649254010066
48.97791661754391,48.673111064604385,60.00000000000003,57.40709540678814
48.93261441034199,48.62601637437218,60.00000000000003,57.3904271409858
48.88733947704816,48.57890698755551,60.00000000000003,57.3736851854626
48.842090378821396,48.53182445222831,60.00000000000003,57.35689503505665
48.796880073259594,48.48471877509174,60.00000000000003,57.34002649035889
48.751726451327606,48.437620854325836,60.00000000000003,57.323048744830004
48.70658941321359,48.390499562579045,60.00000000000003,57.30600264611733
48.66146015371335,48.34342582509276,60.00000000000003,57.28889774928596
48.61635342012752,48.29631688302262,60.00000000000003,57.271714360742884
48.57132444553518,48.249235462092464,60.00000000000003,57.254420346465245
48.526300082363846,48.20215254484917,60.00000000000003,57.237079290576325
48.48129558550471,48.15508876411997,60.00000000000003,57.21963226402604
48.43632205083655,48.108024804643826,60.00000000000003,57.2021335822689
48.39142633214751,48.06098031327145,60.00000000000003,57.18455635021487
48.34651486970919,48.01393278839011,60.00000000000003,57.16686844765012
48.301644851452785,47.96689244022203,60.00000000000003,57.14913347253819
48.25679356314656,47.91985961147047,60.00000000000003,57.131294517278555
48.212001241511324,47.872858826219804,60.00000000000003,57.11338453757679
48.16724874696403,47.82585025999816,60.00000000000003,57.095413066862676
48.122519790443164,47.778872877786775,60.00000000000003,57.07736306575917
48.07781113742302,47.7319033022037,60.00000000000003,57.059202430786634
48.03316310478145,47.68495067674247,60.00000000000003,57.0409573018597
47.98854935782693,47.638025508302135,60.00000000000003,57.0226704105655
47.943940606224096,47.591093490041345,60.00000000000003,57.0042963510978
47.899377984930986,47.54423427779144,60.00000000000003,56.98585103735986
47.854872849654264,47.49736923194566,60.00000000000003,56.96732862370514
47.810407967304876,47.450506019595586,60.00000000000003,56.94872783290242
47.76594688515332,47.40369835299427,60.00000000000003,56.93004870249488
47.721531903095496,47.356908791852625,60.00000000000003,56.911255136510064
47.677185672019654,47.31014443534327,60.00000000000003,56.89241872162326
47.63285711769282,47.263394696306726,60.00000000000003,56.87350073748232
47.588584259217264,47.216677033512404,60.00000000000003,56.85450391480558
47.544344457336805,47.17000908320308,60.00000000000003,56.835431649969486
47.50016543887249,47.1233771803663,60.00000000000003,56.81624785468128
47.455993323904146,47.076771164390244,60.00000000000003,56.79698871634992
47.411846399729306,47.03018020045897,60.00000000000003,56.7776811176994
47.36774907017192,46.98360898144804,60.00000000000003,56.758272182667945
47.323695112065685,46.93709478343617,60.00000000000003,56.73880834756309
47.27967347965895,46.890618900777305,60.00000000000003,56.719264715530294
47.23572445255053,46.84416508999461,60.00000000000003,56.699615888036405
47.191787347727754,46.79776950072673,60.00000000000003,56.67989082915254
47.147914862324704,46.7514329387045,60.00000000000003,56.66010369839095
47.104079439162156,46.705116804379166,60.00000000000003,56.64024819748119
47.0603090884818,46.65888682104553,60.00000000000003,56.62031723272237
47.01655946397822,46.61264435614005,60.00000000000003,56.60027880807276
46.97283913728721,46.56647764841053,60.00000000000003,56.58017054794526
46.929190591516694,46.520348268980705,60.00000000000003,56.55996927248495
46.88555106605783,46.474264061601325,60.00000000000003,56.539727622768424
46.841982528691005,46.42821800442564,60.00000000000003,56.519408962988514
46.79846633686517,46.382246287056894,60.00000000000003,56.498975917725296
46.7549784189534,46.336313507886544,60.00000000000003,56.47846865348006
46.71154151446937,46.29041645775595,60.00000000000003,56.457894689808526
46.668153612445664,46.24459535489924,60.00000000000003,56.43726705233952
46.62477744946955,46.198855875932495,60.00000000000003,56.416536125986475
46.581450606752206,46.1531209826058,60.00000000000003,56.39573025884852
46.53819488519043,46.10746396887859,60.00000000000003,56.374835544258744
46.494968158936075,46.06187786280365,60.00000000000003,56.35386657059654
46.451827648107475,46.01634169302695,60.00000000000003,56.332842905914326
46.40868867431374,45.970878713482826,60.00000000000003,56.311749046454246
46.36561169783631,45.925479010624336,60.00000000000003,56.29058523589565
46.322589226502494,45.880149376692806,60.00000000000003,56.26934570023584
46.27957918673372,45.83487664578355,60.00000000000003,56.248030571708604
46.23666798413983,45.789664533824336,60.00000000000003,56.22662459393275
46.19375443348297,45.74448598794639,60.00000000000003,56.205158376937675
46.1509140377899,45.699375271758356,60.00000000000003,56.18361697483561
46.10811879874391,45.654375396935535,60.00000000000003,56.162000531026685
46.06535939007246,45.60944086098225,60.00000000000003,56.140274393672314
46.022654078148726,45.5645612112253,60.00000000000003,56.118507605324105
45.980008431403476,45.519754653451415,60.00000000000003,56.09664211802087
45.93739655930372,45.47500379624,60.00000000000003,56.0746883068223
45.8948287769353,45.430321257630055,60.00000000000003,56.052696908111486
45.85229938529235,45.385711969154656,60.00000000000003,56.030631349046935
45.80984662431111,45.34123317919966,60.00000000000003,56.00848777667968
45.76741490758334,45.296826381793046,60.00000000000003,55.98624285314259
45.7250634228222,45.252479085232814,60.00000000000003,55.963955079665276
45.68278027831603,45.20817094080771,60.00000000000003,55.9415877747902
45.640484327457244,45.163991160926564,60.00000000000003,55.91915303529116
45.59826425701877,45.119892913069,60.00000000000003,55.89662438833116
45.55609133310449,45.075858512101746,60.00000000000003,55.874043083317154
45.51397153510708,45.03187986776395,60.00000000000003,55.85135550744093
45.471880169710325,44.987978132671145,60.00000000000003,55.82862808797852
45.42984452256293,44.9442074730327,60.00000000000003,55.80582821414935
45.38788107749792,44.90049417178919,60.00000000000003,55.782956074522176
45.34596203035295,44.85687198250531,60.00000000000003,55.75998241581189
45.30404630634856,44.81333392004531,60.00000000000003,55.73693762029811
45.262211023979305,44.76987312430652,60.00000000000003,55.71384866795082
45.22041361027057,44.72656127134165,60.00000000000003,55.69068820823565
45.1786712603931,44.683280049874796,60.00000000000003,55.66744038180427
45.13696750282166,44.6400867056578,60.00000000000003,55.64411176021372
45.09532406124839,44.59701755299083,60.00000000000003,55.62070503140636
45.05374553893754,44.55403417403789,60.00000000000003,55.59725907266881
45.01219824499057,44.51112979867239,60.00000000000003,55.57371249654181
44.97070985094748,44.46834100930007,60.00000000000003,55.55009033799706
44.929256401206445,44.42562044918128,60.00000000000003,55.52643218946993
44.887843455055005,44.38299453412904,60.00000000000003,55.50270416057553
44.8464698463019,44.340466627897456,60.00000000000003,55.47890647198068
44.80516915257805,44.29803225588773,60.00000000000003,55.45501190990926
44.763887803349974,44.255705711685906,60.00000000000003,55.43104356780631
44.722683332088394,44.21351088518946,60.00000000000003,55.40701630443774
44.681521023271664,44.1714419416761,60.00000000000003,55.382940592159
44.640387330769876,44.129423724525765,60.00000000000003,55.35879632938956
44.599303680990495,44.0875231635287,60.00000000000003,55.33458375090112
44.55830154144505,44.045716084309646,60.00000000000003,55.31027900290054
44.517330389749496,44.0040604325092,60.00000000000003,55.285897899188654
44.47641311910575,43.962457374522906,60.00000000000003,55.261480661924175
44.43554071221793,43.920957517247366,60.00000000000003,55.23696125209801
44.39470846018203,43.87955111909006,60.00000000000003,55.212384718500374
44.35396959529024,43.83825408661162,60.00000000000003,55.18776489637028
44.31324814374742,43.79709868476091,60.00000000000003,55.163050985569
44.27255488670686,43.75605051564119,60.00000000000003,55.13827614451156
44.23190328472205,43.71511298515606,60.00000000000003,55.113456130693585
44.19132674227486,43.67427920861653,60.00000000000003,55.08854946609802
44.15079837106825,43.6335614515072,60.00000000000003,55.063568705660046
44.11028985575866,43.59295787378964,60.00000000000003,55.03852264014126
44.0698588417205,43.55247053702693,60.00000000000003,55.013404174291544
44.02944696108517,43.51209555255663,60.00000000000003,54.98825491758385
43.98910654022182,43.47183022867914,60.00000000000003,54.96300623048194
43.948818639516375,43.43165577638018,60.00000000000003,54.937692477706356
43.90857379331878,43.39162178564323,60.00000000000003,54.91233934663911
43.868376584761485,43.35168116600338,60.00000000000003,54.886899428677886
43.828234913961026,43.31188361738321,60.00000000000003,54.86142740978283
43.78814066076966,43.272197775649964,60.00000000000003,54.83589208195893
43.748058862422106,43.23260277392346,60.00000000000003,54.810278332642916
43.70803277627408,43.19315915566397,60.00000000000003,54.78461691488731
43.668075255205245,43.15383342344786,60.00000000000003,54.75885555020979
43.628174755796,43.114631194719315,60.00000000000003,54.73306871647191
43.5882945128163,43.07552103491803,60.00000000000003,54.70721996790095
43.5484922369518,43.03653308820646,60.00000000000003,54.68130089346904
43.508716994354096,42.99766797297917,60.00000000000003,54.655300900873875
43.46895876866446,42.95892496046296,60.00000000000003,54.6292540161871
43.429244216785875,42.92036096221622,60.00000000000003,54.60312535285297
43.389646723112705,42.8818645971864,60.00000000000003,54.5769696566606
43.35005071368699,42.8435081233308,60.00000000000003,54.55074841885978
43.31051884546405,42.80529107229539,60.00000000000003,54.52444844677566
43.270992935754805,42.767167440202584,60.00000000000003,54.49807836068392
43.23153842601232,42.729170576815896,60.00000000000003,54.471682418344386
43.192104850216985,42.6913016953005,60.00000000000003,54.445218771879055
43.15271082372895,42.65356134401095,60.00000000000003,54.41870495070449
43.113394225125354,42.615969468995466,60.00000000000003,54.39213273539597
43.074116954274686,42.57850490919062,60.00000000000003,54.36547098332308
43.03487045800032,42.54116747032434,60.00000000000003,54.33875483789934
42.99566483424694,42.50397165698491,60.00000000000003,54.31200810278695
42.95650149186047,42.46687938104686,60.00000000000003,54.28520419882355
42.91738992705415,42.429909316551374,60.00000000000003,54.25834344178901
42.87831943614238,42.39307246589205,60.00000000000003,54.23140138895148
42.83928680670302,42.35639676478204,60.00000000000003,54.20442737975133
42.80036398373596,42.3198551511573,60.00000000000003,54.177397465091296
42.76143409857542,42.28344609585439,60.00000000000003,54.150278507352326
42.722555742236885,42.24715463656078,60.00000000000003,54.1231016066974
42.68372859916151,42.21098824326383,60.00000000000003,54.09587238850518
42.64493636838375,42.174969910574674,60.00000000000003,54.06862000852474
42.60617331931137,42.13907623619033,60.00000000000003,54.041279849755384
42.567496161481635,42.103335663199104,60.00000000000003,54.01391848495869
42.5288495469749,42.0676900682722,60.00000000000003,53.986494078928665
42.49023894567851,42.03220714452715,60.00000000000003,53.959025511560455
42.45164117526434,41.99683828573712,60.00000000000003,53.93150393276417
42.4131189298871,41.96160281361963,60.00000000000003,53.90390023242819
42.37460713311424,41.926514401023205,60.00000000000003,53.87624627314042
42.33613989483292,41.89155017470389,60.00000000000003,53.8485424348314
42.2977104054474,41.85673094971207,60.00000000000003,53.82081051377914
42.2593598425121,41.82203645546801,60.00000000000003,53.793027235620805
42.22103899049395,41.78751772516035,60.00000000000003,53.76516818077216
42.18274082791742,41.75311828271103,60.00000000000003,53.737282711489065
42.14449879489206,41.71884595040424,60.00000000000003,53.70931544908307
42.10632455835541,41.68471800438605,60.00000000000003,53.68132900691565
42.0681695215866,41.65073884654569,60.00000000000003,53.65329290129575
42.03006589894905,41.61690771113468,60.00000000000003,53.62517268059325
41.99198688781054,41.58318689489085,60.00000000000003,53.597018179361484
41.95393183715977,41.54960021323024,60.00000000000003,53.56880394528994
41.91595807702646,41.516163843531835,60.00000000000003,53.54055285706246
41.87800428095687,41.48287908933632,60.00000000000003,53.512271519793934
41.840091193217006,41.449710264642,60.00000000000003,53.483909115092224
41.80219433871433,41.416704392679996,60.00000000000003,53.455503464025746
41.764348367459576,41.383814603309354,60.00000000000003,53.42704563333254
41.72654798107518,41.35107069250814,60.00000000000003,53.39853854870327
41.688792329286464,41.31845754004516,60.00000000000003,53.36998451972971
41.65108339287982,41.285982459824936,60.00000000000003,53.34138723494385
41.61338717216025,41.253654239224076,60.00000000000003,53.31275045118387
41.575745455266315,41.221497221918405,60.00000000000003,53.284069295340196
41.5381302883628,41.189469311179685,60.00000000000003,53.25533075919588
41.50058972921758,41.157571714163396,60.00000000000003,53.22658313136663
41.46305272070764,41.125848213877084,60.00000000000003,53.19779135101989
41.42559624307232,41.09425540270475,60.00000000000003,53.16893168769382
41.38814272335525,41.0627820398192,60.00000000000003,53.14002609975666
41.350723183304915,41.031449835473644,60.00000000000003,53.111103005808026
41.31333336213444,41.00025482911046,60.00000000000003,53.08213648440958
41.27601599223381,40.96921304508742,60.00000000000003,53.053098792758156
41.23871005580009,40.93832037362582,60.00000000000003,53.02404463467856
41.20145384416742,40.90757192284255,60.00000000000003,52.99491867878018
41.164218675467616,40.876949415362915,60.00000000000003,52.965782916537684
41.12702982851194,40.846455627740006,60.00000000000003,52.93659351421451
41.08986591524427,40.816103015227746,60.00000000000003,52.90734455887133
41.05276114624977,40.78590226767395,60.00000000000003,52.878058117947774
41.01568953430398,40.755862942973145,60.00000000000003,52.848759374949786
40.978654688384445,40.725956638537056,60.00000000000003,52.819390365868315
40.94167869076833,40.696168421951036,60.00000000000003,52.79001240375879
40.90472639458225,40.66654193980205,60.00000000000003,52.76055887923617
40.86778340755487,40.637040070374546,60.00000000000003,52.731083623705096
40.83089797364327,40.60769452978272,60.00000000000003,52.701589352390414
40.794032239292726,40.5784955076427,60.00000000000003,52.67202730016753
40.75720677096607,40.549410903907535,60.00000000000003,52.642432697537124
40.72042522256787,40.52048425072018,60.00000000000003,52.612825419466816
40.6837213130165,40.49168098758173,60.00000000000003,52.5831507854772
40.64701410843834,40.46302072248793,60.00000000000003,52.553435314309
40.61032856584186,40.43452445970279,60.00000000000003,52.52368330130383
40.573718897352244,40.40615573902449,60.00000000000003,52.49389242968972
40.53711133106072,40.37792252436672,60.00000000000003,52.46408375065705
40.500560701002804,40.34983259630386,60.00000000000003,52.434253973270295
40.464036963267404,40.321883179479215,60.00000000000003,52.40436560377303
40.42752360219321,40.294091664486736,60.00000000000003,52.37443860378916
40.39108132938288,40.266432459235695,60.00000000000003,52.344487977880114
40.354686891894005,40.23889906856849,60.00000000000003,52.31449891280645
40.31830458065997,40.21149406026196,60.00000000000003,52.2844850641398
40.281951220901554,40.18427624733577,60.00000000000003,52.25442890400078
40.245611616085725,40.15719240586611,60.00000000000003,52.22436808624556
40.20934062307808,40.130211762150836,60.00000000000003,52.194247330894065
40.17310660269829,40.103363939666416,60.00000000000003,52.16412265840918
40.13689892178923,40.07668212869295,60.00000000000003,52.133941466010576
40.10072278136936,40.05011360021692,60.00000000000003,52.10372101540249
40.0645912678886,40.02368094776956,60.00000000000003,52.07347556415462
40.02850520286274,39.997390078878304,60.00000000000003,52.04319489043045
39.99243532073728,39.971228090516405,60.00000000000003,52.01288528837978
39.956393980166396,39.94519720763656,60.00000000000003,51.98257592456711
39.9203805538336,39.91930371285237,60.00000000000003,51.95220955190255
39.8843974093478,39.893573419961456,60.00000000000003,51.9218067241887
39.848427389244506,39.86795436612067,60.00000000000003,51.89137903479437
39.812493408790395,39.8425182913693,60.00000000000003,51.86092692765125
39.776620858034036,39.81720025216584,60.00000000000003,51.83045151733614
39.74081762137951,39.791991926100586,60.00000000000003,51.7999392111524
39.70498196438175,39.76693027245283,60.00000000000003,51.76941427842898
39.66917802298047,39.74198373822877,60.00000000000003,51.738880726259374
39.633420408309696,39.71717935263179,60.00000000000003,51.7083212206135
39.59770417304496,39.69253096839247,60.00000000000003,51.67773613776787
39.56203683805808,39.6680159116945,60.00000000000003,51.64710845505854
39.52637629372499,39.643633802785416,60.00000000000003,51.616463626985954
39.490737953298314,39.619358824950474,60.00000000000003,51.58576872586361
39.4551375926367,39.59523022145389,60.00000000000003,51.55504970968332
39.4196106567005,39.57120906418573,60.00000000000003,51.524340414727234
39.38411245785941,39.54732724313402,60.00000000000003,51.4935736354858
39.34863156398866,39.52357312691432,60.00000000000003,51.46278653373955
39.31319967218904,39.50000840144701,60.00000000000003,51.43197485565051
39.277757511478065,39.476557153259776,60.00000000000003,51.401141614978016
39.242350906625475,39.453185230184964,60.00000000000003,51.370289209595924
39.20698254650634,39.42995247184205,60.00000000000003,51.339442161547225
39.17165114931119,39.406871341529275,60.00000000000003,51.30857395240216
39.1363494014761,39.383905705054886,60.00000000000003,51.27768495696825
39.10108892023256,39.361052829435536,60.00000000000003,51.24677554999025
39.065836393753365,39.33837181972053,60.00000000000003,51.21584610614212
39.030629040356985,39.31579618237374,60.00000000000003,51.184872239876015
38.99545504284983,39.293318655377654,60.00000000000003,51.15388862386908
38.96030791409132,39.27097739138238,60.00000000000003,51.122898502513955
38.92518818393237,39.24879721670221,60.00000000000003,51.09186703380347
38.89010844178826,39.22672660415679,60.00000000000003,51.06084164428199
38.85505409765739,39.20477844893333,60.00000000000003,51.02979040772701
38.820027668972415,39.18295283181056,60.00000000000003,50.9987229042446
38.78503702779314,39.16122445064863,60.00000000000003,50.96764488472552
38.750080224486226,39.139610855612176,60.00000000000003,50.93654079428029
38.715189394802415,39.11815360553139,60.00000000000003,50.90540010968458
38.680292283329834,39.09680364745134,60.00000000000003,50.87425157021624
38.64542833141174,39.07554996841799,60.00000000000003,50.8430783138827
38.610597554149855,39.05442132076315,60.00000000000003,50.811892574882506
38.57580331573715,39.03341380824577,60.00000000000003,50.78071753405361
38.54103365961492,39.012524881140145,60.00000000000003,50.74952798138109
38.506297135455505,38.99178947823879,60.00000000000003,50.7182894900429
38.471596889478135,38.971153530823265,60.00000000000003,50.687071324615715
38.43691561893703,38.950610808230586,60.00000000000003,50.65580963343618
38.40229883648664,38.930193685928195,60.00000000000003,50.624564406308515
38.367682978763746,38.909890364457524,60.00000000000003,50.593270359747706
38.33309819324678,38.88971874094595,60.00000000000003,50.56199940680903
38.29854581469182,38.86966919701581,60.00000000000003,50.53070578925372
38.26407345408223,38.84971713156922,60.00000000000003,50.499411074149336
38.229597794220766,38.82987428085318,60.00000000000003,50.46807167564146
38.19515154213942,38.81014217758742,60.00000000000003,50.436734130241724
38.16076339764079,38.790534718789516,60.00000000000003,50.405405755568914
38.1263810616539,38.77105017830497,60.00000000000003,50.374035119986644
38.092027515276705,38.751653489234364,60.00000000000003,50.34265339447772
38.057743318657295,38.73238584537994,60.00000000000003,50.311259582019545
38.02344628207102,38.71322768614872,60.00000000000003,50.27986470331078
37.98918862902,38.69416148763219,60.00000000000003,50.24845322623329
37.95496452143969,38.67524522094554,60.00000000000003,50.21706617864914
37.92076867426985,38.656386718205795,60.00000000000003,50.18563633079795
37.88662781878424,38.637654665622186,60.00000000000003,50.1541981428811
37.85249360895,38.61902335744969,60.00000000000003,50.12278676405119
37.818394350185095,38.60053080731543,60.00000000000003,50.09136844937613
37.78433211413448,38.58209335734891,60.00000000000003,50.059912779301975
37.7502950032789,38.56376726728657,60.00000000000003,50.02848106114692
37.716342663541866,38.545570075438846,60.00000000000003,49.997015378346006
37.68238226737771,38.52745380516124,60.00000000000003,49.965542293389944
37.64847583582822,38.509470959333974,60.00000000000003,49.93409291328831
37.614602752042885,38.49157930919349,60.00000000000003,49.90263873812035
37.58077320435233,38.47376445969659,60.00000000000003,49.871180128732476
37.5469720714622,38.45606032425999,60.00000000000003,49.83971744564281
37.51317721659198,38.43842759038826,60.00000000000003,49.808228296475065
37.47940559337276,38.42095351477937,60.00000000000003,49.77673868027388
37.44568492064497,38.40355569112052,60.00000000000003,49.745265076066566
37.41200764486829,38.38623967053531,60.00000000000003,49.71378547471559
37.37836305852854,38.369000938184875,60.00000000000003,49.682310423523894
37.34475672920071,38.35186428122112,60.00000000000003,49.6507942535914
37.31116233294422,38.3348157926699,60.00000000000003,49.61931060249201
37.27758273280254,38.317890218879754,60.00000000000003,49.58782571869505
37.244039955188704,38.301035214115544,60.00000000000003,49.55633995889044
37.21055256487296,38.284272184977624,60.00000000000003,49.52483025766452
37.1771046308672,38.26761107962984,60.00000000000003,49.493313227989205
37.14366459039581,38.251021239103245,60.00000000000003,49.46182588709631
37.11025328877002,38.23453497146946,60.00000000000003,49.43033773452138
37.076915682156525,38.21813573033181,60.00000000000003,49.39885177461343
37.04359312589928,38.201845461287355,60.00000000000003,49.367335597665054
37.01028923821153,38.18561161673556,60.00000000000003,49.33581635950031
36.977019201904334,38.169464919453226,60.00000000000003,49.30429565897169
36.94378244621697,38.153438926283975,60.00000000000003,49.27279385726274
36.91057905815305,38.13749342241424,60.00000000000003,49.24129156766032
36.87741581845148,38.12160861621843,60.00000000000003,49.209778372877
36.844282245710275,38.10582942450261,60.00000000000003,49.17830453450976
36.81118973004275,38.090129989073645,60.00000000000003,49.146823619593235
36.77813048487101,38.07452558720435,60.00000000000003,49.1153243858031
36.745109280688794,38.05897163719916,60.00000000000003,49.083861606800326
36.71211358502134,38.04351085068674,60.00000000000003,49.05240349090905
36.679160056434235,38.02814663269341,60.00000000000003,49.02094503329667
36.64624159867784,38.01283169374485,60.00000000000003,48.989497181307364
36.61336167866196,37.99762963871432,60.00000000000003,48.95802425251273
36.58051647161976,37.98251633433174,60.00000000000003,48.926587538760714
36.54770408245158,37.967471824857235,60.00000000000003,48.8951304463371
36.514942652933954,37.95250395184154,60.00000000000003,48.86368490269889
36.4822045161117,37.93758652026324,60.00000000000003,48.83224465999615
36.449498920088814,37.92275861433202,60.00000000000003,48.800834119646396
36.41683262235972,37.90800837884845,60.00000000000003,48.76940321877175
36.384205154883034,37.89332406565581,60.00000000000003,48.738007946768995
36.35163143054033,37.87869537421226,60.00000000000003,48.70662109844504
36.31910265700823,37.864171369968,60.00000000000003,48.675215580530505
36.28658837451251,37.8496903697913,60.00000000000003,48.643846056204964
36.25410627203787,37.835281139598735,60.00000000000003,48.61245050763801
36.22169119884595,37.820942259709994,60.00000000000003,48.58106469752846
36.18928435036208,37.80668835828275,60.00000000000003,48.54970569759871
36.156942841485346,37.79249221559093,60.00000000000003,48.5183741871276
36.124613853459515,37.778376267492256,60.00000000000003,48.487023338702215
36.09232313296553,37.76432126001277,60.00000000000003,48.45568032144771
36.06008958445046,37.750314927446695,60.00000000000003,48.42435210153053
36.02789033324039,37.7363808297298,60.00000000000003,48.393033733125115
35.995715424555556,37.72251365584507,60.00000000000003,48.36173823145335
35.96358013035037,37.70874964579012,60.00000000000003,48.330445407670815
35.93150739059815,37.69500586017626,60.00000000000003,48.29917414024768
35.89944833367734,37.68132075945091,60.00000000000003,48.26793431312546
35.867429386806975,37.66769283788037,60.00000000000003,48.23670789625526
35.83548826252286,37.654142659422675,60.00000000000003,48.20547046518047
35.80355030541438,37.640651068402846,60.00000000000003,48.17427137558769
35.77165775074848,37.62723467513905,60.00000000000003,48.14305992489148
35.73980821354986,37.61385824504147,60.00000000000003,48.1118566519504
35.70799591239378,37.60053269210794,60.00000000000003,48.08068451138177
35.67621829277426,37.587265822052764,60.00000000000003,48.04954349249249
35.644493491367655,37.57405726673416,60.00000000000003,48.0183860641142
35.612819932997596,37.56088959301315,60.00000000000003,47.98724871546895
35.58117660135362,37.547776133734985,60.00000000000003,47.956125168598
35.54958153547608,37.534756421041976,60.00000000000003,47.925013026744715
35.51802168425448,37.52177765613946,60.00000000000003,47.89393928222527
35.48649443741044,37.5088477150698,60.00000000000003,47.86286789199628
35.455009844149444,37.4959503969281,60.00000000000003,47.831840373308005
35.42358083086384,37.48309566065732,60.00000000000003,47.80083081719817
35.39217708459179,37.47034841067224,60.00000000000003,47.76982282178484
35.36082255107278,37.457604011989226,60.00000000000003,47.73883511421543
35.329510874174794,37.44490138526537,60.00000000000003,47.707861363744804
35.29823690474853,37.43225304127037,60.00000000000003,47.67692588760846
35.267004755426946,37.41964298553631,60.00000000000003,47.64600998951055
35.235830664467144,37.40709707701889,60.00000000000003,47.61507986593003
35.20468769737534,37.39458081773618,60.00000000000003,47.584203410407014
35.173587854783335,37.38210654285109,60.00000000000003,47.5533474944789
35.14253869239977,37.36968083160232,60.00000000000003,47.52247764380282
35.111525831903585,37.35729903723434,60.00000000000003,47.49166307515691
35.080556684629634,37.344951752110745,60.00000000000003,47.460870002492335
35.04963947762036,37.3326829315023,60.00000000000003,47.430069972541695
35.01876921680805,37.320436387539274,60.00000000000003,47.399320276525856
34.987940134511966,37.308214372644684,60.00000000000003,47.36859303015758
34.9571858254888,37.29606738450374,60.00000000000003,47.33788855381739
34.92646025615335,37.28393118769673,60.00000000000003,47.30720515981018
34.89577267146846,37.27182993834537,60.00000000000003,47.27652104362019
34.86512513874158,37.259764207420375,60.00000000000003,47.245850759250736
34.834519763570555,37.2477640393976,60.00000000000003,47.2152238704639
34.80397408196854,37.23579385263739,60.00000000000003,47.1846002659358
34.77347720504982,37.22387156842923,60.00000000000003,47.15403671932711
34.74301801998124,37.212006124917146,60.00000000000003,47.123498126277894
34.71260325391363,37.200141083722286,60.00000000000003,47.09295335025808
34.682250473273335,37.18829115018611,60.00000000000003,47.06245092239908
34.65194413564294,37.17650479719522,60.00000000000003,47.03198815046915
34.62168042597849,37.16475807463491,60.00000000000003,47.001551573484875
34.59146280937892,37.15301768345947,60.00000000000003,46.97112142873339
34.56129950135513,37.14129431331618,60.00000000000003,46.94071970680892
34.53118817217266,37.12960174652348,60.00000000000003,46.91033269949244
34.501121087256564,37.1179346546104,60.00000000000003,46.87997519022477
34.471095705189484,37.10631505561458,60.00000000000003,46.84964150939592
34.44112950496953,37.09471590905733,60.00000000000003,46.81933991910393
34.4112035088202,37.08313373613966,60.00000000000003,46.78906345008255
34.381323780653595,37.07159846476552,60.00000000000003,46.75884379864218
34.35150654064473,37.06006970989933,60.00000000000003,46.728653066893315
34.321726173030264,37.04857387618572,60.00000000000003,46.69849156149394
34.29203082064525,37.03710044401172,60.00000000000003,46.66832813640922
34.262386614265466,37.02565810473566,60.00000000000003,46.638225366230294
34.23275765718089,37.01423232038471,60.00000000000003,46.60814135035787
34.203181603917145,37.00282902114531,60.00000000000003,46.57809891562496
34.17368818559408,36.991480372444464,60.00000000000003,46.54808721437391
34.144214035368215,36.980131541566735,60.00000000000003,46.51806907435905
34.11480958322542,36.968801554299894,60.00000000000003,46.48808620008711
34.08543928477176,36.957486415996634,60.00000000000003,46.45813295033253
34.056126431131,36.94620147462982,60.00000000000003,46.42823836118353
34.026873365282,36.93492827588389,60.00000000000003,46.3983825279614
33.997659720139396,36.92368816069844,60.00000000000003,46.368535768019576
33.96849951058829,36.91247748816115,60.00000000000003,46.33874474976559
33.93940769926579,36.90128988309927,60.00000000000003,46.308986812388596
33.91036809404922,36.890117519278455,60.00000000000003,46.279262252043125
33.881370193487804,36.87893904471674,60.00000000000003,46.24953656611302
33.852430716261864,36.86777619015341,60.00000000000003,46.21984749076437
33.82356202970656,36.85662370484129,60.00000000000003,46.190194035821385
33.79473124074009,36.84548294004135,60.00000000000003,46.160603959679904
33.76595631477387,36.83435729801292,60.00000000000003,46.13102794804197
33.737225461749205,36.823262311201596,60.00000000000003,46.10150736306555
33.70855274715953,36.81219911923746,60.00000000000003,46.07202216087104
33.67993779355081,36.8011120187121,60.00000000000003,46.0425398402696
33.65137284968755,36.79004457584529,60.00000000000003,46.01312560865034
33.62286740182438,36.778989725123914,60.00000000000003,45.98374761267597
33.59441506224014,36.76797373343597,60.00000000000003,45.95440613894122
33.566020016230965,36.75696105915411,60.00000000000003,45.92510147319926
33.53769255136531,36.74594569321257,60.00000000000003,45.89580847101549
33.5094277663831,36.73493301632899,60.00000000000003,45.866577761722255
33.481227347647184,36.723931757664694,60.00000000000003,45.83738470283333
33.45305754308636,36.71294080008023,60.00000000000003,45.808208831484954
33.424947487261285,36.70198578665292,60.00000000000003,45.77909150006366
33.39690682268847,36.69103935769092,60.00000000000003,45.74998655627602
33.36894285667853,36.680099044699126,60.00000000000003,45.7209104823299
33.34100200023058,36.66915899819459,60.00000000000003,45.69187339536958
33.31312511914768,36.65820657344751,60.00000000000003,45.66290234033229
33.2853112132656,36.64728911265445,60.00000000000003,45.63394794442363
33.25754453466142,36.63634116602192,60.00000000000003,45.60506527167205
33.22984314102929,36.6254284763809,60.00000000000003,45.576187657812106
33.20219935119494,36.61452778807225,60.00000000000003,45.547381884794504
33.1746260685317,36.603602674793294,60.00000000000003,45.51861673903626
33.147099646123,36.592695622828536,60.00000000000003,45.48989249076441
33.11962740621956,36.581780394966366,60.00000000000003,45.46119401773352
33.09221815238296,36.57085834405924,60.00000000000003,45.43255206024558
33.06486814615148,36.55995629382296,60.00000000000003,45.40392235432032
33.03758561375177,36.5490440729787,60.00000000000003,45.37533602351687
33.01035953567062,36.53813909630727,60.00000000000003,45.34681879131388
32.98319137916555,36.52723438396508,60.00000000000003,45.31834402779751
32.95608464355048,36.51632818212131,60.00000000000003,45.28991199523523
32.929038209255964,36.505437452391966,60.00000000000003,45.26148882592479
32.902055613196346,36.4945460525519,60.00000000000003,45.23311156567364
32.875132428142045,36.48363752731516,60.00000000000003,45.20480796478631
32.84830227616928,36.47272923115893,60.00000000000003,45.17654810757134
32.8215131270292,36.46182817527291,60.00000000000003,45.14833225011953
32.794779482486746,36.45091877270871,60.00000000000003,45.12013053364006
32.76810341768292,36.440031977936,60.00000000000003,45.09200283124797
32.741490390532825,36.429131794716746,60.00000000000003,45.063919878190006
32.71494194885188,36.41822367120907,60.00000000000003,45.03584913504551
32.68846167402279,36.40732053943731,60.00000000000003,45.00785577053372
32.66204451492914,36.396435605001585,60.00000000000003,44.97990789220527
32.635686651488776,36.38553283186071,60.00000000000003,44.95200574709662
32.60938819641742,36.374612273651046,60.00000000000003,44.924112106140406
32.58315461312227,36.36369541165155,60.00000000000003,44.8963014068363
32.556984778259874,36.35276669827179,60.00000000000003,44.86850102333175
32.530880886526646,36.34183370538737,60.00000000000003,44.84074727324105
32.504835133824926,36.3309068463823,60.00000000000003,44.81306114146017
32.47886498259005,36.31997132709016,60.00000000000003,44.78543592423942
32.4529521063392,36.309022103727536,60.00000000000003,44.757858083841235
32.42711460875097,36.29808281740194,60.00000000000003,44.730305103176946
32.40135288579318,36.287124731673416,60.00000000000003,44.70282226209494
32.37563387633641,36.276167391736806,60.00000000000003,44.675351354899355
32.34999478082158,36.26519461225477,60.00000000000003,44.64796415593893
32.324434063756016,36.25422402065329,60.00000000000003,44.62059134527853
32.29891200913647,36.24325018944163,60.00000000000003,44.59326659062109
32.27345434380749,36.232260900012335,60.00000000000003,44.56599278209586
32.24806188025416,36.22126979600882,60.00000000000003,44.538764162631246
32.222740795860574,36.21026805454266,60.00000000000003,44.51158890589194
32.19748467300601,36.19926341453901,60.00000000000003,44.484456607231564
32.172297666406166,36.188243036383696,60.00000000000003,44.45739345146038
32.147171294981135,36.17721992965873,60.00000000000003,44.430368595603646
32.122131030184974,36.1662147377985,60.00000000000003,44.40342083281309
32.097144633056466,36.15517090422374,60.00000000000003,44.376523483651994
32.07221802148505,36.14412375734677,60.00000000000003,44.34967676034656
32.04736392012743,36.13306986670052,60.00000000000003,44.32288087347927
32.02257991433145,36.122005072617064,60.00000000000003,44.29613603197424
31.99786554321079,36.11092580984923,60.00000000000003,44.26940697585045
31.973212970470026,36.09983380390057,60.00000000000003,44.24276412910491
31.948624234560842,36.08873751618817,60.00000000000003,44.21613746363632
31.924108771494637,36.07762751971585,60.00000000000003,44.18957933157642
31.89966348837262,36.06652900383672,60.00000000000003,44.16308090213015
31.875287232475007,36.05540744780504,60.00000000000003,44.13664453629925
31.850980161342044,36.04427783138692,60.00000000000003,44.110238507947514
31.826749122826957,36.03312934695284,60.00000000000003,44.083872603601215
31.802585037622546,36.02197172186807,60.00000000000003,44.05755880979446
31.77849469883159,36.010798158403325,60.00000000000003,44.03129529663443
31.754462948664088,35.999630504866275,60.00000000000003,44.00512034322858
31.730504432192518,35.98844421515364,60.00000000000003,43.978973955346476
31.7066120023914,35.97725507570998,60.00000000000003,43.952905337884545
31.682811822864835,35.96604440146772,60.00000000000003,43.926873673899614
31.659060315629272,35.95482191272085,60.00000000000003,43.90087947537787
31.635381944640038,35.94358481897059,60.00000000000003,43.87493463580501
31.611760842951675,35.93235169481902,60.00000000000003,43.84904392256173
31.588213609137618,35.92109666112961,60.00000000000003,43.82320750955903
31.564750480775405,35.909833474477324,60.00000000000003,43.797433599080286
31.541342415174004,35.89858420660616,60.00000000000003,43.77174059146795
31.518009298803698,35.88728973994686,60.00000000000003,43.74606561137547
31.49475000142321,35.87598613317081,60.00000000000003,43.720450240534305
31.471558681133057,35.86466668270747,60.00000000000003,43.694920835110246
31.448434058018215,35.85337073025657,60.00000000000003,43.66941059089368
31.42537950643296,35.84206346847545,60.00000000000003,43.643991210249574
31.402399803068604,35.83074485972098,60.00000000000003,43.618594639034846
31.379494463283656,35.819386096224385,60.00000000000003,43.59328595084352
31.35665696560396,35.80803341325438,60.00000000000003,43.568033157265106
31.333890021334987,35.79664632164173,60.00000000000003,43.54281967871248
31.311195054074286,35.78528055290603,60.00000000000003,43.51764465635435
31.28856882771697,35.773867830632916,60.00000000000003,43.492559406387045
31.26600937512171,35.762472343081164,60.00000000000003,43.46753061966789
31.24354881431088,35.751043810073966,60.00000000000003,43.44252765463693
31.221144958222485,35.73959585239311,60.00000000000003,43.41762602528256
31.198800268553253,35.72813634855014,60.00000000000003,43.392731749982715
31.176539336518786,35.71666865677415,60.00000000000003,43.3678964577225
31.15437252398142,35.70521896034274,60.00000000000003,43.34311898311126
31.13227374430188,35.6937256421245,60.00000000000003,43.31842891518211
31.110222929905284,35.682242284284044,60.00000000000003,43.29377613229744
31.08825901030741,35.67075395978238,60.00000000000003,43.26918310657713
31.066352243392,35.65922202209194,60.00000000000003,43.24466472923628
31.044516449254274,35.64768868989912,60.00000000000003,43.22018733622436
31.022757693408668,35.63613413483338,60.00000000000003,43.19575338432666
31.001065430413817,35.62456623787693,60.00000000000003,43.17137206761093
30.979451650796715,35.612992923724484,60.00000000000003,43.14705811504216
30.957910515558474,35.601409018515625,60.00000000000003,43.12280044995834
30.93643539497449,35.589819404412744,60.00000000000003,43.09862724967251
30.91504695893119,35.57820886790571,60.00000000000003,43.074486283526966
30.89372078623679,35.566579959609506,60.00000000000003,43.05041594069092
30.872466756973257,35.55494666123826,60.00000000000003,43.02639783097966
30.851286917305362,35.543296472196396,60.00000000000003,43.00245735496238
30.830180005468286,35.531640063938916,60.00000000000003,42.978566217169465
30.80914673852058,35.519966912049284,60.00000000000003,42.954708929930376
30.788194536721285,35.50831780997611,60.00000000000003,42.93092121671939
30.767310221967644,35.49662262211266,60.00000000000003,42.907214758477785
30.746492392254922,35.484928245536224,60.00000000000003,42.883539901737365
30.72575165980218,35.47321627713497,60.00000000000003,42.859951049174796
30.705084795156843,35.46149538100097,60.00000000000003,42.83642138762354
30.684492515736046,35.44978644379514,60.00000000000003,42.812918204287456
30.663969527739443,35.43807263168647,60.00000000000003,42.78948976346363
30.643525818996107,35.426316696382514,60.00000000000003,42.766102989950326
30.62314815446328,35.41454822759492,60.00000000000003,42.74277700272469
30.602845781499298,35.402780684930185,60.00000000000003,42.719542010404886
30.58261809367834,35.39101040218622,60.00000000000003,42.69636659264885
30.562463800368743,35.37923497855165,60.00000000000003,42.6732508114354
30.542409038586367,35.367431889951995,60.00000000000003,42.650167958506984
30.522400829819947,35.35563771671318,60.00000000000003,42.627140302972016
30.502471428919055,35.34381817542692,60.00000000000003,42.604176507490294
30.482604226145998,35.33199450313681,60.00000000000003,42.58126733790241
30.462823094590632,35.320172975332916,60.00000000000003,42.55841541543229
30.443127627017233,35.30832586584059,60.00000000000003,42.53562006487762
30.423491975917404,35.29649582341359,60.00000000000003,42.51288728593972
30.403925905720794,35.28463869435561,60.00000000000003,42.490219180960274
30.384441383616473,35.27276698379052,60.00000000000003,42.4676065150113
30.365018494977384,35.26088140447457,60.00000000000003,42.44505993908068
30.34568309503879,35.24900543634428,60.00000000000003,42.42258228572056
30.32641337726577,35.23710012932148,60.00000000000003,42.40017911806977
30.30724598140186,35.22518998891147,60.00000000000003,42.3778360323911
30.288118575266775,35.213279939856825,60.00000000000003,42.35555305291003
30.269067275286897,35.201350245749566,60.00000000000003,42.33333020126716
30.250086097564033,35.189442528698294,60.00000000000003,42.31116749651721
30.231182988465857,35.1775020354724,60.00000000000003,42.289064955129376
30.212371406550897,35.1655563631274,60.00000000000003,42.26700987631861
30.193624928565974,35.15362715603927,60.00000000000003,42.24499799953357
30.17496812343526,35.14169701848595,60.00000000000003,42.22307516520715
30.156367165589664,35.12972478714908,60.00000000000003,42.20121251809855
30.137831711210826,35.11774608638037,60.00000000000003,42.179410061475245
30.119364249119318,35.10576111589764,60.00000000000003,42.15763701313986
30.100974008936415,35.09376740142506,60.00000000000003,42.135954315493976
30.082660367332032,35.081784500753905,60.00000000000003,42.114318407035306
30.06441465649778,35.06977816050033,60.00000000000003,42.09275577802758
30.04624342356038,35.05777633792148,60.00000000000003,42.07123255488495
30.028148662229782,35.045776101429006,60.00000000000003,42.049776412409294
30.010129728331847,35.03379185727253,60.00000000000003,42.02836806963246
29.992178602197892,35.02178610346812,60.00000000000003,42.00703737418697
29.97430249239137,35.00978482097176,60.00000000000003,41.985765923316684
29.956501390835665,34.9977542862759,60.00000000000003,41.96452958660508
29.938765250211436,34.985719650866045,60.00000000000003,41.943370663720486
29.921109248558764,34.97369988049586,60.00000000000003,41.92226204165122
29.90352879372125,34.96167149315367,60.00000000000003,41.90122223192531
29.88603325271774,34.94964131276182,60.00000000000003,41.8802359892913
29.868588013925145,34.93760960671647,60.00000000000003,41.859329917807386
29.8512246850645,34.92557932196597,60.00000000000003,41.838452861417096
29.833961458656525,34.91353338645315,60.00000000000003,41.817665722669766
29.816739936276377,34.90149587056398,60.00000000000003,41.796938284131265
29.79958954174185,34.889465461239475,60.00000000000003,41.776235031582424
29.78251553285146,34.877425870509505,60.00000000000003,41.7556087349431
29.765513904245186,34.86536493087798,60.00000000000003,41.73502288784424
29.748580569009125,34.85333833553354,60.00000000000003,41.71451051030645
29.731718718302485,34.84128483082522,60.00000000000003,41.69405576782013
29.71493294570787,34.82926623297378,60.00000000000003,41.67365588840025
29.69821388407002,34.81720456591165,60.00000000000003,41.65331071967463
29.68157004484395,34.80514862106147,60.00000000000003,41.63302345109639
29.66499672725327,34.79313392931288,60.00000000000003,41.61282008807518
29.648497165560705,34.78107058220582,60.00000000000003,41.59264551845942
29.632067297992446,34.76901104605857,60.00000000000003,41.57253184931084
29.615729748251407,34.75695832981407,60.00000000000003,41.552484398817214
29.59944603092536,34.74489542349554,60.00000000000003,41.53249654614348
29.58323108764083,34.732834414191586,60.00000000000003,41.512558859023606
29.567151066765923,34.72079565967851,60.00000000000003,41.49267844382929
29.551080021746422,34.70874772764224,60.00000000000003,41.472855188816446
29.535079466343596,34.69669735977182,60.00000000000003,41.45309567133589
29.51915196392967,34.68464741482437,60.00000000000003,41.43338384844581
29.503299460605636,34.672631660573586,60.00000000000003,41.41376692603572
29.48750855047098,34.66061890066751,60.00000000000003,41.39419469148339
29.471794332425166,34.64858116662228,60.00000000000003,41.37467614450791
29.456142766234137,34.636575719185466,60.00000000000003,41.35523251203028
29.440564957741294,34.62453858853629,60.00000000000003,41.33584663618295
29.425079598725596,34.612504805880604,60.00000000000003,41.316518411103345
29.409676983385342,34.600485345791924,60.00000000000003,41.29723969835096
29.394307727498404,34.588464632012375,60.00000000000003,41.27802628607165
29.379011791112397,34.576460897657064,60.00000000000003,41.25887019041207
29.363791129339294,34.56444924172611,60.00000000000003,41.23975055153268
29.348632345870147,34.552449760441,60.00000000000003,41.220708323547335
29.333578072493943,34.540452168252806,60.00000000000003,41.201688924304854
29.318567334281855,34.528492141112075,60.00000000000003,41.18273169487009
29.303620149929756,34.516507029683,60.00000000000003,41.16382858985384
29.288739618749084,34.50453797720471,60.00000000000003,41.14498411637051
29.27395232540184,34.49258847768613,60.00000000000003,41.12622294884595
29.259215126971856,34.48063231457479,60.00000000000003,41.10751806325938
29.24455829031928,34.46873353442306,60.00000000000003,41.088869326816884
29.22995581343058,34.45679239736299,60.00000000000003,41.0702498369576
29.215421990882362,34.44487971529998,60.00000000000003,41.05167832301724
29.200967392149302,34.43296475078412,60.00000000000003,41.033183262612106
29.186572018354,34.42103750774895,60.00000000000003,41.01473080517717
29.172253611787834,34.40913725720618,60.00000000000003,40.99633995256494
29.157992799591153,34.39724525009646,60.00000000000003,40.977999308663165
29.143803278500005,34.385356485330824,60.00000000000003,40.95973673054649
29.129692331430984,34.37350665408915,60.00000000000003,40.94149498219044
29.115639952699333,34.36163900473272,60.00000000000003,40.92330802125536
29.1016625394847,34.34978868637037,60.00000000000003,40.905208485470524
29.08774068526373,34.33794016448658,60.00000000000003,40.88716342264409
29.07389340622552,34.3261189801956,60.00000000000003,40.86917267547169
29.060108652240128,34.314311894059045,60.00000000000003,40.85123608486319
29.04639219951116,34.30248714239618,60.00000000000003,40.83332605305234
29.03275128098636,34.290700455660335,60.00000000000003,40.81549673737354
29.019176547444918,34.278903133875886,60.00000000000003,40.79772108006104
29.005682678923403,34.26712177516733,60.00000000000003,40.77996679368895
28.992226988213734,34.25535473383286,60.00000000000003,40.762297304492144
28.978846774335622,34.243599655540066,60.00000000000003,40.74464950590701
28.96555426002685,34.23186015496292,60.00000000000003,40.7270854958422
28.952317945587506,34.22012786810724,60.00000000000003,40.70953813592231
28.93914191289216,34.20841232404643,60.00000000000003,40.692043996806476
28.926016856557762,34.196745473593836,60.00000000000003,40.67460358478247
28.912980903770283,34.185092175921085,60.00000000000003,40.6572234411559
28.90000976247293,34.17345523446421,60.00000000000003,40.6399189409028
28.88711574588705,34.161803436146165,60.00000000000003,40.62268859074522
28.874306857389314,34.15022098796331,60.00000000000003,40.60545102548729
28.861523432386708,34.138646524961544,60.00000000000003,40.58827693486535
28.848798615462712,34.12707015971892,60.00000000000003,40.57117708312685
28.836123680241368,34.115481726009115,60.00000000000003,40.55409419626183
28.82357042143859,34.103904830358495,60.00000000000003,40.53706554047469
28.811056912870487,34.092365084226856,60.00000000000003,40.520093670506206
28.798613330489935,34.08085216835254,60.00000000000003,40.50316848052179
28.78620076613791,34.069357309781516,60.00000000000003,40.48631981474799
28.77385958042363,34.05788752415294,60.00000000000003,40.469521241323335
28.761593237306137,34.046432456467365,60.00000000000003,40.45274512765697
28.74939938709607,34.034979245153366,60.00000000000003,40.43601882912973
28.737241056789475,34.0235632962067,60.00000000000003,40.41935352714032
28.725140256200994,34.012166128152124,60.00000000000003,40.402751932243426
28.71312149021548,34.000757239455076,60.00000000000003,40.38616796130894
28.70115083171782,33.989395191109544,60.00000000000003,40.36962955313609
28.68924586795943,33.97802862076849,60.00000000000003,40.353173244783385
28.67739376152224,33.96670139259905,60.00000000000003,40.336738611987094
28.66561621658759,33.95538473351951,60.00000000000003,40.32036305350944
28.653885189123482,33.944114114344615,60.00000000000003,40.3040244996975
28.642228058300873,33.93285300652018,60.00000000000003,40.28775932735315
28.630624138135886,33.92158931164179,60.00000000000003,40.27152702491155
28.619077313128855,33.91034810418719,60.00000000000003,40.255324409679204
28.60763410099561,33.899145585790066,60.00000000000003,40.2391743370604
28.596212868464008,33.88794756845988,60.00000000000003,40.22306131463595
28.584855521803394,33.87677686319333,60.00000000000003,40.20702976800692
28.57358876802216,33.86563694112005,60.00000000000003,40.19104472035307
28.562355477335778,33.85454098139892,60.00000000000003,40.1750765142072
28.551176930194956,33.843448919648765,60.00000000000003,40.15918323052721
28.540066870699967,33.832392061002835,60.00000000000003,40.14333579385206
28.5290319954143,33.821330938093396,60.00000000000003,40.12749986041555
28.518028929528267,33.81032480004856,60.00000000000003,40.11170999299848
28.507102169727563,33.799312292937074,60.00000000000003,40.095965989675136
28.49622643035586,33.788382650090654,60.00000000000003,40.08026497158047
28.48540157284471,33.777447644646855,60.00000000000003,40.06460668245397
28.474630575413574,33.766545685796885,60.00000000000003,40.04899621847078
28.463921164371254,33.755636365053796,60.00000000000003,40.033452835854376
28.453279887185378,33.74476084139341,60.00000000000003,40.01792257236035
28.442684651591136,33.73392251560526,60.00000000000003,40.00244540528573
28.43218312776263,33.723125367323206,60.00000000000003,39.98701996482342
28.421702902692253,33.71231745327345,60.00000000000003,39.971645526689265
28.41129324236614,33.701536320134586,60.00000000000003,39.95629191153055
28.400927433979206,33.69080844767909,60.00000000000003,39.94098923138237
28.39062177926855,33.68011721768035,60.00000000000003,39.925727390332014
28.380380144280945,33.66947849904848,60.00000000000003,39.91050144635953
28.37020379992172,33.65884721854363,60.00000000000003,39.89533446824117
28.360063263370932,33.64822477886906,60.00000000000003,39.8801931136881
28.34999136422191,33.63761737725285,60.00000000000003,39.86509155323176
28.339991273280145,33.627062053151946,60.00000000000003,39.85003287214516
28.330020270841207,33.61652704529621,60.00000000000003,39.83503561403819
28.320126861506456,33.6060278082186,60.00000000000003,39.82006048165049
28.310267116953955,33.59556572438735,60.00000000000003,39.80515304518014
28.300476190561177,33.58511373955221,60.00000000000003,39.790286188725005
28.29073005340631,33.57470246624018,60.00000000000003,39.775428237782556
28.281034991077952,33.564304909093245,60.00000000000003,39.760629193840444
28.27138803795224,33.55395000451702,60.00000000000003,39.74585977023144
28.261847850586154,33.54364017564669,60.00000000000003,39.731118199434015
28.252311558640148,33.533328839552276,60.00000000000003,39.71642543587522
28.24286366527997,33.52304440794547,60.00000000000003,39.701792824267876
28.23348050938338,33.51281913161789,60.00000000000003,39.687173723185005
28.22410452393417,33.50259690340485,60.00000000000003,39.672620263687165
28.214780132427304,33.4924409309838,60.00000000000003,39.658099308948096
28.20551310328095,33.48228118458505,60.00000000000003,39.64361319382449
28.196326783811156,33.47216265291559,60.00000000000003,39.62917434331587
28.18718293296432,33.462067654116176,60.00000000000003,39.614773354962885
28.178072385845134,33.45200825643839,60.00000000000003,39.60037186594636
28.16901105469182,33.441992750496034,60.00000000000003,39.58604517599134
28.159997987917777,33.432017880119844,60.00000000000003,39.571741625982234
28.151068401452893,33.422053887157375,60.00000000000003,39.55746071504723
28.142161829073213,33.41212159624415,60.00000000000003,39.54321197554619
28.133300190154024,33.40226427664084,60.00000000000003,39.52901182969532
28.124509900166583,33.392402656423144,60.00000000000003,39.514866998608646
28.115781106708166,33.382578033544426,60.00000000000003,39.500758245399375
28.10709466496766,33.37278864469462,60.00000000000003,39.486665280291085
28.09847104804035,33.36306079087974,60.00000000000003,39.47262763643122
28.089889999315822,33.353334972066,60.00000000000003,39.458596648113804
28.081362459327305,33.343642159686546,60.00000000000003,39.44459561388227
28.07288693358254,33.33399922300532,60.00000000000003,39.430662361659664
28.06443914300241,33.3243823595055,60.00000000000003,39.416744478179545
28.056054046399474,33.314818413569554,60.00000000000003,39.40288017587692
28.04770549254275,33.30526394273238,60.00000000000003,39.3890502245974
28.03942300724472,33.29574929539415,60.00000000000003,39.375246387012126
28.031153295625238,33.28628698244768,60.00000000000003,39.361468964269214
28.022956473590124,33.27685443576514,60.00000000000003,39.34774035245223
28.014802961549172,33.267444122844076,60.00000000000003,39.33404526126759
28.006703839710376,33.25806427236011,60.00000000000003,39.320362743093106
27.99865474618975,33.24875270482913,60.00000000000003,39.30671693782808
27.990627196248468,33.23948828863782,60.00000000000003,39.29308362746887
27.98266686272395,33.23024231405982,60.00000000000003,39.27951908266806
27.97475068467249,33.22101240533081,60.00000000000003,39.26595490765484
27.966884667082827,33.21184646478392,60.00000000000003,39.25242237839074
27.959071258100053,33.20268762438917,60.00000000000003,39.23892597148923
27.951270398013307,33.19358460131641,60.00000000000003,39.225453529462655
27.94353564142285,33.18449708864651,60.00000000000003,39.212042844089765
27.935855354062543,33.17544652621728,60.00000000000003,39.19866756392088
27.928205415677642,33.16643369881051,60.00000000000003,39.18532356262383
27.92058506905034,33.15749018470155,60.00000000000003,39.17199793626638
27.913004112322906,33.148559191804715,60.00000000000003,39.15868221006734
27.905492019549193,33.13967913930801,60.00000000000003,39.145405218602356
27.898006220161328,33.13082029067627,60.00000000000003,39.13214820253155
27.89058083502043,33.121995801181974,60.00000000000003,39.11893017290223
27.883248705722536,33.113223102256214,60.00000000000003,39.105755807900096
27.875910232712737,33.10448249756483,60.00000000000003,39.09260244832004
27.868605538882285,33.09578734751619,60.00000000000003,39.079461704687
27.86134107872058,33.087116479494014,60.00000000000003,39.066356475738765
27.854130799324807,33.078483755664024,60.00000000000003,39.053286037274
27.84694744047622,33.06989394494088,60.00000000000003,39.04026839299379
27.83981051947933,33.06133651637006,60.00000000000003,39.02727975602248
27.832739621431863,33.05283712946076,60.00000000000003,39.01431995484148
27.8256787816237,33.04438451690758,60.00000000000003,39.00138881968919
27.81868785929346,33.03594319499457,60.00000000000003,38.98846209163241
27.811712319586114,33.027540497575686,60.00000000000003,38.97562206452811
27.804780617319956,33.01918050607911,60.00000000000003,38.96277474157523
27.79790795704964,33.01086336479081,60.00000000000003,38.94995542710464
27.79108532659048,33.00257650180881,60.00000000000003,38.93713183881176
27.78427250386936,32.994351657793935,60.00000000000003,38.92434131306682
27.777538021828065,32.9861699527889,60.00000000000003,38.9115831327642
27.77080616129317,32.9780117168097,60.00000000000003,38.898861924841896
27.764137220150594,32.969882706525304,60.00000000000003,38.88614895496407
27.75748057185675,32.961809536151215,60.00000000000003,38.873463095411836
27.75090270096569,32.9537919165488,60.00000000000003,38.860802190831784
27.744329093610666,32.94579408113901,60.00000000000003,38.84819750704281
27.737789570269385,32.937819688537274,60.00000000000003,38.8355885974947
27.731293966746186,32.92989120529543,60.00000000000003,38.82302421638623
27.72483077305008,32.92199808852179,60.00000000000003,38.81046175930306
27.718464718262464,32.914161699871485,60.00000000000003,38.79795279159545
27.712098636304468,32.9063859656292,60.00000000000003,38.7854776523354
27.705774472054813,32.898609110481274,60.00000000000003,38.77302833332665
27.69946775042839,32.890874973477345,60.00000000000003,38.76057793194286
27.693193610185055,32.88317627497436,60.00000000000003,38.748143173997974
27.686986011680453,32.87557445170832,60.00000000000003,38.73575049717083
27.680813299592025,32.867990383113614,60.00000000000003,38.723378696016795
27.674677880627243,32.860422867936414,60.00000000000003,38.71105432320714
27.668573661347583,32.85291829170215,60.00000000000003,38.698723499944826
27.662481427913196,32.84542443637022,60.00000000000003,38.686411566974364
27.656472212117567,32.83799973095452,60.00000000000003,38.67412430630755
27.650482430271033,32.83061064917206,60.00000000000003,38.66187230582564
27.644512496685913,32.82322955033442,60.00000000000003,38.64963558888729
27.638557917320565,32.81590530470643,60.00000000000003,38.637427908690185
27.632649505262606,32.808624193812285,60.00000000000003,38.62526129328069
27.62677039998174,32.801382256903345,60.00000000000003,38.61312191938425
27.6209202568315,32.79416808934416,60.00000000000003,38.60098431239823
27.61513699891252,32.786992136990854,60.00000000000003,38.588865985312204
27.6093904305055,32.77985167044964,60.00000000000003,38.576776779322095
27.603669843326557,32.77277348607039,60.00000000000003,38.564718039271135
27.597954634392522,32.76571519446844,60.00000000000003,38.55266705038567
27.59228054146156,32.75869095909718,60.00000000000003,38.540674254655976
27.5866743142792,32.751729408702104,60.00000000000003,38.52867333909586
27.58109051640074,32.74480152810063,60.00000000000003,38.516698372606164
27.57552370023883,32.73790581966171,60.00000000000003,38.50474597285679
27.570003243426118,32.731047445475674,60.00000000000003,38.49281336248428
27.564479969166527,32.72423903110415,60.00000000000003,38.480897712156356
27.558999838829717,32.7174753868548,60.00000000000003,38.46904030629429
27.553588596650666,32.71073047108196,60.00000000000003,38.45717084251997
27.548161107723722,32.70402723468207,60.00000000000003,38.445326680667506
27.542778758770336,32.697354961789976,60.00000000000003,38.43350110369076
27.537429927464725,32.69075759225195,60.00000000000003,38.42169796983914
27.532125334277726,32.68416284277073,60.00000000000003,38.40991854242415
27.52685393992464,32.6776401755559,60.00000000000003,38.39819288936165
27.52158795715087,32.671123939189336,60.00000000000003,38.386455325512586
27.516349421182706,32.6646582405851,60.00000000000003,38.3747733503438
27.511168992781528,32.658222495641354,60.00000000000003,38.363113444035655
27.505992144786102,32.65182180160545,60.00000000000003,38.35147554164571
27.500874220078884,32.64546202680287,60.00000000000003,38.33982344404984
27.49577566067001,32.639160533231035,60.00000000000003,38.32819316686807
27.490713362386558,32.63289554984199,60.00000000000003,38.316591343538384
27.485677675637117,32.626679788114956,60.00000000000003,38.30501336857084
27.48064094849076,32.6204698882329,60.00000000000003,38.29348198362598
27.47566332061751,32.61430312960566,60.00000000000003,38.281972210864936
27.470711217630555,32.60820494417115,60.00000000000003,38.27048400015571
27.465762891694748,32.60213101113957,60.00000000000003,38.2589831747318
27.46086702319723,32.596082956973255,60.00000000000003,38.247511828224134
27.456013261188303,32.59007047100138,60.00000000000003,38.236054688290885
27.451147995547814,32.58411314432978,60.00000000000003,38.22462629083654
27.446308300328628,32.578203195098126,60.00000000000003,38.21323276894222
27.441546899082446,32.57234451667738,60.00000000000003,38.201854283779085
27.43677837720014,32.566475715746236,60.00000000000003,38.19048197486923
27.432044851566623,32.560665088893515,60.00000000000003,38.179134912007186
27.4273222527384,32.55490696248205,60.00000000000003,38.16782050773029
27.422636098869912,32.549150114919684,60.00000000000003,38.156512198063275
27.417983170806412,32.54345006754488,60.00000000000003,38.1452203599917
27.413311812647702,32.5377615971973,60.00000000000003,38.133981681598605
27.408697756548687,32.53213497069486,60.00000000000003,38.12273856898759
27.404083214326644,32.52652372753977,60.00000000000003,38.111524615917546
27.399520254927573,32.52099763049642,60.00000000000003,38.100316546934195
27.39497522861137,32.515461837442146,60.00000000000003,38.08912608618357
27.39043634865244,32.509966528275974,60.00000000000003,38.077956497810106
27.38591358714801,32.50452064404292,60.00000000000003,38.06682516737514
27.38145018068912,32.49908617259476,60.00000000000003,38.05569228315353
27.37701979063516,32.493682925503236,60.00000000000003,38.04461694126716
27.372575437231927,32.48835081259715,60.00000000000003,38.033549016843764
27.36814500349973,32.48302883289894,60.00000000000003,38.022490240529464
27.363741355522023,32.477765614396645,60.00000000000003,38.01145643341167
27.359371418136647,32.47255077702791,60.00000000000003,38.00045905398763
27.355044035578853,32.467323774235275,60.00000000000003,37.98947098078391
27.350699471746776,32.462186785238295,60.00000000000003,37.978517412578185
27.34638286015957,32.457037593445406,60.00000000000003,37.96755647056243
27.342105691773874,32.451974606496606,60.00000000000003,37.95664514170547
27.33783464902141,32.44691529649928,60.00000000000003,37.94571977283558
27.33358170202073,32.44185819331069,60.00000000000003,37.934819151629824
27.3294082008365,32.43683784300996,60.00000000000003,37.923968798357336
27.325213905468733,32.43188610056015,60.00000000000003,37.91313920701382
27.32103023189881,32.426937242784355,60.00000000000003,37.90233039041282
27.31690192366321,32.42201069197116,60.00000000000003,37.89154236313959
27.31278751184891,32.41716026443373,60.00000000000003,37.8807443586521
27.308682735315337,32.41233294585735,60.00000000000003,37.86997592514638
27.30460200066277,32.4075445830064,60.00000000000003,37.85921651482454
27.30053305496365,32.402778563950186,60.00000000000003,37.84849937078326
27.29647185884563,32.39804101019999,60.00000000000003,37.83781357287914
27.292455620413477,32.39331558515388,60.00000000000003,37.82713325891209
27.28844305726904,32.38864989976861,60.00000000000003,37.81648892684532
27.284463113538745,32.383986106952705,60.00000000000003,37.80586484832649
27.28046340951938,32.379382938164035,60.00000000000003,37.795262377140816
27.276518876162882,32.374816392572846,60.00000000000003,37.784646758978816
27.272578074917984,32.370260945410266,60.00000000000003,37.77405146569024
27.26866416728816,32.36572946467055,60.00000000000003,37.76347250263478
27.264744113519097,32.361249708504566,60.00000000000003,37.75295196970893
27.26087189954873,32.35676788614479,60.00000000000003,37.74242440838322
27.25700922143135,32.35235543015613,60.00000000000003,37.731908025903614
27.25316586198511,32.34796276893226,60.00000000000003,37.72144950460723
27.249323519629225,32.343631633487846,60.00000000000003,37.71101215184879
27.245518303399535,32.339298192417004,60.00000000000003,37.70056924093422
27.241731695427415,32.334996387806974,60.00000000000003,37.69014101882354
27.237929337790025,32.33071426502881,60.00000000000003,37.679761526261935
27.234169195742176,32.326467526582064,60.00000000000003,37.6693738123823
27.230393435575383,32.322249143495384,60.00000000000003,37.6590208243865
27.22664051612008,32.31802739120894,60.00000000000003,37.64867878911122
27.22293083129971,32.31386563579304,60.00000000000003,37.63836762013047
27.219258952731966,32.309759056033236,60.00000000000003,37.628066812772964
27.215567754642098,32.3056662193747,60.00000000000003,37.61781768330732
27.21186374483613,32.30158722245984,60.00000000000003,37.60756066519874
27.208208758461964,32.297509573232986,60.00000000000003,37.5973541050249
27.204564537448192,32.293485958627464,60.00000000000003,37.587169194610894
27.200920001743928,32.28945131656812,60.00000000000003,37.57700598792949
27.197306715430006,32.28546781430228,60.00000000000003,37.566847140960775
27.193675310864396,32.28152427464439,60.00000000000003,37.55672715648398
27.19008991292972,32.27759924140954,60.00000000000003,37.546601600162134
27.186505720453553,32.273712088309786,60.00000000000003,37.53649005168334
27.182908187871046,32.26984175602854,60.00000000000003,37.52639910262741
27.179391314635303,32.26600443632118,60.00000000000003,37.5163461846658
27.17581843480882,32.262205131922535,60.00000000000003,37.50630223759327
27.172293202074176,32.25842135301359,60.00000000000003,37.49631122497991
27.168745195460072,32.25461564416205,60.00000000000003,37.486312934573654
27.165220228386982,32.250894930365604,60.00000000000003,37.47636572283077
27.161735131540052,32.24717358431617,60.00000000000003,37.466417369357075
27.15825489440247,32.243469487331545,60.00000000000003,37.45648754026152
27.15476816494788,32.23977090029987,60.00000000000003,37.44659763708784
27.15131913429028,32.23612008826078,60.00000000000003,37.436707257969296
27.147872390397985,32.23245660096784,60.00000000000003,37.42687020968269
27.144407506002487,32.22883651866428,60.00000000000003,37.417055728462344
27.140995775262173,32.225248678383075,60.00000000000003,37.40725250371871
27.137566932463805,32.22165062689972,60.00000000000003,37.39747576344819
27.13416537204727,32.21808694522427,60.00000000000003,37.38772297433106
27.130779137378212,32.214565048276164,60.00000000000003,37.37796545241135
27.127380273851585,32.211071957415015,60.00000000000003,37.368263605581845
27.124004531212314,32.20759943333771,60.00000000000003,37.35854789921921
27.120619374427207,32.204141819685375,60.00000000000003,37.3488578099344
27.11728028349003,32.200701454655125,60.00000000000003,37.339192790479245
27.113927612622728,32.19726407015903,60.00000000000003,37.32956365773913
27.110574066788864,32.19382971533182,60.00000000000003,37.31995601651957
27.10722460224151,32.19042673721901,60.00000000000003,37.31036053311659
27.10388628775625,32.18707888175383,60.00000000000003,37.30078909847035
27.100568028919696,32.18377130654192,60.00000000000003,37.29126856494276
27.09727666247099,32.18043974899756,60.00000000000003,37.281736653913896
27.093986719697483,32.17713398357515,60.00000000000003,37.27226232772399
27.09071722128048,32.173812896727085,60.00000000000003,37.262822326094636
27.08742129495591,32.1705588239464,60.00000000000003,37.25339419468075
27.084159007098677,32.16730773142421,60.00000000000003,37.24398974949671
27.08090913152177,32.16407546441116,60.00000000000003,37.23459701356523
27.07764543581673,32.16085905826907,60.00000000000003,37.22520510510681
27.07442372514131,32.15764258786204,60.00000000000003,37.21584976506356
27.07120044721237,32.15445210104069,60.00000000000003,37.2065393489863
27.067939753166424,32.15128849789734,60.00000000000003,37.19721947517914
27.064693356018385,32.14810611082969,60.00000000000003,37.18795645516243
27.061474053153113,32.14496948926631,60.00000000000003,37.17869815298014
27.05825687773592,32.141872478302076,60.00000000000003,37.169450266731424
27.05502800681081,32.13876448039335,60.00000000000003,37.16022530041607
27.051830353324238,32.1356981417482,60.00000000000003,37.151031324894035
27.048609463561224,32.13260962655109,60.00000000000003,37.141887279487975
27.045414863035962,32.12954403006664,60.00000000000003,37.13276764814806
27.042218691863745,32.12648578648653,60.00000000000003,37.12365509689047
27.03903675122677,32.12344454455581,60.00000000000003,37.11458413716317
27.035841521294277,32.12043895861008,60.00000000000003,37.10550699596453
27.032686507782444,32.11743116781206,60.00000000000003,37.096484681334
27.029519982321748,32.11443849674107,60.00000000000003,37.087465669219874
27.02633787604482,32.11144480489079,60.00000000000003,37.078492418265334
27.023172925182173,32.10846430522187,60.00000000000003,37.06954400054568
27.02004740315088,32.10549726406684,60.00000000000003,37.0605836718683
27.016873850534306,32.10250855443753,60.00000000000003,37.05168235370261
27.013711931314322,32.0995968747017,60.00000000000003,37.042787928551874
27.010591119951133,32.09663335054467,60.00000000000003,37.033906113032735
27.007451492841422,32.093714865785806,60.00000000000003,37.025057460048195
27.004322260321164,32.090788014751936,60.00000000000003,37.016256913175866
27.00118357996228,32.087880913299465,60.00000000000003,37.007481571617504
26.998038629378165,32.08496430983711,60.00000000000003,36.99869736268795
26.994901078438534,32.0820685763981,60.00000000000003,36.989953842261585
26.9917985199904,32.079196533207046,60.00000000000003,36.981253383765136
26.988701340696213,32.076301678493955,60.00000000000003,36.97254754757927
26.98560119120842,32.073443859934024,60.00000000000003,36.96385985583671
26.982476456454428,32.070606224609115,60.00000000000003,36.95519824379517
26.979361226700558,32.06775936877247,60.00000000000003,36.94656411326199
26.976233377359815,32.064931869869284,60.00000000000003,36.937957554030646
26.97314933919361,32.06211157584429,60.00000000000003,36.929400739110086
26.97002618961396,32.05932497574001,60.00000000000003,36.92084602190378
26.966940569948385,32.05650421973213,60.00000000000003,36.91234583949633
26.963876496357468,32.05369904781279,60.00000000000003,36.90389958068673
26.96078821123905,32.05093130358904,60.00000000000003,36.8954128444958
26.957701710292948,32.0481491457755,60.00000000000003,36.886988641727626
26.954614891287555,32.04535875303157,60.00000000000003,36.878590281191975
26.951511288162813,32.042594498196095,60.00000000000003,36.870200403870065
26.948410982839743,32.03984569481568,60.00000000000003,36.861824050913846
26.94532961965599,32.03707007616572,60.00000000000003,36.85353136128384
26.94225402241436,32.03433233524326,60.00000000000003,36.84526997988087
26.939151227523027,32.03156988638283,60.00000000000003,36.836962361766055
26.93606894888622,32.028809844500664,60.00000000000003,36.82868274691301
26.933004799045012,32.02606659039838,60.00000000000003,36.82045077943362
26.929918996779666,32.02332686841349,60.00000000000003,36.812255559871936
26.92686262436072,32.02057835095116,60.00000000000003,36.804074424485044
26.923752832226416,32.01783249262743,60.00000000000003,36.79593124850458
26.920646466541363,32.0150930498782,60.00000000000003,36.78781425118219
26.9175656308754,32.01235581731341,60.00000000000003,36.779704050641605
26.914459219872896,32.009638567582535,60.00000000000003,36.77160830877223
26.911350605369783,32.00690274308175,60.00000000000003,36.76353885596138
26.908273124230625,32.004165089980475,60.00000000000003,36.75552515893333
26.90519868694712,32.001446435501755,60.00000000000003,36.7475149667449
26.902115346745372,31.998708739472825,60.00000000000003,36.73955334239552
26.899010618354627,31.996004924776454,60.00000000000003,36.73158520928081
26.895934602127436,31.99326744013421,60.00000000000003,36.72364873274492
26.89284513541468,31.990515147348727,60.00000000000003,36.71573198904332
26.88975481988293,31.987765671243547,60.00000000000003,36.70784757197073
26.886669367712276,31.98501476749253,60.00000000000003,36.69998825222364
26.883557815348006,31.982298171590738,60.00000000000003,36.69217381115849
26.880465756839374,31.97957649167937,60.00000000000003,36.6843925905311
26.877341954994733,31.976834512109328,60.00000000000003,36.67663765727146
26.874255881690782,31.97408856927108,60.00000000000003,36.66890901355113
26.87114496919891,31.971320102609944,60.00000000000003,36.66117453867019
26.868035512487854,31.96855810357753,60.00000000000003,36.653497825630865
26.864909748358084,31.965839856387536,60.00000000000003,36.64583489042846
26.86179897193007,31.963130755834726,60.00000000000003,36.638183477621546
26.858685131848464,31.960384249585022,60.00000000000003,36.63055645789612
26.855589891739907,31.957672286154118,60.00000000000003,36.62298256134318
26.85249574693099,31.95492892333127,60.00000000000003,36.61540677829503
26.849376211168916,31.952174826385345,60.00000000000003,36.60788474158408
26.84623742225154,31.949423305029175,60.00000000000003,36.60038888813054
26.843100129183725,31.946684366430357,60.00000000000003,36.59290849527271
26.8399647030682,31.94390288188455,60.00000000000003,36.58543262245935
26.836824892412093,31.941122159743657,60.00000000000003,36.57802615650138
26.83367354562883,31.938368954189386,60.00000000000003,36.57061902140786
26.83055163105951,31.935595143291597,60.00000000000003,36.56321491221474
26.827416302813795,31.932808898633663,60.00000000000003,36.5558414454055
26.82428181227092,31.93004329648471,60.00000000000003,36.54852545594844
26.821111277355637,31.927259012645262,60.00000000000003,36.54121602363799
26.81794985684414,31.92449638620021,60.00000000000003,36.53392544078023
26.81479781331482,31.921675691558583,60.00000000000003,36.52669025856346
26.811613435756417,31.918858986948983,60.00000000000003,36.51946754310133
26.808452314361755,31.916069569578024,60.00000000000003,36.512289169922354
26.805271149822048,31.91324592245517,60.00000000000003,36.5051167879942
26.802092463894155,31.910415237039782,60.00000000000003,36.49796953466044
26.798895158946713,31.907584061209985,60.00000000000003,36.49085529534344
26.79571174116005,31.904740945049355,60.00000000000003,36.48373056113955
26.792527225332154,31.90192156675837,60.00000000000003,36.47664273767593
26.7893513491158,31.89907408001405,60.00000000000003,36.469609954656505
26.78614938542861,31.89623616479591,60.00000000000003,36.46259389391642
26.78295314136939,31.89338653458583,60.00000000000003,36.455605824982385
26.77975422453756,31.89049493855678,60.00000000000003,36.44861702402443
26.776552407459057,31.887579740702513,60.00000000000003,36.441673082019214
26.77333520077137,31.88468763889124,60.00000000000003,36.43476159481863
26.77010221092466,31.881766788527116,60.00000000000003,36.427870059296275
26.766855386828293,31.878856693610288,60.00000000000003,36.4210063758064
26.763618963810327,31.875933652110813,60.00000000000003,36.41413495337647
26.760377523263653,31.87299553580977,60.00000000000003,36.40728450818859
26.757133113201263,31.870065857783885,60.00000000000003,36.400494374399834
26.753906739519447,31.867092488244282,60.00000000000003,36.393725715133385
26.75068399769436,31.864136299893907,60.00000000000003,36.38695496874904
26.747412754847414,31.86114451459216,60.00000000000003,36.38023840079392
26.744170585988545,31.858168017728737,60.00000000000003,36.373508943174976
26.740887236275118,31.855165477815518,60.00000000000003,36.36684071085138
26.737598044889296,31.852131093111538,60.00000000000003,36.360163431676675
26.73433768921018,31.84908742025369,60.00000000000003,36.35350780018776
26.73107136458767,31.846030277326467,60.00000000000003,36.346913982886825
26.727794474055596,31.8429968869752,60.00000000000003,36.340305037331916
26.724515055232608,31.839950810340586,60.00000000000003,36.333771288769945
26.7212106703181,31.836869649992426,60.00000000000003,36.3272179925992
26.71793562689588,31.83380929659394,60.00000000000003,36.32067797577099
26.71462888144295,31.830713688571063,60.00000000000003,36.31422138844305
26.711312354952828,31.827624963005633,60.00000000000003,36.30772956417093
26.708000474545784,31.82450609014538,60.00000000000003,36.301270629015214
26.704695879070748,31.821370807804154,60.00000000000003,36.294835303548155
26.70134520735365,31.818233066644705,60.00000000000003,36.28843440192837
26.697987591436956,31.815091498190384,60.00000000000003,36.28203994782128
26.69465773812533,31.811916083553275,60.00000000000003,36.27569613690006
26.691305182619846,31.808744823472797,60.00000000000003,36.26940614050207
26.68792957839304,31.80553948619142,60.00000000000003,36.263088172556174
26.684569797316257,31.80230815456705,60.00000000000003,36.25680677978324
26.681190633050342,31.79910641467726,60.00000000000003,36.2505521001512
26.677836423021184,31.79588742525554,60.00000000000003,36.244319956476836
26.674484499323892,31.792653468512086,60.00000000000003,36.238074763802125
26.671104393673254,31.789401190329635,60.00000000000003,36.23187478077971
26.66769697688399,31.786118266356393,60.00000000000003,36.225707644300655
26.664274356884743,31.782835699769773,60.00000000000003,36.219562544147436
26.660855053062175,31.779524791290378,60.00000000000003,36.21341392590559
26.657437620015227,31.77621790065744,60.00000000000003,36.20729763686009
26.654015839579408,31.772888759855032,60.00000000000003,36.20119235432366
26.650602180045258,31.769521496281065,60.00000000000003,36.195132186972195
26.647180553326027,31.766166255653797,60.00000000000003,36.18909338894167
26.64377777999785,31.76281488354965,60.00000000000003,36.183044321277286
26.6403410379759,31.759444472986605,60.00000000000003,36.17702749896191
26.636896294796983,31.756018648260298,60.00000000000003,36.17101964734965
26.63341581792304,31.7526152400677,60.00000000000003,36.16509490250054
26.629938472443627,31.74918013286901,60.00000000000003,36.15912256427113
26.626481190836735,31.745717884321312,60.00000000000003,36.153174716126955
26.62301394777989,31.742284233322952,60.00000000000003,36.147270774183845
26.619543324703663,31.738830922010862,60.00000000000003,36.14139234318873
26.61606716624562,31.735337050879302,60.00000000000003,36.13549917046789
26.612578455778785,31.73183681204873,60.00000000000003,36.12962854815399
26.609095114469465,31.728308980012528,60.00000000000003,36.12379175601073
26.605580030075213,31.724748381828796,60.00000000000003,36.117977914764
26.602072257101625,31.72120964389802,60.00000000000003,36.11219564443907
26.598551815473275,31.717630605585384,60.00000000000003,36.106432631404026
26.59503126264861,31.71402210108816,60.00000000000003,36.10068871843907
26.591485009553274,31.710416654861262,60.00000000000003,36.09493697924836
26.58795033180612,31.70681514404348,60.00000000000003,36.08923694713783
26.58440961274426,31.703146819592508,60.00000000000003,36.083547649504254
26.580875311083197,31.699494140305873,60.00000000000003,36.077842672661646
26.577311862655286,31.695821504550374,60.00000000000003,36.07216666838705
26.573754451142978,31.692156248953186,60.00000000000003,36.06652934112401
26.57019777690506,31.688421685659367,60.00000000000003,36.06093054957445
26.5666298125705,31.684692869902744,60.00000000000003,36.05532085085635
26.563054431751393,31.680931291636867,60.00000000000003,36.04971128897357
26.559468141608054,31.677171412314916,60.00000000000003,36.04412668189103
26.55586536173179,31.67336698963708,60.00000000000003,36.03856202027432
26.55226559999173,31.669569269899863,60.00000000000003,36.0330246646485
26.548657248434516,31.66576419523171,60.00000000000003,36.02754233257378
26.545045628242114,31.661957067644266,60.00000000000003,36.02203240513028
26.541419585100325,31.658098251115465,60.00000000000003,36.016507952826544
26.537795803823663,31.654226471810848,60.00000000000003,36.0110037854086
26.534161767844246,31.650343919746238,60.00000000000003,36.00552314875205
26.530497837866683,31.64643888990447,60.00000000000003,36.00004861186407
26.526860786745203,31.642521277833474,60.00000000000003,35.994645592709716
26.52318305118657,31.63855723406776,60.00000000000003,35.98919994142334
26.51951195145949,31.63459312373716,60.00000000000003,35.983767638262414
26.515852104810698,31.63059848410733,60.00000000000003,35.9783866006783
26.51217135087087,31.626629745503244,60.00000000000003,35.97302056497118
26.508482473131277,31.622598626693865,60.00000000000003,35.967638560092595
26.50478801868914,31.61857390626642,60.00000000000003,35.96228059638113
26.50110096462296,31.614520252593298,60.00000000000003,35.95692592999914
26.49742509787932,31.610454800977795,60.00000000000003,35.951588682772794
26.49372286266314,31.606352029394998,60.00000000000003,35.94625668663935
26.490023330507768,31.60224080762746,60.00000000000003,35.94095694700749
26.486315637893767,31.598108587913025,60.00000000000003,35.93568041869373
26.482601874933636,31.593985698281525,60.00000000000003,35.9304063852896
26.47885659683203,31.589851362747556,60.00000000000003,35.925172431292395
26.47510999233395,31.585679105837208,60.00000000000003,35.9199236172426
26.47136062850252,31.581480716738625,60.00000000000003,35.91468638853929
26.467605252656078,31.577276498043137,60.00000000000003,35.90947599192098
26.46386763895723,31.57305307522228,60.00000000000003,35.904258669573366
26.46012170017641,31.56877821911255,60.00000000000003,35.899037116846095
26.456379453374705,31.564519538347724,60.00000000000003,35.89389052184669
26.45261451799455,31.560275717600422,60.00000000000003,35.888713903257184
26.448854772001862,31.555977874964363,60.00000000000003,35.88357786289935
26.445086118641044,31.551638685796675,60.00000000000003,35.878434951259855
26.441315304902496,31.547283732782752,60.00000000000003,35.873303232492816
26.43753780275717,31.542969258486753,60.00000000000003,35.86814569770784
26.433754166813436,31.538577163030453,60.00000000000003,35.863032334749036
26.429936290171984,31.53419195877548,60.00000000000003,35.857902048987974
26.426134331341505,31.529789589040817,60.00000000000003,35.8528026538254
26.422342404606123,31.525341977715538,60.00000000000003,35.847713222695916
26.41855147679213,31.520903496708744,60.00000000000003,35.84264182250763
26.414746184034044,31.516448029297635,60.00000000000003,35.837570763079306
26.410939332322013,31.512003129626553,60.00000000000003,35.83248833357524
26.407096078328845,31.507511795514436,60.00000000000003,35.827440126389845
26.403278613290517,31.50302188010715,60.00000000000003,35.82237157721771
26.399440387632815,31.498516665928662,60.00000000000003,35.817338136025306
26.395580497679436,31.49397126267381,60.00000000000003,35.812306856641186
26.391745957238303,31.489409359938485,60.00000000000003,35.80725660435765
26.387926142614084,31.484838450726773,60.00000000000003,35.80224399948082
26.38407299697163,31.480246627095106,60.00000000000003,35.797249650622334
26.380224135961882,31.475628568112334,60.00000000000003,35.792232073721685
26.37634393315421,31.470967264500867,60.00000000000003,35.7872309639622
26.372495388617814,31.46630273319093,60.00000000000003,35.78222216201233
26.368641131565294,31.461633561875033,60.00000000000003,35.77725066161643
26.364788143867294,31.45695837190667,60.00000000000003,35.7722762356413
26.360924109725847,31.4522363821643,60.00000000000003,35.76728376463162
26.357069561262005,31.447549960026528,60.00000000000003,35.762330618396156
26.353168444271088,31.442843482903374,60.00000000000003,35.75737270068979
26.34928700500844,31.438124975288726,60.00000000000003,35.75240996510236
26.345405783345733,31.43335698725125,60.00000000000003,35.74747316468787
26.341525622624083,31.42859315501551,60.00000000000003,35.742507920827016
26.337625616834373,31.423798282234507,60.00000000000003,35.73757761269019
26.33372370056306,31.418977638512622,60.00000000000003,35.732656615850445
26.329841904446518,31.414125864795864,60.00000000000003,35.72773810539846
26.325931235167975,31.40928673463291,60.00000000000003,35.72279365618396
26.322025974653783,31.404403914783185,60.00000000000003,35.71791614706808
26.318094483926743,31.39952115130081,60.00000000000003,35.7129821739939
26.314195224690874,31.394593004084378,60.00000000000003,35.70807996674691
26.31029165420533,31.38965309437372,60.00000000000003,35.70318124069872
26.30635478993285,31.38472369750698,60.00000000000003,35.69825233162872
26.30243376805696,31.37979944571993,60.00000000000003,35.69333638788059
26.29851459663825,31.37481242899902,60.00000000000003,35.688467676907116
26.29460664157749,31.369835397520713,60.00000000000003,35.68358064180562
26.290689386342233,31.364849738795417,60.00000000000003,35.67870056873285
26.286760234866826,31.359861127942004,60.00000000000003,35.67380794376231
26.28281562103989,31.354819744506695,60.00000000000003,35.66889761933465
26.278882173914962,31.349744278234866,60.00000000000003,35.664018499143225
26.27495571878257,31.344709711952454,60.00000000000003,35.659140866106036
26.270987574274375,31.339619586927192,60.00000000000003,35.65426271215151
26.267031669139104,31.33451370725167,60.00000000000003,35.649357699608686
26.263097075564495,31.329418335826933,60.00000000000003,35.644466360578896
26.259156679305743,31.324281909396813,60.00000000000003,35.639556622146266
26.25520030713102,31.319130045730386,60.00000000000003,35.63467956979123
26.251256467808915,31.31395615023884,60.00000000000003,35.6298068808652
26.247323761123315,31.308776247497594,60.00000000000003,35.62491821236414
26.243387832539486,31.303614622950786,60.00000000000003,35.62001570970996
26.239442761656342,31.29840781288715,60.00000000000003,35.61510558224681
26.235507027756704,31.293201878622067,60.00000000000003,35.6102489705949
26.231540670139918,31.288012020344272,60.00000000000003,35.60533970637746
26.227586882251423,31.282768318853776,60.00000000000003,35.60044555232702
26.223629596583876,31.27753179072946,60.00000000000003,35.59556997636456
26.219676140329423,31.272285034868865,60.00000000000003,35.59066633160619
26.215693618727393,31.267046418435328,60.00000000000003,35.58576198361854
26.211757144514454,31.26178445347362,60.00000000000003,35.58086745718144
26.207795017390907,31.25648611605034,60.00000000000003,35.57598680268265
26.203840451697435,31.25118657669914,60.00000000000003,35.57107329838719
26.199888905646816,31.24589765670042,60.00000000000003,35.566223140205544
26.19591023111584,31.24055822014311,60.00000000000003,35.56130564191629
26.191950219715256,31.235217269546386,60.00000000000003,35.556384914295116
26.18798683702253,31.229839833476806,60.00000000000003,35.55148752174353
26.184043380431916,31.22451380574948,60.00000000000003,35.54662978964695
26.18007625606416,31.21911415106217,60.00000000000003,35.54169462682126
26.176132102598615,31.213729721237087,60.00000000000003,35.53679352679187
26.17216541150257,31.208329906361524,60.00000000000003,35.53185478614113
26.168219813624457,31.202892405566203,60.00000000000003,35.52691299803885
26.164271366311876,31.19750651218141,60.00000000000003,35.52196531596499
26.16032346995898,31.19208752886651,60.00000000000003,35.517026239985526
26.156372177264632,31.186624355875267,60.00000000000003,35.51210528698499
26.152424889329733,31.181183462187292,60.00000000000003,35.50715857455777
26.14848708059461,31.17571951003101,60.00000000000003,35.502194132324185
26.144507487064395,31.170277710945975,60.00000000000003,35.497240963027224
26.14057570952415,31.164812021831818,60.00000000000003,35.49230256174961
26.136616315153308,31.15931725657117,60.00000000000003,35.48735974615195
26.13268042990804,31.153803667921974,60.00000000000003,35.48238492077875
26.128754044775533,31.148312759984403,60.00000000000003,35.47743224874579
26.124816647537077,31.14279037617054,60.00000000000003,35.47250419856243
26.12086901616544,31.137252021721345,60.00000000000003,35.46754099715879
26.116909565662976,31.13173291861969,60.00000000000003,35.46256753750843
26.112978712243656,31.126194617164117,60.00000000000003,35.45756483747825
26.109048445870723,31.12065186918921,60.00000000000003,35.45255072671073
26.1051208962053,31.115092675083233,60.00000000000003,35.44756375297936
26.101183683042123,31.10953937465945,60.00000000000003,35.442549560256296
26.097262022085594,31.103934873119623,60.00000000000003,35.43752363358893
26.09334664090631,31.098349875922644,60.00000000000003,35.43251114470371
26.089416070927975,31.092767052112354,60.00000000000003,35.427474874299335
26.085495083715283,31.08715466466965,60.00000000000003,35.422431060571164
26.081574967188256,31.08155929790172,60.00000000000003,35.41739493635062
26.077672881604066,31.075977675232394,60.00000000000003,35.41232984969624
26.073786725844514,31.070401685684132,60.00000000000003,35.40728139299157
26.069870395904196,31.064797291814955,60.00000000000003,35.40220373567718
26.06597929282521,31.059213117186584,60.00000000000003,35.39714849737362
26.06207433775894,31.053575884874952,60.00000000000003,35.39208603428632
26.058178726243323,31.047977942417646,60.00000000000003,35.38705033025413
26.054267626864668,31.04233889840864,60.00000000000003,35.38194091674946
26.05036906012838,31.036682935316996,60.00000000000003,35.37688950466368
26.04646595559592,31.031015998916885,60.00000000000003,35.371762806230144
26.042585465532536,31.0253544953604,60.00000000000003,35.36662630601171
26.038706163127095,31.019696456441658,60.00000000000003,35.36149122606293
26.034837522535096,31.014030867690572,60.00000000000003,35.35636098919879
26.030966466487623,31.00836038315661,60.00000000000003,35.351198270755475
26.02710429063141,31.002701280297632,60.00000000000003,35.34602990833495
26.023253162052843,30.996999797349396,60.00000000000003,35.34086120298217
26.019413269013366,30.991348313845876,60.00000000000003,35.33570559736148
26.015537230041993,30.985680175453542,60.00000000000003,35.33054134240109
26.011705906942698,30.979965800894043,60.00000000000003,35.32536030672048
26.007883366163863,30.974312790744882,60.00000000000003,35.32015687578914
26.004049159585385,30.968627728864814,60.00000000000003,35.314965477726304
26.000194957564176,30.962925968783278,60.00000000000003,35.30979126537538
25.996383242086374,30.957269020677717,60.00000000000003,35.304549699046234
25.99256032815274,30.951546524262096,60.00000000000003,35.299366457607555
25.988739542581843,30.94585771824917,60.00000000000003,35.29416397980064
25.984938709329814,30.940157714589336,60.00000000000003,35.288929382234684
25.9811334522383,30.934482806140217,60.00000000000003,35.283683493112925
25.97734382916879,30.928786668297878,60.00000000000003,35.27842218404816
25.973531701800503,30.923080645855304,60.00000000000003,35.27311577809974
25.969757019943287,30.917355998955852,60.00000000000003,35.267797610022185
25.96597921376185,30.911664188810118,60.00000000000003,35.26247626302067
25.962232718450007,30.905961028733042,60.00000000000003,35.257168547312
25.9584424302262,30.90026973762008,60.00000000000003,35.25185480392907
25.954682620675325,30.89460661588066,60.00000000000003,35.24650559176342
25.95092727758863,30.88892672122913,60.00000000000003,35.24117118849867
25.947186258787866,30.88322870828796,60.00000000000003,35.23582083862238
25.94343212912122,30.87752174660434,60.00000000000003,35.23043161824262
25.939692365366025,30.871875832808733,60.00000000000003,35.22506487364515
25.93597466878646,30.866204985745213,60.00000000000003,35.21968774917525
25.932259733223855,30.860525852508918,60.00000000000003,35.21430018821863
25.928554242889557,30.854836359785093,60.00000000000003,35.208931653535785
25.924875079377117,30.849161137728416,60.00000000000003,35.203522473591654
25.92115582030224,30.84350276458405,60.00000000000003,35.198089063276335
25.917475940989064,30.837840356636185,60.00000000000003,35.19265802471854
25.91378397929922,30.832157268581085,60.00000000000003,35.187215134085385
25.9101284658505,30.826528962796868,60.00000000000003,35.18172806150291
25.906456032294656,30.82087130942462,60.00000000000003,35.17624025731748
25.902789389588406,30.815236681176895,60.00000000000003,35.17078623362824
25.89915317537217,30.80958101572152,60.00000000000003,35.1652986062202
25.89551093345638,30.803946884927168,60.00000000000003,35.1598000933515
25.891894558529554,30.798322119916133,60.00000000000003,35.15429066308403
25.888259829465927,30.792668210414455,60.00000000000003,35.1487832454185
25.884638676206862,30.787023855188156,60.00000000000003,35.1432410919711
25.881038965615396,30.78141687539649,60.00000000000003,35.13767350282256
25.87743163763874,30.775803063964688,60.00000000000003,35.13210578262437
25.8738599311477,30.77020377695513,60.00000000000003,35.12653946977226
25.870280212513048,30.764646469047314,60.00000000000003,35.12099225613704
25.866701793226685,30.759031064781695,60.00000000000003,35.11537239835462
25.86313991123653,30.753448256321462,60.00000000000003,35.10977896388786
25.859555861012712,30.74790556758637,60.00000000000003,35.104166584588306
25.856009494133996,30.742336566552297,60.00000000000003,35.09851906485817
25.852462440461682,30.73675616471421,60.00000000000003,35.09284859326339
25.848932490878973,30.731175330865092,60.00000000000003,35.08723780642513
25.845425644968483,30.725627213115192,60.00000000000003,35.08157706117591
25.84192347811291,30.72011660453788,60.00000000000003,35.075878401675354
25.83839096596396,30.714596556635893,60.00000000000003,35.07018210931953
25.834901099486494,30.709058224517573,60.00000000000003,35.06451729553616
25.8314107006759,30.70359107054117,60.00000000000003,35.05881055850202
25.82794831619283,30.69811286358502,60.00000000000003,35.053090727077645
25.824485518354564,30.69265080039912,60.00000000000003,35.04735924785572
25.821033641955047,30.687180102132054,60.00000000000003,35.04160137716118
25.817608745542096,30.681758889412997,60.00000000000003,35.03584748853595
25.8141738086413,30.676289681177305,60.00000000000003,35.03007515027497
25.810754056904855,30.67086052470585,60.00000000000003,35.024298954204866
25.80735230926897,30.665410030387232,60.00000000000003,35.01847958420932
25.803947912004737,30.65999360626474,60.00000000000003,35.0126806570397
25.800533265135144,30.654593349109877,60.00000000000003,35.00683926054843
25.797147662915727,30.64920356171311,60.00000000000003,35.00101769092472
25.793769641781186,30.64383368555495,60.00000000000003,34.99516908769471
25.79041179879748,30.63847921773456,60.00000000000003,34.989325279177386
25.787039214864354,30.633120808327245,60.00000000000003,34.98346785932125
25.78369455336516,30.62779711468896,60.00000000000003,34.97760083816451
25.78038314106745,30.622461324639517,60.00000000000003,34.971738975336145
25.77704935646997,30.61716011748932,60.00000000000003,34.96586454617835
25.77373751237671,30.611861294780397,60.00000000000003,34.95999112760198
25.77044221271225,30.606595742293145,60.00000000000003,34.95410644329233
25.767152815152848,30.60130827935663,60.00000000000003,34.948154907002525
25.763890756066512,30.59606523836687,60.00000000000003,34.94218553231337
25.760594888628184,30.590834207298254,60.00000000000003,34.936235087911236
25.75733534810001,30.585603219580047,60.00000000000003,34.93027679644896
25.75405715319861,30.58040321656454,60.00000000000003,34.924270566175586
25.75079241789387,30.57519609240961,60.00000000000003,34.91825651623295
25.74757401802483,30.570028944241738,60.00000000000003,34.91227420575611
25.744355459540262,30.564875286632642,60.00000000000003,34.906257884117565
25.741168776543084,30.559743231654696,60.00000000000003,34.90024399483637
25.73799080532168,30.554634929978285,60.00000000000003,34.89424483103935
25.734812823958475,30.549543304335472,60.00000000000003,34.88819873505917
25.731657411454854,30.544446514593115,60.00000000000003,34.88213676983553
25.728524848205346,30.53941946602172,60.00000000000003,34.876078297436074
25.725400682314348,30.534416648254435,60.00000000000003,34.86999043068892
25.72224264523913,30.529399019077168,60.00000000000003,34.8639383825338
25.71912808922327,30.524368145022464,60.00000000000003,34.857851559947655
25.71602510083199,30.519384461916474,60.00000000000003,34.85172624827893
25.71293328389659,30.514395925543162,60.00000000000003,34.84561949424945
25.709839499775953,30.509474414452647,60.00000000000003,34.839467704261544
25.706746584663172,30.50455221565959,60.00000000000003,34.833341177458564
25.703688880891757,30.49964966901008,60.00000000000003,34.82717846399693
25.700646997900567,30.494773682747876,60.00000000000003,34.82099918352697
25.697624887715758,30.48995629808071,60.00000000000003,34.81484342844543
25.69460856859382,30.485118935239363,60.00000000000003,34.808643638557804
25.691594749208974,30.480306618818528,60.00000000000003,34.80248716296138
25.68858554015052,30.47553504887224,60.00000000000003,34.796302940432724
25.685607622628172,30.470746586606165,60.00000000000003,34.790096648789174
25.68264781080744,30.46599376853515,60.00000000000003,34.78392569570566
25.67968147740492,30.46127803185405,60.00000000000003,34.77767910380198
25.676717340589676,30.456609822912313,60.00000000000003,34.77142721586535
25.673787952684357,30.451907977144938,60.00000000000003,34.76516551464623
25.670856337322128,30.447244406445936,60.00000000000003,34.758953732927395
25.667941676982647,30.442609141015634,60.00000000000003,34.75270482972673
25.665051096030567,30.437973189887266,60.00000000000003,34.746443688005925
25.662166260028766,30.433379705534332,60.00000000000003,34.740203930199655
25.65929579051133,30.42882455209133,60.00000000000003,34.73391465934662
25.656434964537222,30.424317061447464,60.00000000000003,34.72764895258158
25.653581747025626,30.4197914785402,60.00000000000003,34.72135737263321
25.650731582289573,30.415322872185214,60.00000000000003,34.71504758306865
25.647886065303204,30.41086620594307,60.00000000000003,34.7087625267044
25.64505932924927,30.406432676095694,60.00000000000003,34.702464122204326
25.642287154327875,30.402036889245373,60.00000000000003,34.6961401341866
25.639488485520424,30.397631140894,60.00000000000003,34.68979836420027
25.63671551344975,30.393260629941924,60.00000000000003,34.683428688990865
25.63395227466957,30.388971909198524,60.00000000000003,34.677078304212685
25.63120611920919,30.384674811103125,60.00000000000003,34.670685637138504
25.628466515053994,30.380374198690845,60.00000000000003,34.664302845767914
25.625739928013573,30.376135487488582,60.00000000000003,34.6578962604704
25.623024401837128,30.371887404635977,60.00000000000003,34.65151866430962
25.620330010757723,30.367699728603846,60.00000000000003,34.645112690952644
25.617636194016953,30.363511783580325,60.00000000000003,34.638714700248805
25.61496216550187,30.359371396489852,60.00000000000003,34.6322849563664
25.612305295920446,30.35527652902315,60.00000000000003,34.62587010660945
25.609677009572398,30.351209471921393,60.00000000000003,34.61942453917015
25.607034272774982,30.347179752371247,60.00000000000003,34.61300659080754
25.604403390893317,30.34315856357619,60.00000000000003,34.60660027862073
25.601790731653555,30.33916416485542,60.00000000000003,34.60019029664886
25.599194248862034,30.335211990609046,60.00000000000003,34.593749547317685
25.596586506911297,30.331281044269915,60.00000000000003,34.58733375181814
25.594019925669322,30.327389343002956,60.00000000000003,34.58088078714197
25.59145664027713,30.323509878249546,60.00000000000003,34.57444454097303
25.588905213685088,30.319668810737145,60.00000000000003,34.56799671265256
25.58637214677452,30.315869589959398,60.00000000000003,34.561520621314166
25.58383779687876,30.31207101161623,60.00000000000003,34.55502132403224
25.58134470309998,30.308347654705972,60.00000000000003,34.548516334723395
25.5788422707163,30.304647159253207,60.00000000000003,34.54201689323703
25.57635293670194,30.300955695350662,60.00000000000003,34.53549590830155
25.573867493125654,30.29728161256105,60.00000000000003,34.529004956233315
25.57142314685788,30.293641363372842,60.00000000000003,34.522518186358795
25.568976804913216,30.290057991488162,60.00000000000003,34.516050658578806
25.566530368964646,30.2864719731564,60.00000000000003,34.50954561411541
25.56410973292256,30.28297453642122,60.00000000000003,34.50304807851614
25.56169488538623,30.279484761263756,60.00000000000003,34.49655839931292
25.559288391479345,30.276063889705817,60.00000000000003,34.490064413348854
25.556906197491156,30.272640636380466,60.00000000000003,34.48357153552802
25.554528779539126,30.269256594846667,60.00000000000003,34.47704106944161
25.552174667128185,30.265876429273582,60.00000000000003,34.47053735519858
25.549834809924572,30.2625600277466,60.00000000000003,34.46399125170818
25.547512077060926,30.259274933002825,60.00000000000003,34.45745106269719
25.54517998662615,30.256039278534946,60.00000000000003,34.45091399925045
25.54286281950962,30.252824670283267,60.00000000000003,34.4443747973358
25.540577813540004,30.249625572264897,60.00000000000003,34.437838297015595
25.53826883406339,30.24647080624695,60.00000000000003,34.431328157770324
25.536008017078046,30.24335149634872,60.00000000000003,34.42477947899581
25.533737568936647,30.240282259335256,60.00000000000003,34.41824560145039
25.53151661606669,30.237275668380573,60.00000000000003,34.411694296298215
25.52925514806515,30.234277604930305,60.00000000000003,34.405119692194035
25.52703111979809,30.231284962454012,60.00000000000003,34.39856566200488
25.524822387769376,30.22833212250348,60.00000000000003,34.39199933598242
25.522617661531257,30.22547156715898,60.00000000000003,34.38547225098815
25.520435521547014,30.222602593036306,60.00000000000003,34.37891912284207
25.518242937499895,30.219782678251338,60.00000000000003,34.37238979230167
25.516083660633136,30.21701557019156,60.00000000000003,34.36581166144623
25.513933522907404,30.21426196037958,60.00000000000003,34.35924873529458
25.511831046177594,30.211523866717865,60.00000000000003,34.35265698081313
25.509708860578765,30.208855513633203,60.00000000000003,34.34606209569828
25.507591997481153,30.20622560545955,60.00000000000003,34.3394661764535
25.505464551672606,30.20362058874255,60.00000000000003,34.33292706761363
25.503378216490642,30.20106506057216,60.00000000000003,34.32638118059645
25.501301079662447,30.198537552202712,60.00000000000003,34.31983409618041
25.499229511656775,30.196021346039128,60.00000000000003,34.3132685298523
25.497178590530396,30.19354430968964,60.00000000000003,34.30667251009524
25.49513108359938,30.191106600757486,60.00000000000003,34.300111288680576
25.493090220666588,30.188708375165167,60.00000000000003,34.29354578995831
25.491075918766605,30.18638065581676,60.00000000000003,34.2869939964285
25.48907226814975,30.184061325874644,60.00000000000003,34.280435354407224
25.487083128630523,30.18181279043191,60.00000000000003,34.27389405655974
25.485103694263138,30.179586982088995,60.00000000000003,34.26730700850092
25.48313450402959,30.1774085348165,60.00000000000003,34.260738038853006
25.481144868879948,30.175280172520075,60.00000000000003,34.254185620603714
25.479183872976492,30.173191489066603,60.00000000000003,34.24763631228877
25.47723653591864,30.171110754883735,60.00000000000003,34.24109330980281
25.47529610653359,30.169078876694698,60.00000000000003,34.23451738696137
25.473383055940776,30.167142321124,60.00000000000003,34.22800864769979
25.47147158712518,30.165210674302273,60.00000000000003,34.22146818589169
25.469563017346154,30.163341835428533,60.00000000000003,34.21491788109171
25.467661846818423,30.161490952999905,60.00000000000003,34.20835629931307
25.46578184947025,30.159649426913557,60.00000000000003,34.201821251021286
25.463926949993045,30.15785681183256,60.00000000000003,34.195289274997464
25.462097433711865,30.156142572391488,60.00000000000003,34.18877113763897
25.460248874006567,30.154491495043406,60.00000000000003,34.18224111460632
25.458446671957187,30.152870893808053,60.00000000000003,34.17574341636133
25.45662518626346,30.151280012175473,60.00000000000003,34.169222547856016
25.454811283841565,30.14968399183274,60.00000000000003,34.16267528647501
25.453001014092624,30.14814926737455,60.00000000000003,34.15612662334412
25.451215759609177,30.146677738171757,60.00000000000003,34.14959981102436
25.449418900052518,30.145211407381932,60.00000000000003,34.143090002225506
25.447647893875246,30.14382580837877,60.00000000000003,34.13658663626191
25.44587286183836,30.142469678759458,60.00000000000003,34.130088250081
25.44411612193896,30.141124201995606,60.00000000000003,34.12357003813664
25.442372875839702,30.139818908069284,60.00000000000003,34.117075561435385
25.440640465975846,30.138580733016887,60.00000000000003,34.110595409033934
25.438908204104283,30.137396866186414,60.00000000000003,34.10408164527632
25.437197869886536,30.136250789012816,60.00000000000003,34.097607349791545
25.43550158398587,30.135152852770787,60.00000000000003,34.09113989605278
25.43380412015303,30.13409926274128,60.00000000000003,34.084653581073574
25.432110594619417,30.133092742173503,60.00000000000003,34.07820231204571
25.43044618338399,30.132118197417313,60.00000000000003,34.07175684884604
25.428757952970223,30.131185467254817,60.00000000000003,34.06528697657636
25.427091420192113,30.13027476471713,60.00000000000003,34.058853186068795
25.425420774426474,30.129453333833602,60.00000000000003,34.05241835694022
25.423775708896102,30.12866363311762,60.00000000000003,34.046000411643526
25.422126278402427,30.12790001286703,60.00000000000003,34.039577084541015
25.420502858528014,30.12719490566272,60.00000000000003,34.03312704544492
25.41888527694392,30.126510217882316,60.00000000000003,34.026684334857926
25.41727686091369,30.12590448648266,60.00000000000003,34.02031202623209
25.41567749848858,30.125291177963206,60.00000000000003,34.01391852100043
25.41407519092299,30.12472001329395,60.00000000000003,34.00753279578378
25.41249250721175,30.124217110259604,60.00000000000003,34.00112286376501
25.410910808438185,30.12374078671085,60.00000000000003,33.99474122866549
25.409341181521796,30.123320053810804,60.00000000000003,33.988412501058434
25.407783497083035,30.122934047376944,60.00000000000003,33.98204674392806
25.406225071054926,30.12260219416031,60.00000000000003,33.975712911826406
25.404702523665442,30.122338191456365,60.00000000000003,33.969377886741384
25.403146620766258,30.1220729497495,60.00000000000003,33.96302279128841
25.40162198275693,30.121866023149472,60.00000000000003,33.95666737043943
25.40010161892789,30.121688960606072,60.00000000000003,33.95034971173665
25.398596694047974,30.12155597270113,60.00000000000003,33.944057253085326
25.397092422659025,30.121464312477773,60.00000000000003,33.937728222441756
25.395598590771705,30.12144276749947,60.00000000000003,33.931434157647274
25.394095494563228,30.121474621433794,60.00000000000003,33.92513957516441
25.392616136902785,30.121535765258812,60.00000000000003,33.91886646430418
25.39114386729615,30.121656683687256,60.00000000000003,33.91259852828465
25.389676597934223,30.121794757584656,60.00000000000003,33.90634371175886
25.388216857874443,30.122001797375294,60.00000000000003,33.90009159998013
25.386758609064298,30.122243798408366,60.00000000000003,33.89382745462899
25.385314230227312,30.12255258933546,60.00000000000003,33.887610503828064
25.38386673119948,30.122871433608942,60.00000000000003,33.88142361504861
25.382431967493428,30.123238511343857,60.00000000000003,33.87521632912767
25.381022920905064,30.12366311423383,60.00000000000003,33.86901360695097
25.379603080097688,30.124152111800264,60.00000000000003,33.86279337100508
25.37819601470937,30.12466311044367,60.00000000000003,33.85664157045514
25.376787550266133,30.125208745066356,60.00000000000003,33.85049943152258
25.3753684852002,30.125821733687605,60.00000000000003,33.84431671956774
25.373996709296737,30.126421270271965,60.00000000000003,33.83815548409549
25.37260006621531,30.127098313969118,60.00000000000003,33.83201939958188
25.371208574641038,30.12781876208671,60.00000000000003,33.82589458054937
25.369843871464173,30.128598016357962,60.00000000000003,33.81975302753073
25.36846484997568,30.12941429858311,60.00000000000003,33.813640631789184
25.36708384462418,30.130264821131856,60.00000000000003,33.80756743941774
25.365748799919107,30.131177546707697,60.00000000000003,33.801481583054795
25.364373506076788,30.132115338893964,60.00000000000003,33.795404809031595
25.36298963253355,30.13310455183765,60.00000000000003,33.78930857326065
25.361644731627376,30.134125922699713,60.00000000000003,33.783228243329674
25.360299287350635,30.135170392139713,60.00000000000003,33.777202374272704
25.358957239242944,30.13628802454322,60.00000000000003,33.77118368757076
25.357621803916267,30.137446728027495,60.00000000000003,33.765169963292536
25.356278302698467,30.13864933794818,60.00000000000003,33.75919219885257
25.35496105519944,30.139896441096315,60.00000000000003,33.753202792813426
25.353638026644685,30.14121146053902,60.00000000000003,33.74723073920265
25.3523256581675,30.14255671816586,60.00000000000003,33.74124612444215
25.35098584460447,30.14393320207091,60.00000000000003,33.735261130700934
25.349672452434824,30.145340469196128,60.00000000000003,33.72932721078079
25.348359828515793,30.146789286525667,60.00000000000003,33.72338024694367
25.34705484370085,30.1483044507431,60.00000000000003,33.71743176235917
25.345746189685766,30.14982443968847,60.00000000000003,33.71151992844354
25.34444245875838,30.15141661595264,60.00000000000003,33.705609128466534
25.343150785930668,30.15303331652368,60.00000000000003,33.69970240756931
25.341867078959137,30.15474827064417,60.00000000000003,33.69386668402872
25.340595907024966,30.1564685180657,60.00000000000003,33.6880077016493
25.339318580119233,30.15823678158307,60.00000000000003,33.682140168176375
25.33803693756562,30.16004636311085,60.00000000000003,33.67633928094655
25.336745786279746,30.161905270641377,60.00000000000003,33.67052389129621
25.33547218860272,30.16379802423718,60.00000000000003,33.664722181905155
25.334205240782584,30.165723847302726,60.00000000000003,33.65892894734683
25.332936889719182,30.167696440925386,60.00000000000003,33.65317452604568
25.33166582581835,30.169703281380926,60.00000000000003,33.647397208705435
25.330405247680833,30.171765464561236,60.00000000000003,33.64161616326723
25.329154330469663,30.17387492288207,60.00000000000003,33.63588610308928
25.32789440938352,30.176009813735394,60.00000000000003,33.630180756363686
25.326637909586374,30.178225626869775,60.00000000000003,33.6244394010113
25.32539132692573,30.18045320958448,60.00000000000003,33.618749887983725
25.324138149623842,30.182702658287894,60.00000000000003,33.613068887598786
25.32288630477093,30.18499935822661,60.00000000000003,33.60738255755373
25.321620403740113,30.18735823223355,60.00000000000003,33.60172938308353
25.320371001064316,30.189734962374438,60.00000000000003,33.59606259032561
25.31912600104723,30.192161195575522,60.00000000000003,33.59042209651731
25.317881664037188,30.194665246823227,60.00000000000003,33.58478210965038
25.316645169552235,30.19715439894849,60.00000000000003,33.579182995033385
25.315398641710985,30.19968344434889,60.00000000000003,33.57363467549493
25.314161092057898,30.202304025652836,60.00000000000003,33.56806498165916
25.31293039961037,30.2049500843164,60.00000000000003,33.56247732820415
25.31167230508731,30.207631715467688,60.00000000000003,33.55690324921563
25.310439102630614,30.21035144386645,60.00000000000003,33.55140303239005
25.3091875274485,30.213119808213637,60.00000000000003,33.54587153138797
25.30794589125786,30.215944923254774,60.00000000000003,33.54036355069579
25.306708619409477,30.21882551249812,60.00000000000003,33.534859915378256
25.30547491620147,30.221719694373853,60.00000000000003,33.529389726527015
25.30425078547042,30.224637858049597,60.00000000000003,33.52392971556249
25.303020926779542,30.227592445159676,60.00000000000003,33.51849050133884
25.301782487312448,30.230592349071227,60.00000000000003,33.51303573485407
25.300534844354264,30.233651240315545,60.00000000000003,33.5076251002556
25.299305146747404,30.236725973271383,60.00000000000003,33.502252684185855
25.298067373050287,30.239844080157514,60.00000000000003,33.496836743790524
25.296818960803744,30.243001395687944,60.00000000000003,33.49146787255694
25.29559031313977,30.246195839685925,60.00000000000003,33.486094899674136
25.29434934806307,30.249397766747567,60.00000000000003,33.480738693600095
25.293141088868463,30.252643760739915,60.00000000000003,33.475448486699136
25.291894563519904,30.25594508223686,60.00000000000003,33.470133714892
25.290646751033265,30.259299214439242,60.00000000000003,33.46481037852375
25.28939832893305,30.262662174264264,60.00000000000003,33.4595248664261
25.28816899740666,30.266088078032837,60.00000000000003,33.4542589354425
25.286920775235444,30.269586624525463,60.00000000000003,33.449021581113435
25.285687901070975,30.273098305802513,60.00000000000003,33.44379790391811
25.28445698201406,30.276653903223824,60.00000000000003,33.438577667634576
25.283219298004248,30.280193659421208,60.00000000000003,33.433339055452535
25.281981962728416,30.28378898267662,60.00000000000003,33.428149663133425
25.28075435061518,30.287447401697605,60.00000000000003,33.42298150343253
25.27951652898449,30.29115032178842,60.00000000000003,33.417785202712444
25.278234787896853,30.294841535584506,60.00000000000003,33.41264997883866
25.276953087814576,30.298609340290543,60.00000000000003,33.40752189914815
25.27570554443719,30.302389935126886,60.00000000000003,33.40240638544799
25.274445415073906,30.3062222258548,60.00000000000003,33.39730875851664
25.27320371890046,30.310084113354907,60.00000000000003,33.392192253308785
25.27194732746885,30.31399149244891,60.00000000000003,33.387160547426745
25.27069409250755,30.317910534376757,60.00000000000003,33.382080556923334
25.269429290108025,30.3219114021659,60.00000000000003,33.377056118849175
25.26818734258813,30.325920683426336,60.00000000000003,33.37203519678127
25.26692589135296,30.32996643885482,60.00000000000003,33.36700150084614
25.265646181956686,30.33405940224711,60.00000000000003,33.36201067027308
25.264352158041767,30.33817276919529,60.00000000000003,33.35703790550289
25.263112770347437,30.342317394900725,60.00000000000003,33.35207545517641
25.261824215258944,30.34650055406521,60.00000000000003,33.34713053934585
25.26053853359518,30.35071992720361,60.00000000000003,33.34220782679054
25.25926979742132,30.354958630839505,60.00000000000003,33.33726849042928
25.257991379347665,30.359208752352586,60.00000000000003,33.33236277878888
25.256708089070674,30.363549801002407,60.00000000000003,33.327460179962976
25.255424027419483,30.367881307108934,60.00000000000003,33.32259175564058
25.25416359107004,30.372226258800872,60.00000000000003,33.31771598968014
25.25284801328971,30.37667273885737,60.00000000000003,33.31286520568491
25.251547823733638,30.38111290082417,60.00000000000003,33.308064607580704
25.25024078776644,30.385578126492018,60.00000000000003,33.30325935406652
25.2489347840043,30.39005528268138,60.00000000000003,33.29844008035511
25.247621242236182,30.39462389316577,60.00000000000003,33.293680508312924
25.246304750077925,30.399164481564114,60.00000000000003,33.288895208358646
25.24499326875657,30.40376588419739,60.00000000000003,33.2841565441742
25.24366607492139,30.408401706852377,60.00000000000003,33.27940600079584
25.242311935868084,30.41306773744668,60.00000000000003,33.27467284216457
25.240972861060136,30.417756409956514,60.00000000000003,33.26994329877986
25.23964321643483,30.422480090846058,60.00000000000003,33.26525793948372
25.238312113140513,30.427234576099206,60.00000000000003,33.26060896946715
25.237005655468685,30.432002229768205,60.00000000000003,33.255944606741146
25.235660857695994,30.43681734623885,60.00000000000003,33.2513035962526
25.234317697586995,30.441657363997077,60.00000000000003,33.24669590375807
25.232940683878876,30.446533390214636,60.00000000000003,33.2420872220657
25.231590022235117,30.451425359589333,60.00000000000003,33.237495764966575
25.230207861903764,30.45635637987804,60.00000000000003,33.23292320917486
25.22884054439836,30.461314226700342,60.00000000000003,33.22835664247658
25.22747590172308,30.466297652208976,60.00000000000003,33.22378514909348
25.22611404045709,30.471318372829224,60.00000000000003,33.219231052566194
25.224751817782934,30.476343775084207,60.00000000000003,33.21471461603983
25.223389989300767,30.481404172446886,60.00000000000003,33.21018943689769
25.22199458176119,30.486504218945175,60.00000000000003,33.20570972683801
25.22060031980431,30.4916403162647,60.00000000000003,33.20121183132696
25.21917356834104,30.49678072234521,60.00000000000003,33.19676267366317
25.21777540961493,30.501921361056723,60.00000000000003,33.19230202384586
25.21636967482373,30.507128575812953,60.00000000000003,33.18785807390508
25.214972153613168,30.51234253193281,60.00000000000003,33.183454921237754
25.213549837342185,30.51759306441962,60.00000000000003,33.17910042611403
25.212124657363752,30.522871681522645,60.00000000000003,33.17474110729543
25.210709807625047,30.52814727133621,60.00000000000003,33.170378561587526
25.209271307702554,30.533473836572348,60.00000000000003,33.16604693026282
25.207821868966153,30.538808574781715,60.00000000000003,33.16174247424056
25.20640273833885,30.544161356856737,60.00000000000003,33.15744954568204
25.204969235765965,30.549566949192055,60.00000000000003,33.15317829562926
25.20351981841536,30.55499742964844,60.00000000000003,33.14886196682782
25.202065708277644,30.56043670874621,60.00000000000003,33.14461291612449
25.200591009997378,30.56590735073425,60.00000000000003,33.14038094004743
25.19911238867343,30.57140034422876,60.00000000000003,33.13610718908455
25.19764419853403,30.576924102136584,60.00000000000003,33.13188003325947
25.19617629267198,30.582452665643654,60.00000000000003,33.127701542303605
25.194688218164682,30.588007600531835,60.00000000000003,33.12350237404295
25.193206460286277,30.593565471911287,60.00000000000003,33.11934066950921
25.191719041440482,30.59917305529571,60.00000000000003,33.115199125239585
25.19022257857733,30.604778983599882,60.00000000000003,33.111019519659074
25.188722414530275,30.61042823697091,60.00000000000003,33.10687766103745
25.187200147790982,30.616106589563095,60.00000000000003,33.1027324896244
25.185687461462795,30.6217876396998,60.00000000000003,33.09864884270068
25.18416839399339,30.627481690967336,60.00000000000003,33.09453595861738
25.182658907112966,30.633176244823474,60.00000000000003,33.09044011017933
25.181133075472864,30.638930715681436,60.00000000000003,33.08639606196808
25.179618910362183,30.644682799167136,60.00000000000003,33.08235508278539
25.178101370770506,30.650448656143663,60.00000000000003,33.07830560052747
25.176553670200054,30.656276672055217,60.00000000000003,33.07429390928661
25.17497584818461,30.66209160001937,60.00000000000003,33.070298418205404
25.173446317673275,30.667923309370476,60.00000000000003,33.06631673132059
25.171876778725508,30.673755832370976,60.00000000000003,33.06234942774381
25.170304058052988,30.67960687218969,60.00000000000003,33.05839754342192
25.16872969670487,30.685493329849717,60.00000000000003,33.05445707836907
25.167151210066145,30.691396989991492,60.00000000000003,33.05049984132575
25.16555707109205,30.69730581850432,60.00000000000003,33.04658616782119
25.163981778715232,30.70323275480533,60.00000000000003,33.04265505567038
25.162358702146484,30.709177473770215,60.00000000000003,33.03877597628253
25.16076463420225,30.715134495612197,60.00000000000003,33.034943664374296
25.15916684021539,30.72111842063405,60.00000000000003,33.03106037927358
25.157555300301134,30.72712156433092,60.00000000000003,33.02722462037623
25.155927340677195,30.733117247567122,60.00000000000003,33.02339385966651
25.15430343513457,30.739136875690743,60.00000000000003,33.019587800572594
25.152680885502456,30.745176946667026,60.00000000000003,33.01579693131277
25.1510425068877,30.751227268306575,60.00000000000003,33.01201859066625
25.149405771067716,30.75729607894259,60.00000000000003,33.008263354780325
25.147756781307017,30.763396017884002,60.00000000000003,33.00451530142549
25.14610525327759,30.769495789263377,60.00000000000003,33.00077885296998
25.144471460094657,30.77556457531105,60.00000000000003,32.997037837925994
25.142817756807933,30.78167602749842,60.00000000000003,32.99330138780942
25.14115376137448,30.787803701432264,60.00000000000003,32.98958803906901
25.13950346253223,30.793926249211736,60.00000000000003,32.98591333035543
25.13783978046607,30.800085882471407,60.00000000000003,32.98228905258905
25.136149355262177,30.806229803642935,60.00000000000003,32.978607510310766
25.134440154937,30.812421411830563,60.00000000000003,32.97494618795955
25.132746593302286,30.81857709677173,60.00000000000003,32.971339313512985
25.13104869687443,30.82476665340361,60.00000000000003,32.967698748259565
25.129320802615045,30.830946712775365,60.00000000000003,32.964121880014225
25.127616641085822,30.83714925816659,60.00000000000003,32.960576305988596
25.12592371197111,30.843366536814422,60.00000000000003,32.956981388872315
25.12419639428627,30.849608263009742,60.00000000000003,32.95343500188633
25.12245374996762,30.855822637593853,60.00000000000003,32.949877593211376
25.120715534177865,30.8620904796298,60.00000000000003,32.946334489514946
25.118975084021496,30.86833910196215,60.00000000000003,32.942823152813155
25.117233835631485,30.874615055107846,60.00000000000003,32.93933137589587
25.115495944627234,30.88090037651158,60.00000000000003,32.935845569506675
25.113727665762344,30.887173347116374,60.00000000000003,32.932359370170296
25.1119727853977,30.893451855330778,60.00000000000003,32.928910834173834
25.110208079748194,30.89973566763212,60.00000000000003,32.925482457408535
25.10843216921435,30.905991010649235,60.00000000000003,32.92205985892689
25.10667105702371,30.912268767139967,60.00000000000003,32.91868220372166
25.104892946326782,30.918571577725107,60.00000000000003,32.91528363272548
25.10310438613392,30.924886467145182,60.00000000000003,32.911876887105535
25.101321412666856,30.931196619818532,60.00000000000003,32.90851964125175
25.099512978904347,30.937506246111244,60.00000000000003,32.90519185156674
25.097710073623862,30.943820972334265,60.00000000000003,32.90184057787211
25.095906143375256,30.95013455194326,60.00000000000003,32.89851726666292
25.09409664492119,30.95643962345086,60.00000000000003,32.89523483530124
25.09227358388908,30.96277354360704,60.00000000000003,32.89196454927749
25.090452279473443,30.969098040410017,60.00000000000003,32.888698140323875
25.08862038592046,30.97542548372006,60.00000000000003,32.88542786013269
25.08678148445937,30.98179621702357,60.00000000000003,32.88218596689068
25.084938825091346,30.988109373713694,60.00000000000003,32.87892512418592
25.08310624702541,30.99444480543129,60.00000000000003,32.87566697605561
25.081262566416356,31.000771650532474,60.00000000000003,32.872420766284584
25.07941431966236,31.007130547492668,60.00000000000003,32.8692232415468
25.07756924380209,31.01349425380749,60.00000000000003,32.866026598755845
25.075728281811674,31.019841127006654,60.00000000000003,32.86282453982178
25.07386919080781,31.026217112957973,60.00000000000003,32.85964038996406
25.07200642334903,31.032529454475057,60.00000000000003,32.85646350661028
25.0701357294303,31.0388751219767,60.00000000000003,32.853370007817475
25.068249274077473,31.04521388839917,60.00000000000003,32.850235486962134
25.06637667353259,31.05157657132168,60.00000000000003,32.847159423941385
25.064494089697284,31.05792252059133,60.00000000000003,32.84408375128921
25.062604921309802,31.06425457102051,60.00000000000003,32.84101135980893
25.06071992828249,31.070590102943697,60.00000000000003,32.83793073275547
25.058845952236418,31.076895912537676,60.00000000000003,32.834856721709585
25.056943210004828,31.08322459474506,60.00000000000003,32.831857472771546
25.05504827057719,31.08954908057518,60.00000000000003,32.82881384215827
25.053121089546977,31.095878337428257,60.00000000000003,32.82578471526545
25.051219890511625,31.10219636453211,60.00000000000003,32.82279619475863
25.049306698194563,31.108500396572264,60.00000000000003,32.81984249793958
25.047404795896064,31.114821077619343,60.00000000000003,32.81688255556486
25.045487118568904,31.121125493602886,60.00000000000003,32.8139484977307
25.04355243079092,31.127437839464168,60.00000000000003,32.81101647972016
25.04163995569653,31.13370580268961,60.00000000000003,32.808084252645386
25.039690238067145,31.13998217197709,60.00000000000003,32.805150854363966
25.03775770540664,31.146258977643033,60.00000000000003,32.80226691794354
25.035856357447116,31.152517327285643,60.00000000000003,32.79941521087676
25.033918142566577,31.15878075487964,60.00000000000003,32.79652242216066
25.031988639957106,31.16504349427947,60.00000000000003,32.79367432867563
25.030038623992887,31.171297992846483,60.00000000000003,32.790856506489725
25.028099978186066,31.177551989542845,60.00000000000003,32.78803197756226
25.02615218998119,31.183768417757456,60.00000000000003,32.78525756918008
25.024196788791013,31.189999228546544,60.00000000000003,32.782465607558514
25.02224520823283,31.19622521575604,60.00000000000003,32.77969164109297
25.020296090846827,31.202462854443173,60.00000000000003,32.77694510837055
25.01834279452253,31.208670819038826,60.00000000000003,32.77415998134006
25.016388768147085,31.21487121044958,60.00000000000003,32.77142356318566
25.014434129214795,31.221064928730463,60.00000000000003,32.76866628848224
25.01250037093169,31.227260356046436,60.00000000000003,32.76597925724743
25.010549968010917,31.23341750572302,60.00000000000003,32.76331547992564
25.008583282428862,31.239592645089225,60.00000000000003,32.760655891363896
25.006617473778707,31.24573636081134,60.00000000000003,32.75795676908505
25.004647460834796,31.251867250626045,60.00000000000003,32.75527165506644
25.00268206307149,31.257989136938495,60.00000000000003,32.75263400967977
25.00071218059234,31.264083926454557,60.00000000000003,32.75003466353171
24.99876664488289,31.270150184281317,60.00000000000003,32.7474279755732
24.99678345359028,31.276229761616367,60.00000000000003,32.7448006305559
24.994801088817976,31.282294997199667,60.00000000000003,32.74221680065591
24.99281751820286,31.28836019010269,60.00000000000003,32.73963780643911
24.990830133547945,31.294405675208893,60.00000000000003,32.737052130919444
24.988868824935803,31.300407644972697,60.00000000000003,32.73450681345707
24.986892472885152,31.306445747297804,60.00000000000003,32.73200130516153
24.984949081372616,31.312451062972272,60.00000000000003,32.72946040300752
24.983001846159784,31.318417126072593,60.00000000000003,32.72695272791531
24.981046076546356,31.324396224731064,60.00000000000003,32.72446940829163
24.979099083134752,31.33033454906619,60.00000000000003,32.72202658880858
24.977130475888874,31.336300258289786,60.00000000000003,32.71960463268553
24.975158018863784,31.342214320000384,60.00000000000003,32.71714938638054
24.97318310338341,31.34812640498483,60.00000000000003,32.714725489454246
24.971209783855628,31.354022544210356,60.00000000000003,32.71234198592137
24.96923876976399,31.35991036940441,60.00000000000003,32.70993034410852
24.967268870342156,31.365776996658443,60.00000000000003,32.70757677814313
24.965299670843628,31.371592632860217,60.00000000000003,32.705172632399766
24.96333263204661,31.37743857157057,60.00000000000003,32.70281629172556
24.961366459431176,31.383253256324863,60.00000000000003,32.70049006596328
24.959431417116363,31.389053183398183,60.00000000000003,32.69814075085023
24.957465333309553,31.394802608110325,60.00000000000003,32.69583609235551
24.955493244319896,31.400530374329332,60.00000000000003,32.69350445157672
24.953519406454994,31.406263026398126,60.00000000000003,32.69118390170902
24.951542079076408,31.411994162711924,60.00000000000003,32.688894956798435
24.949584995453975,31.41768440692357,60.00000000000003,32.68663139635472
24.947634136790573,31.4233671780344,60.00000000000003,32.684403409587
24.945697033172177,31.429025605865753,60.00000000000003,32.68217519187637
24.943709782034553,31.43466532645865,60.00000000000003,32.679930677582284
24.94177189603834,31.44026439466577,60.00000000000003,32.677718018962
24.939815085138804,31.44583207925004,60.00000000000003,32.675525723939174
24.937871184994638,31.451439111964536,60.00000000000003,32.67339016646194
24.935933673205124,31.45702557080471,60.00000000000003,32.67123575036274
24.93398604433198,31.462574515561027,60.00000000000003,32.66910515430406
24.932077574550863,31.468089427900548,60.00000000000003,32.666979839466144
24.93015276293612,31.473561535434637,60.00000000000003,32.664843741476915
24.928223457741133,31.47902867724413,60.00000000000003,32.6627633218518
24.926302346285524,31.484452047832182,60.00000000000003,32.66071078170128
24.92436702212227,31.48984720490172,60.00000000000003,32.658646222406155
24.92244819695527,31.495251616332766,60.00000000000003,32.656597104671214
24.920547342085158,31.500656947038532,60.00000000000003,32.654563452553745
24.91862547172796,31.50600376870518,60.00000000000003,32.65255818364109
24.916727193432994,31.51131318924317,60.00000000000003,32.65052136515525
24.91478991973512,31.516588655566377,60.00000000000003,32.64850811457875
24.912896559330072,31.521866541448233,60.00000000000003,32.646545393511936
24.911006547361744,31.527135434606187,60.00000000000003,32.64462119838727
24.90912332651358,31.532366815567304,60.00000000000003,32.64270863363642
24.90721601989545,31.537554284580416,60.00000000000003,32.640779596614024
24.90535324395274,31.542714042896915,60.00000000000003,32.63887092352059
24.90347117063364,31.54788293116745,60.00000000000003,32.636951294647595
24.90159426919445,31.55304628362781,60.00000000000003,32.63506819939442
24.89972880834879,31.558134980737204,60.00000000000003,32.63319598795663
24.89786077847253,31.56323894114895,60.00000000000003,32.631322061216
24.895976028381178,31.568287362414402,60.00000000000003,32.62951376501504
24.894127768101875,31.573297010378685,60.00000000000003,32.62768394750641
24.89227476418251,31.57829215485086,60.00000000000003,32.62586814315459
24.890426922788112,31.583247319919394,60.00000000000003,32.62404346795785
24.88859566077019,31.588188719636594,60.00000000000003,32.6222661455887
24.886764140940258,31.593092981935186,60.00000000000003,32.620505562337534
24.88493113369425,31.597954092016085,60.00000000000003,32.61873232390506
24.8831144420113,31.60281230431421,60.00000000000003,32.61701267311148
24.88127856972576,31.607626826186817,60.00000000000003,32.61525974184256
24.879475953098506,31.612398138683307,60.00000000000003,32.61353877495749
24.87766421899078,31.6171750927665,60.00000000000003,32.61188757312898
24.87586169934673,31.621916312759755,60.00000000000003,32.61020047221502
24.87406839366389,31.62663624984709,60.00000000000003,32.60857493075882
24.87226581685124,31.631308214656613,60.00000000000003,32.60691691034767
24.870485189865626,31.63594969880879,60.00000000000003,32.60528897119344
24.868715056719257,31.64057029762693,60.00000000000003,32.603684427333796
24.86695892355135,31.645138327507723,60.00000000000003,32.60211895023701
24.865198547076016,31.64969325725319,60.00000000000003,32.60053884297363
24.863432130941725,31.65420474944275,60.00000000000003,32.59898153900965
24.861672973348192,31.65869837087389,60.00000000000003,32.597467923757186
24.859948895605296,31.663174623662254,60.00000000000003,32.59596654366772
24.858222850977977,31.667596204335958,60.00000000000003,32.59443807855998
24.856503565455725,31.671954484937093,60.00000000000003,32.59295947853761
24.854785843958258,31.676313894992,60.00000000000003,32.591486410606414
24.853075785517504,31.68063093295723,60.00000000000003,32.589981030577825
24.85140360624942,31.684889975901452,60.00000000000003,32.58852541344491
24.84971282352256,31.68911684322907,60.00000000000003,32.587109735413044
24.848022562340134,31.6933310153088,60.00000000000003,32.58567843748584
24.84636385732494,31.69752890482577,60.00000000000003,32.58427019855341
24.844720298791728,31.7016938403877,60.00000000000003,32.5828796390647
24.84306143938038,31.705803706152448,60.00000000000003,32.581498225561695
24.84143659516832,31.709882653346302,60.00000000000003,32.580138558106235
24.8398034321489,31.713933044385485,60.00000000000003,32.57880938862638
24.838186389144063,31.71797165657701,60.00000000000003,32.577446154451366
24.83656181191431,31.721955089835905,60.00000000000003,32.57611315566036
24.834989628616032,31.725907241117472,60.00000000000003,32.57482947046183
24.83338249517635,31.72983355851731,60.00000000000003,32.57357407098988
24.83178397281905,31.73371323145168,60.00000000000003,32.57227223263327
24.830206607462603,31.73753400667181,60.00000000000003,32.57105113613622
24.828639295507152,31.741358811360396,60.00000000000003,32.56979164491101
24.827071655236598,31.74514135959028,60.00000000000003,32.568608320496985
24.825529615662077,31.748893458230377,60.00000000000003,32.567386903418296
24.823982786644244,31.752572176772805,60.00000000000003,32.56616318407484
24.822443792178323,31.756221825810503,60.00000000000003,32.565006179582035
24.82093013810045,31.75985732903349,60.00000000000003,32.563837465062136
24.819416745668136,31.76343527501099,60.00000000000003,32.56267114505673
24.817894042555032,31.766999234421693,60.00000000000003,32.561575754571194
24.81640392948529,31.77052310654289,60.00000000000003,32.56050018929385
24.814920229519917,31.774027608399326,60.00000000000003,32.559440447277524
24.8134532844616,31.777473006585787,60.00000000000003,32.55839916464237
24.812021348715795,31.780879423790612,60.00000000000003,32.55732183808646
24.810572002553098,31.784246636868453,60.00000000000003,32.55626828942518
24.80913960411591,31.787585906400405,60.00000000000003,32.55523579644076
24.807711504225853,31.790891112872266,60.00000000000003,32.55425334823981
24.806294364238333,31.794171425577186,60.00000000000003,32.553248163041694
24.804874106747945,31.797392947501812,60.00000000000003,32.552258396364564
24.803474036431847,31.80056636617437,60.00000000000003,32.55127274245214
24.802110582956626,31.80367638208334,60.00000000000003,32.55034716053074
24.800746775576524,31.80676358243221,60.00000000000003,32.549371825527594
24.79939062631543,31.809820956911924,60.00000000000003,32.54847790081173
24.798018030659357,31.812836133866742,60.00000000000003,32.54757234228148
24.79668673886286,31.81580945720274,60.00000000000003,32.546670694903895
24.795337098448222,31.818750680403753,60.00000000000003,32.5458295904004
24.794027487106092,31.82166725626444,60.00000000000003,32.5449983613158
24.792715542760966,31.824518112379607,60.00000000000003,32.544164195518555
24.791430427393653,31.82733263202852,60.00000000000003,32.54333132713453
24.79016681452853,31.830116508733955,60.00000000000003,32.542494059065994
24.788908951626283,31.832853663234754,60.00000000000003,32.541694164803765
24.787647814476642,31.835526339821886,60.00000000000003,32.540919313113704
24.78641521232297,31.8382149412933,60.00000000000003,32.540157573020366
24.785197812360398,31.840828872772626,60.00000000000003,32.53940435941444
24.783966254732928,31.843380636660864,60.00000000000003,32.5386837792076
24.78274080113891,31.84591402860434,60.00000000000003,32.537973982445706
24.78156026780062,31.84841875001571,60.00000000000003,32.53728700645947
24.780392541297033,31.85087607475062,60.00000000000003,32.53659819766991
24.779228577969572,31.853297940011174,60.00000000000003,32.53592559683085
24.77808499067339,31.85563812758796,60.00000000000003,32.5352390618908
24.77695320332521,31.857938308456383,60.00000000000003,32.53460586857673
24.775831529134763,31.86022715695602,60.00000000000003,32.53397168570156
24.77473993818346,31.86248256856499,60.00000000000003,32.53336658510697
24.773655319286554,31.864699028011913,60.00000000000003,32.532778947526374
24.772570459317432,31.866894365486484,60.00000000000003,32.53218338574494
24.7714953258108,31.869039147134576,60.00000000000003,32.531618876980254
24.77044298486024,31.871111140121045,60.00000000000003,32.53107037091592
24.769401598910203,31.87315420659079,60.00000000000003,32.53056667189402
24.76838671838448,31.87512950817356,60.00000000000003,32.530040091543725
24.76738037846664,31.87709606591623,60.00000000000003,32.529529406474516
24.766374032992783,31.87901392901109,60.00000000000003,32.52900509570333
24.765389084047296,31.880846088551476,60.00000000000003,32.52849652147591
24.764411064136475,31.88266406279818,60.00000000000003,32.52800765550317
24.763470476728422,31.884440349437725,60.00000000000003,32.52752648894187
24.76254749134387,31.886153736781406,60.00000000000003,32.52709564414576
24.761624901381918,31.887839007989072,60.00000000000003,32.526703239666126
24.76070412522638,31.88951781511763,60.00000000000003,32.526283826410996
24.759801834261822,31.891126646870653,60.00000000000003,32.525865068475426
24.758928677513744,31.892665531020203,60.00000000000003,32.52550397508365
24.758065671995546,31.894178230075457,60.00000000000003,32.52513648694186
24.757210137437443,31.895647612488396,60.00000000000003,32.524776505919434
24.756377166232678,31.897084230871442,60.00000000000003,32.52445581252023
24.755564248430183,31.898477004592024,60.00000000000003,32.52414355004238
24.754770332622147,31.899830432316175,60.00000000000003,32.523842820911995
24.753977545152182,31.901149215551282,60.00000000000003,32.5235656297929
24.753200988345156,31.90240813348855,60.00000000000003,32.52331723230119
24.752444089615576,31.903627996330563,60.00000000000003,32.52306708325446
24.751697681610157,31.904797464418667,60.00000000000003,32.522818043025765
24.75095782828643,31.905937842636565,60.00000000000003,32.522591120593056
24.750261158052833,31.90703738193894,60.00000000000003,32.52234476722318
24.74955998407364,31.908075464955324,60.00000000000003,32.52214579524615
24.74887526558761,31.90904871006292,60.00000000000003,32.521960683612605
24.74821160251608,31.910033516294124,60.00000000000003,32.521800831679435
24.747577193632807,31.910931634105577,60.00000000000003,32.52161754699227
24.74695703211092,31.911787152092387,60.00000000000003,32.52148349691064
24.74633777231157,31.91262426546296,60.00000000000003,32.52133441571301
24.74572853603992,31.913399818431955,60.00000000000003,32.52122837485809
24.745121612959398,31.914127942790564,60.00000000000003,32.5210909358326
24.74455451323353,31.91482217571587,60.00000000000003,32.52100028973056
24.743985439130576,31.91546408531349,60.00000000000003,32.52094325193872
24.743445281431494,31.91604552191919,60.00000000000003,32.52084587395992
24.74291428190267,31.916561930152323,60.00000000000003,32.52080244346929
24.742396491130645,31.91706028342951,60.00000000000003,32.520796991956054
24.741868918373687,31.91753915397096,60.00000000000003,32.52078305454275
24.741407197827773,31.917958723658057,60.00000000000003,32.520783679773494
24.740945583390022,31.918324908030765,60.00000000000003,32.52081691999588
24.740491992318137,31.918627395767974,60.00000000000003,32.52083007863607
24.740054271386235,31.918927858178165,60.00000000000003,32.520864535759785
24.73962411969494,31.91915971907087,60.00000000000003,32.520926378540835
24.73923277361964,31.919338845256846,60.00000000000003,32.52096298263412
24.738844782957997,31.919452897776388,60.00000000000003,32.520991582004726
24.73847140245142,31.91958075403732,60.00000000000003,32.52106391427465
24.73811993621641,31.91964819071914,60.00000000000003,32.52114973589587
24.73777019315118,31.919666955149165,60.00000000000003,32.52127713467153
24.737460685119096,31.91963610742579,60.00000000000003,32.52138244921476
24.737124471497193,31.9195551988165,60.00000000000003,32.52147750360751
24.736838390507273,31.919411172395566,60.00000000000003,32.52157973112679
24.7365512381364,31.91925105448862,60.00000000000003,32.521692939568446
24.736288885442843,31.9190313056218,60.00000000000003,32.52181900722772
24.73604415687084,31.91879077262206,60.00000000000003,32.52197412289133
24.735821053563118,31.918494007528604,60.00000000000003,32.52217354014977
24.735630965104992,31.91814432682414,60.00000000000003,32.522336631068555
24.735440715396155,31.91779105446506,60.00000000000003,32.52250948352337
24.735265282566633,31.917392748154256,60.00000000000003,32.52272637688736
24.735107551501414,31.916942970987677,60.00000000000003,32.52295913517025
24.734979523180893,31.91643835337815,60.00000000000003,32.523164629209084
24.73486379768472,31.915903418220942,60.00000000000003,32.52339218862544
24.734764909905387,31.915291112749095,60.00000000000003,32.52363924080891
24.73466431671442,31.91463365644731,60.00000000000003,32.523899352283415
24.734589912761987,31.913939962269765,60.00000000000003,32.524205989095215
24.73452778078131,31.913207360192622,60.00000000000003,32.52449331857322
24.734488442716202,31.91242516756732,60.00000000000003,32.524792647389866
24.734455448906917,31.91159287264195,60.00000000000003,32.525079122634075
24.734433692640017,31.910699376099902,60.00000000000003,32.525420481510785
24.734443647399893,31.909813738178627,60.00000000000003,32.52575323645854
24.734465209145114,31.90889025179269,60.00000000000003,32.52610019762624
24.73450894769724,31.907880471508644,60.00000000000003,32.526436882344086
24.734569572160904,31.906804937822894,60.00000000000003,32.52678247567805
24.734645163173095,31.90571467661403,60.00000000000003,32.52715593612913
24.73473434956261,31.904554730196196,60.00000000000003,32.52749173831352
24.734835744724123,31.903363707495263,60.00000000000003,32.52785959409172
24.734957367847336,31.90216357430545,60.00000000000003,32.528281266527756
24.735086586280985,31.900897274463595,60.00000000000003,32.528679455051595
24.73524983433024,31.89957135181357,60.00000000000003,32.52904934351846
24.735421295502814,31.89819273105634,60.00000000000003,32.529470239931506
24.735609615718577,31.896805174167394,60.00000000000003,32.52989467945043
24.735812156533992,31.89534402341189,60.00000000000003,32.530319910338754
24.73604160277496,31.893855856407775,60.00000000000003,32.53076037110379
24.736273299940038,31.89229427490243,60.00000000000003,32.531200090463436
24.736518551239396,31.89073694999054,60.00000000000003,32.531644354345865
24.736783330765462,31.889150957904775,60.00000000000003,32.53210174661333
24.737065330534772,31.88750991538818,60.00000000000003,32.532572000800435
24.7373698814555,31.885810017119763,60.00000000000003,32.53304694690731
24.737687818933473,31.884065323370457,60.00000000000003,32.533519698502
24.738027468115604,31.882293447001103,60.00000000000003,32.533977766415305
24.738394842639348,31.88045294838731,60.00000000000003,32.53450366392901
24.73875372072384,31.87861709005113,60.00000000000003,32.535009475667074
24.739135730243845,31.876712767288023,60.00000000000003,32.53555725969324
24.739516037353933,31.874765702502582,60.00000000000003,32.53611076205139
24.739927025883407,31.872754916262572,60.00000000000003,32.536628705756726
24.740344143469265,31.87071632417612,60.00000000000003,32.537124180682746
24.740783911978518,31.868627610126,60.00000000000003,32.53767717759204
24.741243236050053,31.866490859275455,60.00000000000003,32.53821700571618
24.74170781056603,31.864351766512858,60.00000000000003,32.538756555624836
24.742185693487226,31.862179517814425,60.00000000000003,32.539339120465215
24.742699159244125,31.859945835420625,60.00000000000003,32.53989190579172
24.743221525327364,31.857644751249488,60.00000000000003,32.54048302390318
24.74373369223086,31.855348081334643,60.00000000000003,32.541035371610455
24.74429192289727,31.85300636545581,60.00000000000003,32.541608701335164
24.74489695473466,31.85060813516577,60.00000000000003,32.5421714300611
24.745479946856012,31.848148126672598,60.00000000000003,32.542748020809675
24.746091668971776,31.84568258316857,60.00000000000003,32.54330236827865
24.74670624959998,31.84313434257926,60.00000000000003,32.54390534101599
24.747355673398804,31.84055683325066,60.00000000000003,32.54453360717883
24.748000791799832,31.83795325429718,60.00000000000003,32.54511739671926
24.74868112724313,31.83531725167809,60.00000000000003,32.54568768369904
24.749364367195195,31.832658271759538,60.00000000000003,32.54632661843995
24.75003726869178,31.82994044984067,60.00000000000003,32.54693108917308
24.75075611428919,31.827184346732487,60.00000000000003,32.54757384721651
24.75149260122017,31.824371693120046,60.00000000000003,32.54822453546685
24.752222633789785,31.821510903488946,60.00000000000003,32.54882255203161
24.75297618562661,31.81865400089102,60.00000000000003,32.54944974488515
24.753746513661802,31.815737329454382,60.00000000000003,32.550075276575775
24.754519831766565,31.812790589291446,60.00000000000003,32.55066797629873
24.75532922477222,31.809785909463574,60.00000000000003,32.55131562947699
24.756136711357907,31.806755408706127,60.00000000000003,32.55196396781295
24.756960773499657,31.803688841146876,60.00000000000003,32.552590664129994
24.75781266453049,31.800583749130233,60.00000000000003,32.55319403437965
24.7586810882499,31.79745565219942,60.00000000000003,32.55383401698869
24.759541536896975,31.794271087518,60.00000000000003,32.5544810240876
24.760427666467066,31.791055323258053,60.00000000000003,32.555120954031594
24.76133603283096,31.787815656494733,60.00000000000003,32.55573006181247
24.762246782426388,31.784541210748955,60.00000000000003,32.55641056319481
24.76319438664796,31.781225637575485,60.00000000000003,32.557021851116765
24.764145610542556,31.777878934161038,60.00000000000003,32.55767011055922
24.765105000443903,31.77445111999646,60.00000000000003,32.55832789415593
24.76607389959052,31.77100138346404,60.00000000000003,32.558941016736725
24.767063487785013,31.76754823202986,60.00000000000003,32.559571881227384
24.768034856973145,31.76400925926692,60.00000000000003,32.5601959091333
24.76904975617829,31.760468769190968,60.00000000000003,32.56082546391431
24.770082771132195,31.756892879000766,60.00000000000003,32.5615021303566
24.771123601480003,31.753281021570412,60.00000000000003,32.56215577621923
24.77218658477554,31.749609163574895,60.00000000000003,32.562788685903485
24.773257962010494,31.745908223756192,60.00000000000003,32.563439100522146
24.77433652711921,31.742161221345302,60.00000000000003,32.564086797350065
24.775433308334733,31.73842233915843,60.00000000000003,32.564712891612054
24.77655009892261,31.734630160196115,60.00000000000003,32.56538643925135
24.777673150481114,31.730843676206593,60.00000000000003,32.56603705197916
24.778824595835392,31.726985845025617,60.00000000000003,32.56666074918126
24.780002521693046,31.72308383303612,60.00000000000003,32.567275869309924
24.78116548370161,31.719161365536326,60.00000000000003,32.56793724924202
24.782347717715943,31.715223967304958,60.00000000000003,32.568595152071964
24.783534067415534,31.711273971502287,60.00000000000003,32.56926324794382
24.784742984319177,31.707295891005487,60.00000000000003,32.56990464508646
24.785961630046955,31.703240822154207,60.00000000000003,32.57054412110203
24.787196610888763,31.699169871486312,60.00000000000003,32.571167515522795
24.78844057370386,31.69506114056693,60.00000000000003,32.57181259522433
24.789711181743677,31.690933001287398,60.00000000000003,32.572438066731685
24.79097737828629,31.686777236376166,60.00000000000003,32.57306140673063
24.792258805548187,31.68257717694516,60.00000000000003,32.57368246836977
24.79352508295674,31.678342262538102,60.00000000000003,32.57433193460606
24.79480369418307,31.674093481433786,60.00000000000003,32.57492999203812
24.796133306056195,31.66980597365442,60.00000000000003,32.57552610923797
24.797493863388784,31.665489025964895,60.00000000000003,32.576133547121785
24.79883684726785,31.66112144275923,60.00000000000003,32.576739295822996
24.80020307385304,31.65676211938965,60.00000000000003,32.577378634191625
24.80155893762468,31.652375418805875,60.00000000000003,32.578009369163375
24.80294271886431,31.64793803630866,60.00000000000003,32.57860457889956
24.80434436950986,31.64345856967177,60.00000000000003,32.57918074865419
24.80573474177408,31.638963144759785,60.00000000000003,32.57973410464419
24.807167373354016,31.634453730128698,60.00000000000003,32.58030260819877
24.808601729080948,31.62988250940777,60.00000000000003,32.58087848598796
24.810027144785884,31.625267420685624,60.00000000000003,32.58141412354711
24.81147017120004,31.62064857356142,60.00000000000003,32.58195282400408
24.812936602826916,31.616007437574336,60.00000000000003,32.58251198160742
24.814407047735706,31.611345229780767,60.00000000000003,32.583065258800936
24.815871665329134,31.606662216925518,60.00000000000003,32.5836146371304
24.817397611568524,31.601974007699987,60.00000000000003,32.58413588895876
24.818902526768913,31.59723976295446,60.00000000000003,32.584694848120336
24.82042832244968,31.592476432869482,60.00000000000003,32.58522801346818
24.82196560493622,31.587655469581122,60.00000000000003,32.58572254347746
24.823505060129534,31.582849043581742,60.00000000000003,32.58627669725905
24.82505909586902,31.57801078910162,60.00000000000003,32.5867712205423
24.82661831633312,31.573144356163425,60.00000000000003,32.587277161640436
24.828193266685766,31.568225752674508,60.00000000000003,32.58775057534295
24.829776584771942,31.563311836589495,60.00000000000003,32.58823496624323
24.831365055247954,31.558397680451932,60.00000000000003,32.588751465453335
24.832976901353494,31.553443595298187,60.00000000000003,32.58923649133661
24.834581778426568,31.548468835425044,60.00000000000003,32.58968792019251
24.83623573986921,31.543456408505445,60.00000000000003,32.5901501776496
24.83790019317164,31.538426951741307,60.00000000000003,32.590586030096325
24.839536545864156,31.533376047459818,60.00000000000003,32.59106914471221
24.841196915865563,31.52827650653376,60.00000000000003,32.59152217879588
24.842869820210097,31.5231593304213,60.00000000000003,32.59196715379602
24.84454179582038,31.51804375615042,60.00000000000003,32.59237373700802
24.846228150862856,31.512878527308697,60.00000000000003,32.59279282237576
24.84793277916823,31.50772141572247,60.00000000000003,32.59319049151425
24.84966304309197,31.502518291551624,60.00000000000003,32.593602464516024
24.85137914304343,31.497291079011667,60.00000000000003,32.59400389999657
24.853095441649987,31.492076337520924,60.00000000000003,32.59439795716638
24.85482636439454,31.486825858023792,60.00000000000003,32.59475107718009
24.856571576756355,31.48159519731643,60.00000000000003,32.595111033266164
24.858349801788464,31.476355563480432,60.00000000000003,32.5954807044653
24.860125361788928,31.471047386396307,60.00000000000003,32.595870783108836
24.86191748128495,31.465752369902127,60.00000000000003,32.596245077413194
24.863697524017724,31.460419114976624,60.00000000000003,32.5965544216795
24.86549228910439,31.455072364304456,60.00000000000003,32.596890478692785
24.867289062819196,31.44971042679433,60.00000000000003,32.597183598414055
24.86909900781338,31.444331891496518,60.00000000000003,32.59751931160821
24.870914816319285,31.438919943783787,60.00000000000003,32.597833053237984
24.872741721966662,31.433502956744647,60.00000000000003,32.598133197168764
24.87454079976576,31.42807779722751,60.00000000000003,32.59842486413729
24.876375000170455,31.422626381993606,60.00000000000003,32.59867786169845
24.878218115795388,31.41716221557553,60.00000000000003,32.59898124952459
24.88008189803169,31.411688011430517,60.00000000000003,32.599245815985086
24.881956404268706,31.40617698815204,60.00000000000003,32.599470818713854
24.883856386900863,31.400656090352854,60.00000000000003,32.599745925656016
24.88573542379645,31.395113710870646,60.00000000000003,32.59995917801136
24.887619056280254,31.38953987061256,60.00000000000003,32.60015627603654
24.889523787418543,31.3839721035143,60.00000000000003,32.60035909361606
24.891430910169237,31.37840783973896,60.00000000000003,32.600603929566375
24.893344872283688,31.372816138864415,60.00000000000003,32.60078068411098
24.895278324130192,31.367225123257622,60.00000000000003,32.60100458863222
24.89720336519435,31.361617157611846,60.00000000000003,32.60121781626781
24.899151640395903,31.35599335614396,60.00000000000003,32.601400003345546
24.901090041994838,31.35035275832733,60.00000000000003,32.60152595000182
24.903056370232015,31.344706036707958,60.00000000000003,32.60164713920819
24.905000173201405,31.33906446300249,60.00000000000003,32.601808001718595
24.906964025443944,31.33339392971759,60.00000000000003,32.60190242128523
24.908945187123958,31.32770898144339,60.00000000000003,32.602033340869305
24.91091284294719,31.32201784107263,60.00000000000003,32.6021407658866
24.912873737854852,31.316324917155438,60.00000000000003,32.60224517352557
24.914873391614826,31.310623576876708,60.00000000000003,32.60236540236337
24.916872985215154,31.304908036012833,60.00000000000003,32.602451820511384
24.918897701291534,31.29918179797592,60.00000000000003,32.60255143076856
24.920911131225065,31.293439838706355,60.00000000000003,32.60260047276402
24.92293032214618,31.287714487270016,60.00000000000003,32.6026509559854
24.92497127456114,31.281960999595388,60.00000000000003,32.60266657702381
24.927032152263205,31.27622206942982,60.00000000000003,32.60268647807974
24.929054534762564,31.27043552220742,60.00000000000003,32.60269720168009
24.931099127195814,31.264657647585246,60.00000000000003,32.602663156516456
24.933165095580293,31.258877199611778,60.00000000000003,32.602620422921675
24.93522185632836,31.253075997248082,60.00000000000003,32.60257235361716
24.937290606516658,31.24730158723946,60.00000000000003,32.602541109086154
24.939361451768672,31.241497261046263,60.00000000000003,32.60249773833334
24.941439516829867,31.235686106737266,60.00000000000003,32.60242279319613
24.943521883766998,31.22986846643782,60.00000000000003,32.60239413744125
24.94560915282353,31.224047345373673,60.00000000000003,32.60233760642604
24.94770473370527,31.21819935287725,60.00000000000003,32.60226272629455
24.949796619560917,31.212356639187885,60.00000000000003,32.602130211081196
24.951893280266386,31.20651078926737,60.00000000000003,32.60203522653499
24.954002821602607,31.200668700247274,60.00000000000003,32.60192185436565
24.956108029288007,31.194834714556013,60.00000000000003,32.60179841103298
24.958218724946356,31.18898722616862,60.00000000000003,32.60168830887476
24.960355464291617,31.183125237431362,60.00000000000003,32.60152982553871
24.962481658433383,31.177262388846522,60.00000000000003,32.60136927711871
24.964615003431867,31.171394345960504,60.00000000000003,32.60117338461433
24.96674247372342,31.165564139855746,60.00000000000003,32.601007398602846
24.96888186896219,31.15970106049701,60.00000000000003,32.60082130717858
24.971039589036625,31.15386628239485,60.00000000000003,32.60063328137385
24.97320628363443,31.14800809693862,60.00000000000003,32.60042539473238
24.975368416906054,31.142144527929823,60.00000000000003,32.60019752248892
24.977518737866415,31.13630509269011,60.00000000000003,32.59995906630112
24.97968827260702,31.130412207506392,60.00000000000003,32.59968533464534
24.98186566233589,31.124561958923415,60.00000000000003,32.5994392260294
24.98406512513252,31.118701352331016,60.00000000000003,32.599165374347116
24.986254844375964,31.11283782112319,60.00000000000003,32.5988836106834
24.988444375426823,31.106945463560635,60.00000000000003,32.598606639688214
24.99064284185091,31.10106081953296,60.00000000000003,32.598266546183396
24.992841645927133,31.095169585368872,60.00000000000003,32.597962747805916
24.99503611126006,31.089334887493372,60.00000000000003,32.59760521515427
24.997242065023034,31.083454860793186,60.00000000000003,32.59723458210016
24.999466207565465,31.07761909592776,60.00000000000003,32.59690603340418
25.00170207326862,31.071741957393826,60.00000000000003,32.59658452104216
25.003928305229028,31.06590378430281,60.00000000000003,32.596195158883226
25.00616650906684,31.06003722331137,60.00000000000003,32.59578702673498
25.0084051992497,31.054195627608117,60.00000000000003,32.595407559840645
25.010631100216557,31.048383838045986,60.00000000000003,32.594999372904184
25.01287336742893,31.04258782821365,60.00000000000003,32.59462764324816
25.015120811862424,31.03677142559123,60.00000000000003,32.59421309524306
25.01733661104544,31.030922392603447,60.00000000000003,32.59378265196871
25.019589422753764,31.02512119590446,60.00000000000003,32.59334559935914
25.021873949314973,31.019289156253876,60.00000000000003,32.59291900492092
25.024112744328605,31.013457187992966,60.00000000000003,32.59245280098166
25.02637634654936,31.007673137416074,60.00000000000003,32.59196090120062
25.028649408621067,31.001877490597355,60.00000000000003,32.591467816166684
25.030924039865464,30.996101662929632,60.00000000000003,32.59101265121063
25.033200796981372,30.990342660326682,60.00000000000003,32.59055257240959
25.035488975974385,30.984576209907296,60.00000000000003,32.59003566542138
25.03776137571517,30.97882321925153,60.00000000000003,32.58951476458048
25.04005289700293,30.97306429353801,60.00000000000003,32.58895576684101
25.042341877664352,30.96732681525261,60.00000000000003,32.58841238281283
25.04462554334676,30.961592288269205,60.00000000000003,32.58788224840862
25.04691750209255,30.95586224942548,60.00000000000003,32.5873493014497
25.049235896651915,30.95014497793018,60.00000000000003,32.58676917889157
25.05153233098022,30.944430135303236,60.00000000000003,32.58617953040336
25.053829022615755,30.93876337951597,60.00000000000003,32.58563461767983
25.056144783326587,30.933037296603317,60.00000000000003,32.58504701524569
25.058470577227755,30.927355829397694,60.00000000000003,32.58442082645717
25.060784848770382,30.921692049950654,60.00000000000003,32.58381901386362
25.0631059504004,30.916037126648508,60.00000000000003,32.583180098227146
25.06542263996805,30.91038518748537,60.00000000000003,32.582530904456874
25.06773610932631,30.904722120853375,60.00000000000003,32.58193306269182
25.070055512590287,30.899078416085175,60.00000000000003,32.58128181097363
25.07237756934314,30.893484742837714,60.00000000000003,32.58065795608777
25.074702213014255,30.88788525285694,60.00000000000003,32.580001120825095
25.07703197471119,30.882296110868825,60.00000000000003,32.57932698282302
25.079362251249325,30.87670386976003,60.00000000000003,32.578642114253796
25.08169098333113,30.871122770318962,60.00000000000003,32.577942532730134
25.084032654803945,30.865575525491387,60.00000000000003,32.57728320302383
25.086364690133642,30.86002803333827,60.00000000000003,32.5765882993061
25.088697743966566,30.85450241717726,60.00000000000003,32.575874785388045
25.09104099991058,30.848985507195696,60.00000000000003,32.5751960902836
25.093377208728572,30.84347377740766,60.00000000000003,32.574495502380046
25.095705967274228,30.8380120310507,60.00000000000003,32.57377141769682
25.098054431662383,30.8325238010282,60.00000000000003,32.573071827369965
25.10042523025009,30.82706151816126,60.00000000000003,32.57234346298513
25.10277464644299,30.821620476386492,60.00000000000003,32.57161614775958
25.105128855468198,30.816200827184577,60.00000000000003,32.57088754191078
25.107484569979537,30.810779778381725,60.00000000000003,32.570138791303705
25.109846546396227,30.805398659342767,60.00000000000003,32.56935750449951
25.1121784376571,30.800059185720688,60.00000000000003,32.568587725366356
25.114553724722846,30.794707478905153,60.00000000000003,32.56781252331934
25.116916366491868,30.789395995848036,60.00000000000003,32.56700659419417
25.119294131254556,30.784071137582703,60.00000000000003,32.566193642183876
25.121661184669257,30.778764087068712,60.00000000000003,32.565369743462725
25.124008325057844,30.773489170536436,60.00000000000003,32.56455071774209
25.12637072806445,30.76821665124195,60.00000000000003,32.56377646752849
25.128743416918432,30.762973142361428,60.00000000000003,32.56293797777328
25.131131833764556,30.757742457763815,60.00000000000003,32.56209299280466
25.1335236560399,30.752540085172715,60.00000000000003,32.56124562306481
25.13591259814218,30.74734773028919,60.00000000000003,32.560421534084924
25.138293830810202,30.742179460097056,60.00000000000003,32.55958261835435
25.140674646635333,30.73702987600542,60.00000000000003,32.558762614191245
25.14306363638182,30.731899845215846,60.00000000000003,32.55790123174877
25.145457480724257,30.72679011397783,60.00000000000003,32.55705927821406
25.147845606837283,30.72168319354873,60.00000000000003,32.556226398332385
25.15023130690492,30.716580847827874,60.00000000000003,32.555372796406154
25.152658586637656,30.71152787990125,60.00000000000003,32.55451111525406
25.1550538817498,30.706504839987947,60.00000000000003,32.553661166302156
25.157448691456864,30.70152852879752,60.00000000000003,32.55282825054058
25.159856214678328,30.696537618525802,60.00000000000003,32.55194521284954
25.162251882103764,30.691552732250443,60.00000000000003,32.55107969342163
25.164671068656205,30.6865974673086,60.00000000000003,32.550186758342484
25.16706898101421,30.681692195689735,60.00000000000003,32.54931766307242
25.169477038525404,30.67677886379395,60.00000000000003,32.548412495857974
25.171882411559384,30.671914061592577,60.00000000000003,32.54754481305672
25.174257620307838,30.667055512704113,60.00000000000003,32.54663058954749
25.176664148755904,30.662206391206038,60.00000000000003,32.545743978364825
25.179073814292405,30.65739135815759,60.00000000000003,32.54489037670018
25.181487356407146,30.65261891735641,60.00000000000003,32.54400271765105
25.183926969768294,30.647856101399892,60.00000000000003,32.543121993723325
25.186353571263812,30.643098770508008,60.00000000000003,32.5422477979816
25.188788842862014,30.638403176069026,60.00000000000003,32.54134124548227
25.191204876725735,30.633695374726237,60.00000000000003,32.54043589800207
25.193636012009385,30.629025558617787,60.00000000000003,32.53953181321356
25.196052357793196,30.624381291304722,60.00000000000003,32.53863915448817
25.198492427156854,30.61974066721059,60.00000000000003,32.537740766613354
25.200942618113263,30.615156825958977,60.00000000000003,32.53684531938526
25.20336628796216,30.610585169133117,60.00000000000003,32.535943806998475
25.20577126174427,30.60606061957372,60.00000000000003,32.53502646708348
25.2082060189134,30.60155091576899,60.00000000000003,32.534112751031486
25.21065062682665,30.597063855394893,60.00000000000003,32.533234893084135
25.213048291408686,30.592608028719823,60.00000000000003,32.53233606616456
25.21548369759956,30.58817120164369,60.00000000000003,32.53143004489061
25.21792078533977,30.583765809125325,60.00000000000003,32.53054640392539
25.220358239974047,30.57938732475601,60.00000000000003,32.529638167082005
25.222783436766058,30.575023229917548,60.00000000000003,32.52872762689414
25.22522475878707,30.570663391645247,60.00000000000003,32.52779662550603
25.227656331023418,30.566358999977638,60.00000000000003,32.52690476874226
25.23009461234254,30.562045218970894,60.00000000000003,32.525996371404496
25.232536266557098,30.557817106925807,60.00000000000003,32.525052838336556
25.234968450991172,30.55360033102785,60.00000000000003,32.524124440919444
25.237376218774443,30.54939359161067,60.00000000000003,32.52322884471905
25.239820085789418,30.545216862097003,60.00000000000003,32.522293220680375
25.242269280059713,30.541074491763588,60.00000000000003,32.521393323967516
25.244707992293552,30.53697611762871,60.00000000000003,32.52050414651786
25.247153994252606,30.532915399665942,60.00000000000003,32.51959858312368
25.24960267889735,30.528851923620213,60.00000000000003,32.51873905382647
25.25204622658892,30.524794463652775,60.00000000000003,32.517839050422126
25.25449314757225,30.520792888959694,60.00000000000003,32.51695149180864
25.256941299068956,30.51682736858792,60.00000000000003,32.5160553452974
25.259389095414427,30.512880908203037,60.00000000000003,32.51517055370831
25.261836586881927,30.508955437031716,60.00000000000003,32.51427255840213
25.264280225484846,30.505039396352014,60.00000000000003,32.513359168698
25.266737902239434,30.501173328478526,60.00000000000003,32.51248717473993
25.269191509350172,30.49734706862244,60.00000000000003,32.5116160037671
25.271639812931205,30.493529046701706,60.00000000000003,32.5107594322488
25.274092740996164,30.489779182642,60.00000000000003,32.509919354101825
25.276534283628315,30.486026638446887,60.00000000000003,32.509049889774275
25.278992248399096,30.482312044891245,60.00000000000003,32.508181348275436
25.281454748029308,30.47863427229101,60.00000000000003,32.50731018041493
25.283896698462357,30.474998108077372,60.00000000000003,32.50646027717165
25.286345787349514,30.471409865889736,60.00000000000003,32.505628794232244
25.288788705392697,30.46783273757521,60.00000000000003,32.50475328162846
25.291245282166773,30.464279875914663,60.00000000000003,32.50389848282031
25.29370229025194,30.460730658359104,60.00000000000003,32.5030628505884
25.29615976667396,30.45723808083165,60.00000000000003,32.50220465112644
25.298620305826205,30.453780164472718,60.00000000000003,32.501379132093994
25.30106540704543,30.45035818614107,60.00000000000003,32.50052944544435
25.303513627400484,30.44696036300627,60.00000000000003,32.49971858952712
25.305979456685236,30.44359161702824,60.00000000000003,32.49891193865255
25.30843820036734,30.44028423162196,60.00000000000003,32.49808351239474
25.31089321408683,30.43698137108704,60.00000000000003,32.49728511104266
25.313362574088345,30.433717409087606,60.00000000000003,32.496468516031314
25.315817021411974,30.43049250526899,60.00000000000003,32.495721622812674
25.31827241186524,30.427288764958437,60.00000000000003,32.494945460209685
25.320741387990324,30.42411366366449,60.00000000000003,32.49420712133612
25.323200070005164,30.420932428584496,60.00000000000003,32.49344470265631
25.325664248271288,30.417809118377278,60.00000000000003,32.492653699273326
25.328119303346686,30.41473026565537,60.00000000000003,32.49190293822864
25.33056490384254,30.411664079115546,60.00000000000003,32.4911730970801
25.33302685910915,30.40863071633849,60.00000000000003,32.49042665689879
25.33548178231606,30.405647808233965,60.00000000000003,32.48968140032292
25.337947428982908,30.402694051561667,60.00000000000003,32.488992667365125
25.34039205841377,30.399780625176724,60.00000000000003,32.48827265498907
25.342854769671952,30.396885978300237,60.00000000000003,32.48758785600654
25.345315521222417,30.394034945491427,60.00000000000003,32.48691427318583
25.347772338779066,30.39123347996979,60.00000000000003,32.48622246318356
25.350238385868614,30.38843063817337,60.00000000000003,32.48551322428333
25.352712358937215,30.385694040489348,60.00000000000003,32.48483580366899
25.355146240024183,30.382992867486685,60.00000000000003,32.48419495888488
25.357606228221165,30.380288427248594,60.00000000000003,32.48352339004921
25.360067396363217,30.377626157182693,60.00000000000003,32.48285174803926
25.362508654071053,30.37500966821527,60.00000000000003,32.4822077506518
25.36496379660381,30.372429170472202,60.00000000000003,32.481575836250705
25.36741478515979,30.369876800958064,60.00000000000003,32.48092872305117
25.36989083996115,30.367378410368985,60.00000000000003,32.48031771879127
25.37234767903825,30.364879784224453,60.00000000000003,32.479693662151256
25.37481562412562,30.36243606261475,60.00000000000003,32.479101744717106
25.377277203547017,30.360044138942005,60.00000000000003,32.47849065655982
25.379742406491058,30.35766346298626,60.00000000000003,32.477925739979476
25.382204586315545,30.35534320510859,60.00000000000003,32.477387799783756
25.384662395577372,30.353021915329105,60.00000000000003,32.47685365735504
25.387124522918835,30.350761139856907,60.00000000000003,32.476308525084434
25.389580344649232,30.348513156209048,60.00000000000003,32.47575663533395
25.392037826101483,30.346294321515074,60.00000000000003,32.47519377852811
25.394491039125956,30.34411991579096,60.00000000000003,32.474665215555966
25.39694184546468,30.34196685847958,60.00000000000003,32.474126703037044
25.399422365347316,30.339848119027938,60.00000000000003,32.47361331764638
25.401882174353496,30.3377722651852,60.00000000000003,32.47315354731254
25.404339348967834,30.335707416364325,60.00000000000003,32.4726727664818
25.406808758211593,30.33371467874519,60.00000000000003,32.47220664009877
25.40925200530577,30.3317190202815,60.00000000000003,32.471780119869855
25.41172131550123,30.329750382890953,60.00000000000003,32.47136573819147
25.41421025389729,30.32781412917664,60.00000000000003,32.47092152261087
25.416667649722424,30.325974620250044,60.00000000000003,32.47047540443341
25.419112525468968,30.324144372324636,60.00000000000003,32.4700966660072
25.421574016288297,30.32235236871638,60.00000000000003,32.4697192076786
25.42403815045236,30.320603402143522,60.00000000000003,32.469311848153254
25.426512344812505,30.318884867498664,60.00000000000003,32.46890563033261
25.42896221875693,30.317183811398365,60.00000000000003,32.46856707223603
25.43143143237509,30.31552332894468,60.00000000000003,32.468231550377574
25.433886755814058,30.31388219046393,60.00000000000003,32.46789243713452
25.436328777845098,30.31224942811104,60.00000000000003,32.467559403126955
25.43877158540238,30.310681809025738,60.00000000000003,32.46721591771032
25.441225641272116,30.309149923544098,60.00000000000003,32.46693257424061
25.443676943999893,30.307662159733546,60.00000000000003,32.46662777160003
25.44611306813911,30.306193077165695,60.00000000000003,32.46633974560111
25.448564927213273,30.3047770898319,60.00000000000003,32.46605708015592
25.45101775693177,30.303362324348775,60.00000000000003,32.46578911950871
25.453459549725814,30.301974817196488,60.00000000000003,32.465504704670096
25.455905651287022,30.30064894167339,60.00000000000003,32.46525003871969
25.45834684771569,30.299346893026712,60.00000000000003,32.465050332721546
25.460801512328082,30.298089060059866,60.00000000000003,32.46481459164274
25.463259685819466,30.296878487306017,60.00000000000003,32.46460967633911
25.465713119927564,30.29571792424073,60.00000000000003,32.4644509850858
25.46815240490596,30.294560895671655,60.00000000000003,32.46428101862931
25.470591739410125,30.293462987448915,60.00000000000003,32.46408191480703
25.47302062215047,30.292374299737858,60.00000000000003,32.463955188100236
25.475458184400775,30.29132974895604,60.00000000000003,32.46377766522474
25.47790103367778,30.290315568318437,60.00000000000003,32.4636234851829
25.480330600347287,30.289336969946532,60.00000000000003,32.46351747485222
25.482761385097504,30.2883940824131,60.00000000000003,32.4634156721187
25.485196016153793,30.287509673212398,60.00000000000003,32.46332414646909
25.48762190431301,30.286637921651792,60.00000000000003,32.463251488537885
25.490048262230882,30.28579136896208,60.00000000000003,32.4631530262073
25.492480327585675,30.284974534084736,60.00000000000003,32.463092069316524
25.494904119470462,30.284214446352326,60.00000000000003,32.46308330946689
25.49732893003805,30.28350670997095,60.00000000000003,32.46306096943255
25.49975204639718,30.28277445619571,60.00000000000003,32.463039450304024
25.502153647988912,30.282104200358265,60.00000000000003,32.46300713486299
25.504558676113817,30.28146403336501,60.00000000000003,32.4630228390246
25.50697419730265,30.280870655303875,60.00000000000003,32.46304673394752
25.509387246327787,30.2802693052558,60.00000000000003,32.46305264241256
25.511817084722914,30.27974596619367,60.00000000000003,32.463136815770035
25.514231141623743,30.279236551807518,60.00000000000003,32.46321427028937
25.51663458685246,30.278748252020524,60.00000000000003,32.463260445472336
25.519029492606073,30.278305463672723,60.00000000000003,32.46334902061164
25.52143375025711,30.277898616585873,60.00000000000003,32.46342170805697
25.523822049268574,30.27752240683105,60.00000000000003,32.46351712732338
25.526220163876477,30.27717421771581,60.00000000000003,32.463642673009254
25.528625375610748,30.27687059673285,60.00000000000003,32.46378098408987
25.531019723563915,30.276595568591176,60.00000000000003,32.46390477898168
25.53343445858423,30.276356417178192,60.00000000000003,32.46405194701362
25.535829925508462,30.276146385882548,60.00000000000003,32.46422495204463
25.53822643089874,30.275951459840368,60.00000000000003,32.46441234039041
25.540616653483152,30.275797661272577,60.00000000000003,32.46462787418684
25.543029393372453,30.27567860782325,60.00000000000003,32.46485613382531
25.545418145851585,30.27562478102462,60.00000000000003,32.465092517090696
25.547815514667473,30.275576657060164,60.00000000000003,32.46535501772726
25.550200393360118,30.275566339156946,60.00000000000003,32.465650018372294
25.552578875890486,30.27557723882023,60.00000000000003,32.465935698679026
25.554945486336,30.275626406941672,60.00000000000003,32.46621006140676
25.55731085867813,30.27573787859831,60.00000000000003,32.46648801376608
25.559686256557434,30.275846610005146,60.00000000000003,32.466778116597006
25.562060354650495,30.275989266189836,60.00000000000003,32.46712557506055
25.564427009069465,30.276167925310684,60.00000000000003,32.467477728311216
25.566784837812286,30.276356227779832,60.00000000000003,32.46785289102254
25.569143176707207,30.276594378588943,60.00000000000003,32.4682291424296
25.57150796358403,30.276884252018395,60.00000000000003,32.468641681800264
25.573831770210802,30.277166142999846,60.00000000000003,32.469030531606485
25.57621615767027,30.27750422275009,60.00000000000003,32.4694331747398
25.578572700369683,30.277852068468043,60.00000000000003,32.46988456169261
25.580926228354823,30.278243132763965,60.00000000000003,32.47035441220547
25.583260996365077,30.278665896403883,60.00000000000003,32.4708062644761
25.58559479847007,30.279111661429518,60.00000000000003,32.471245417980555
25.587925380056404,30.279592847797684,60.00000000000003,32.47169856174946
25.590249572193393,30.280103297324878,60.00000000000003,32.47215630009036
25.592579145181602,30.28063303345719,60.00000000000003,32.472658567133074
25.594911991683514,30.281220553684765,60.00000000000003,32.473202127845056
25.597250260466858,30.28185340647959,60.00000000000003,32.473719255468126
25.599567957515053,30.28248501554028,60.00000000000003,32.47426379404011
25.601872462278997,30.283140884669944,60.00000000000003,32.47478980909451
25.60419106704832,30.283832056893527,60.00000000000003,32.47536088747961
25.606536335024465,30.284544491132316,60.00000000000003,32.47594098387054
25.608837171936536,30.285275087342665,60.00000000000003,32.47655564223994
25.611149640423164,30.2860750300721,60.00000000000003,32.47714199389685
25.61344265527596,30.28688089341289,60.00000000000003,32.47779401499228
25.615749228131705,30.287704919234347,60.00000000000003,32.47842872264036
25.61803747226667,30.28856948149169,60.00000000000003,32.47910635422698
25.620333118491946,30.289459859606737,60.00000000000003,32.47975577756621
25.622622817087056,30.29038984667967,60.00000000000003,32.48045975023735
25.624901274266268,30.291338593238564,60.00000000000003,32.481135847000964
25.62720709493706,30.29234998400979,60.00000000000003,32.48187008948145
25.629451763008355,30.293341186457543,60.00000000000003,32.48258914878424
25.631733106383976,30.294382983548495,60.00000000000003,32.48327506109133
25.633997128399933,30.295449192277097,60.00000000000003,32.48401131571736
25.63626705595717,30.29654466788924,60.00000000000003,32.484758595286785
25.638526206719728,30.297697388564682,60.00000000000003,32.48555490823172
25.640774400220465,30.29883587807447,60.00000000000003,32.486346232543134
25.64304491305572,30.299979261801145,60.00000000000003,32.48712306235787
25.645292047462732,30.30118077708978,60.00000000000003,32.48789319994421
25.6475355132498,30.302373966276864,60.00000000000003,32.48872762803662
25.649791283720404,30.30362291518898,60.00000000000003,32.48954831028728
25.65199467802622,30.304895388857776,60.00000000000003,32.49041547671065
25.654226873552993,30.306203727538225,60.00000000000003,32.49128316703114
25.656430604271186,30.30753506265799,60.00000000000003,32.49217122100993
25.658660906496497,30.308900911905692,60.00000000000003,32.49304622338708
25.660866658963158,30.310263546669738,60.00000000000003,32.49391274654508
25.66308354863586,30.31165504671875,60.00000000000003,32.49480953599551
25.66530762068995,30.313091775736783,60.00000000000003,32.49571911759139
25.66750830291305,30.314551608462537,60.00000000000003,32.49666434668489
25.6696960950618,30.316032883985514,60.00000000000003,32.49758010484867
25.67188291183493,30.317558632511,60.00000000000003,32.49850323894536
25.67408465806954,30.31910774377489,60.00000000000003,32.499454181664234
25.67627023723341,30.32067537140097,60.00000000000003,32.50038139671969
25.678434945097415,30.322240830173897,60.00000000000003,32.50135109760099
25.68059791055406,30.323833857960206,60.00000000000003,32.50233316502193
25.6827643300774,30.325455404006693,60.00000000000003,32.50334769518956
25.684934785368117,30.327105185635265,60.00000000000003,32.5043427969736
25.687091899514062,30.32877324063617,60.00000000000003,32.50538588135519
25.689232372207353,30.330458919167043,60.00000000000003,32.506370496003456
25.691371941319183,30.332188368393844,60.00000000000003,32.50743303739509
25.693511763022414,30.333934683803854,60.00000000000003,32.508483813185926
25.695634834648324,30.33571952996756,60.00000000000003,32.50956646275111
25.697785754912523,30.33748403505677,60.00000000000003,32.510624406527825
25.699910128099035,30.339310097777606,60.00000000000003,32.51168970183735
25.702034211074345,30.341117269082098,60.00000000000003,32.51273478037532
25.70413804246374,30.342982826411053,60.00000000000003,32.51384856669503
25.706246842428506,30.344864062726316,60.00000000000003,32.51492374188337
25.70834205301701,30.346765408940346,60.00000000000003,32.51600340302624
25.710426865340267,30.348704465930318,60.00000000000003,32.517082648099176
25.712511803509678,30.350647895058135,60.00000000000003,32.5182233501577
25.714598237451646,30.352591595814065,60.00000000000003,32.519354821947864
25.716675441486657,30.354592852147768,60.00000000000003,32.52049482748871
25.718718443921208,30.356602314048825,60.00000000000003,32.52164078253221
25.72077889456456,30.35863651080728,60.00000000000003,32.52276430728143
25.722859985603247,30.360704041757156,60.00000000000003,32.52393274997348
25.72491677104583,30.362768210847612,60.00000000000003,32.525101882463076
25.7269589528862,30.364833344283127,60.00000000000003,32.526322271996925
25.728999589339377,30.36695386300995,60.00000000000003,32.52750850978943
25.73101484913948,30.36907445347845,60.00000000000003,32.5287433225962
25.73304515605337,30.3712420142592,60.00000000000003,32.52997859543256
25.735065262076525,30.37337112625859,60.00000000000003,32.53119442806311
25.73706679362532,30.375555027803042,60.00000000000003,32.532438490641354
25.739088719301403,30.37775942606707,60.00000000000003,32.533669172828965
25.741081035575807,30.379961980639486,60.00000000000003,32.53493860191117
25.7430940360893,30.382211038382323,60.00000000000003,32.53620413016299
25.745087942797188,30.384467861719205,60.00000000000003,32.53746134086972
25.74705426613831,30.38677538265037,60.00000000000003,32.5387301730795
25.749031895249626,30.389084454956265,60.00000000000003,32.53996968427746
25.751012770419454,30.39139126453114,60.00000000000003,32.54127552500186
25.752983813844182,30.39372207623332,60.00000000000003,32.54254537983627
25.7549388703677,30.396047322735235,60.00000000000003,32.54387116042188
25.756887656631527,30.39839850884914,60.00000000000003,32.54520655248154
25.758826916918302,30.40079054481142,60.00000000000003,32.54651064177958
25.76077060816629,30.40320830884981,60.00000000000003,32.54784047288596
25.76270019307435,30.405612087161483,60.00000000000003,32.54916545302919
25.764619003144254,30.408049718372737,60.00000000000003,32.55046613555798
25.766532270229582,30.41048250365542,60.00000000000003,32.551813190747495
25.76844782423322,30.412942132849125,60.00000000000003,32.55314256400176
25.7703629243556,30.41539221405193,60.00000000000003,32.55450839281645
25.772267643830308,30.41786222425864,60.00000000000003,32.55583596390693
25.77415261808879,30.420358968668197,60.00000000000003,32.557209336817856
25.776038889771336,30.422844732408556,60.00000000000003,32.55856366139832
25.77792790656336,30.42540114466428,60.00000000000003,32.55994085622016
25.779819192189493,30.427945380304905,60.00000000000003,32.561313734262185
25.78168418141626,30.430504794404168,60.00000000000003,32.5627012717885
25.783534579349492,30.433069227369305,60.00000000000003,32.564105612342395
25.785359999093853,30.43567910310507,60.00000000000003,32.56549678304842
25.787203039289224,30.438239104435283,60.00000000000003,32.566893621426345
25.789041383304,30.440836816798047,60.00000000000003,32.56826120410123
25.790881902214853,30.443459780729523,60.00000000000003,32.56964220073575
25.792698090956385,30.446083277166768,60.00000000000003,32.571050091441684
25.794499369000054,30.44871471665407,60.00000000000003,32.57244930827393
25.79630160044365,30.45135856573177,60.00000000000003,32.57390099294851
25.79809942440542,30.453998638499005,60.00000000000003,32.575301147758644
25.7999055497922,30.456646636778732,60.00000000000003,32.57669467820236
25.80165916720534,30.459330539671218,60.00000000000003,32.5781139300384
25.803430373168823,30.46203609020819,60.00000000000003,32.57954917120778
25.805174120617085,30.464740507925075,60.00000000000003,32.58098942849929
25.80693339021727,30.467458012061126,60.00000000000003,32.582413843234846
25.808699518327312,30.47016003389392,60.00000000000003,32.58387475576008
25.810450032803978,30.472880308416205,60.00000000000003,32.585358646907686
25.812176180541677,30.4756276876958,60.00000000000003,32.586812853913735
25.813897818821044,30.478351717532153,60.00000000000003,32.58826872825393
25.81561290884283,30.4811130296341,60.00000000000003,32.58973969847195
25.817323348324546,30.48388067310035,60.00000000000003,32.59123852141716
25.819031182476454,30.486662363140027,60.00000000000003,32.592671787819775
25.820704018884218,30.48942361155119,60.00000000000003,32.5941391140559
25.82240276415051,30.492190338288964,60.00000000000003,32.59560365973382
25.82408169844833,30.49499443798878,60.00000000000003,32.597108037108775
25.825753270940417,30.497806953100582,60.00000000000003,32.59857971287811
25.82743401292765,30.50065711944402,60.00000000000003,32.600090102198756
25.829092758041625,30.50345217950013,60.00000000000003,32.60157326462414
25.830743926047024,30.506297014488705,60.00000000000003,32.60305533853705
25.832370518818646,30.50910591541522,60.00000000000003,32.6045240989499
25.83397408426964,30.511952020298548,60.00000000000003,32.60603732872141
25.83558565566347,30.51477211604961,60.00000000000003,32.60752189129955
25.837198287876063,30.51765702981119,60.00000000000003,32.60902458906713
25.838803270793925,30.520540066475505,60.00000000000003,32.61048540565428
25.840420683533488,30.52337661139672,60.00000000000003,32.611974191410106
25.84199290122976,30.52624901716594,60.00000000000003,32.613464582752805
25.843586059009407,30.529131577088513,60.00000000000003,32.614940048494
25.84516630273927,30.53201820517876,60.00000000000003,32.61641017677605
25.846731580057533,30.534929463625122,60.00000000000003,32.61789994513611
25.848289755128956,30.537791705607,60.00000000000003,32.619400892113525
25.84984268356704,30.540662253043415,60.00000000000003,32.620897570676476
25.851361499799463,30.543575604445298,60.00000000000003,32.62240816437526
25.852913235015784,30.54647691317373,60.00000000000003,32.623931574918295
25.85443529230223,30.549359905716667,60.00000000000003,32.62541143122512
25.85596001932308,30.55227608904092,60.00000000000003,32.62690900401944
25.85746358970161,30.555159575648545,60.00000000000003,32.62838170104953
25.858961310410482,30.558054019904866,60.00000000000003,32.629888578436045
25.860464434931334,30.56096060915844,60.00000000000003,32.63140625603018
25.86195300901176,30.563882170977788,60.00000000000003,32.63290569352918
25.863433002752593,30.56679684416378,60.00000000000003,32.63442714171492
25.864902462448775,30.56972964781244,60.00000000000003,32.63591690884178
25.866357240895464,30.57265180065862,60.00000000000003,32.637383572924286
25.867814669523984,30.575571535011424,60.00000000000003,32.638849750072346
25.869259194923078,30.57850056695936,60.00000000000003,32.64034395419785
25.870688115993293,30.5814109878432,60.00000000000003,32.64181054514694
25.8721183809423,30.584336368361082,60.00000000000003,32.643301214837464
25.873550060250977,30.587232089322082,60.00000000000003,32.64478369241829
25.87495463893906,30.590157589634195,60.00000000000003,32.646301157682196
25.87634450210529,30.59306691258826,60.00000000000003,32.64781342068489
25.87772505641162,30.59596003163415,60.00000000000003,32.64932109819269
25.879087198618105,30.598909703985665,60.00000000000003,32.65081364230868
25.88045877996652,30.60182382297912,60.00000000000003,32.65227217867542
25.881815071121387,30.60473167111496,60.00000000000003,32.653745899770854
25.883163892504175,30.6076422689391,60.00000000000003,32.655241555069416
25.88451123023004,30.610551348095676,60.00000000000003,32.65668181779621
25.88584386585415,30.61345872152141,60.00000000000003,32.658179132930336
25.887188439003186,30.61636819148542,60.00000000000003,32.65960209197098
25.888498556392435,30.619280945801687,60.00000000000003,32.661048493776526
25.889817977176026,30.622144633410333,60.00000000000003,32.66246588493274
25.891119487222458,30.625023848653424,60.00000000000003,32.66388142975845
25.8923866162441,30.627907449105102,60.00000000000003,32.66534096470792
25.893657910660888,30.630802695589022,60.00000000000003,32.66679377558496
25.894914663244755,30.633680970809877,60.00000000000003,32.66822879522575
25.89616805328938,30.636591060441578,60.00000000000003,32.66966572831578
25.89743179344995,30.639448542652982,60.00000000000003,32.67113243805082
25.89868670120811,30.642344656964994,60.00000000000003,32.67253111881068
25.899928760472314,30.645205635120025,60.00000000000003,32.67397641257416
25.901160447077903,30.64802726075024,60.00000000000003,32.675431101350014
25.902394486721114,30.650904981590276,60.00000000000003,32.67686094748405
25.90361112418564,30.65371392684209,60.00000000000003,32.678292337543425
25.904818886131494,30.656570309562518,60.00000000000003,32.67970186293977
25.906025723204046,30.65942618043199,60.00000000000003,32.681107645088076
25.90720931036059,30.66224929565489,60.00000000000003,32.68250454984436
25.908384155883468,30.66508237145072,60.00000000000003,32.68387096415013
25.90955532019573,30.667853898740983,60.00000000000003,32.68525952603121
25.910708360376958,30.67064510257543,60.00000000000003,32.686636545890615
25.911844049452014,30.673435131080375,60.00000000000003,32.688016692780955
25.912988003535485,30.676210430384216,60.00000000000003,32.689360540874326
25.91412955700853,30.678995191040045,60.00000000000003,32.690700568134844
25.915237110175802,30.681774738514857,60.00000000000003,32.69210354789046
25.916359648320192,30.684532140746644,60.00000000000003,32.69343554290258
25.917462603452027,30.687282887626154,60.00000000000003,32.6948112322868
25.91854870633038,30.690043477574765,60.00000000000003,32.696193434769626
25.91964456384077,30.69280150903319,60.00000000000003,32.697561491972806
25.92071313103692,30.695550911510026,60.00000000000003,32.69887094376696
25.92180969797794,30.698295322119513,60.00000000000003,32.70019670489017
25.922874567474473,30.701016642001946,60.00000000000003,32.70152639279235
25.923925202606988,30.70373925188192,60.00000000000003,32.702855739212396
25.92496044042172,30.70642507110244,60.00000000000003,32.704146635369604
25.92600025152847,30.709127536607394,60.00000000000003,32.705462319623415
25.926997765861653,30.711816010629114,60.00000000000003,32.7067952213347
25.928010573944984,30.714441760449553,60.00000000000003,32.70810012602462
25.92900861835301,30.71710387278687,60.00000000000003,32.70940069194295
25.930016342277042,30.71972177258429,60.00000000000003,32.71071305243666
25.93100387917481,30.7223349102348,60.00000000000003,32.71196108643267
25.931990454495363,30.72491831242065,60.00000000000003,32.713230562349544
25.932968085383973,30.72751943136846,60.00000000000003,32.71446787671577
25.933905268380656,30.730113240355568,60.00000000000003,32.71572253231727
25.9348622863756,30.73265010838732,60.00000000000003,32.71700756062486
25.935825040498848,30.735219474217097,60.00000000000003,32.71824868209965
25.936770426861674,30.73775325668637,60.00000000000003,32.71945584913772
25.937709029871684,30.74025975436061,60.00000000000003,32.72070035142261
25.938631047914477,30.742750336229754,60.00000000000003,32.72194962615154
25.939540424742173,30.745274442199634,60.00000000000003,32.723143288167236
25.940451584536817,30.747752563214345,60.00000000000003,32.724313654099056
25.941342064230497,30.75024138897762,60.00000000000003,32.72552583211852
25.94222307450654,30.75270901478959,60.00000000000003,32.726718499555055
25.943090699707888,30.755157312464007,60.00000000000003,32.727912766421376
25.943957619849158,30.7576051217374,60.00000000000003,32.7290498752005
25.944797499806988,30.760020820998037,60.00000000000003,32.730192816491154
25.945656654317872,30.762418937479563,60.00000000000003,32.7313150148142
25.946515742069018,30.76481136881739,60.00000000000003,32.73246387943162
25.94735286770566,30.767178121708728,60.00000000000003,32.73358677268525
25.948185215659482,30.7695452288243,60.00000000000003,32.73474956369991
25.949003548990074,30.771874779347264,60.00000000000003,32.73589807102367
25.949811091636555,30.774199146663936,60.00000000000003,32.73698253092425
25.950607356678624,30.776501673691588,60.00000000000003,32.738081524515515
25.951400383476095,30.778785361165532,60.00000000000003,32.7391800489183
25.952183531061912,30.78103220013586,60.00000000000003,32.74027130073585
25.952956074774605,30.783298733542992,60.00000000000003,32.74137879668126
25.953737928227017,30.785552133051112,60.00000000000003,32.74246818233891
25.954494681651877,30.78780422353087,60.00000000000003,32.743530522895504
25.955246023980063,30.790043117575713,60.00000000000003,32.74458357893669
25.955985447849113,30.792205038704804,60.00000000000003,32.745649458354684
25.956723565303196,30.7943678190793,60.00000000000003,32.74666616560574
25.957463683101896,30.796539054344667,60.00000000000003,32.747658002720485
25.958185405602897,30.79867207439289,60.00000000000003,32.748655355632806
25.958901249552294,30.800792415889273,60.00000000000003,32.74965780718427
25.95959492469015,30.80292074293737,60.00000000000003,32.750626100456415
25.960296395781718,30.80498814582407,60.00000000000003,32.75163322831794
25.960980865978396,30.80701099220405,60.00000000000003,32.75263876496315
25.96165564327786,30.809049304526,60.00000000000003,32.75360615764288
25.962322158360955,30.81104337475955,60.00000000000003,32.754529937734304
25.96296978326679,30.81304268406349,60.00000000000003,32.75549098329968
25.963616303433422,30.81503151476009,60.00000000000003,32.75640184664329
25.964249042402912,30.816982745151932,60.00000000000003,32.75730704176377
25.964873442967466,30.81893050924219,60.00000000000003,32.75823915883858
25.96549743909167,30.820834681626017,60.00000000000003,32.759148717275465
25.96611635914209,30.82274964422662,60.00000000000003,32.7600202287714
25.96671502451787,30.82463056060707,60.00000000000003,32.76091631849293
25.967301461751997,30.826498383124637,60.00000000000003,32.76180408987287
25.967900226839955,30.828370735885013,60.00000000000003,32.76270660809123
25.96848468712005,30.83017139552716,60.00000000000003,32.76356284306796
25.9690561016208,30.83198562766653,60.00000000000003,32.76440973801317
25.96962041191539,30.833731958735143,60.00000000000003,32.76524272075277
25.97018228790176,30.835501384204427,60.00000000000003,32.76604599513607
25.970743830935902,30.837227320635826,60.00000000000003,32.766874990929296
25.97128113958865,30.838941403587413,60.00000000000003,32.76768103654334
25.97181795791577,30.840637361632893,60.00000000000003,32.768516152860926
25.972342400253346,30.842318447232646,60.00000000000003,32.76930861625016
25.972878596416148,30.843964138287344,60.00000000000003,32.770085910992066
25.973382956312438,30.845592821705786,60.00000000000003,32.770860599285236
25.973892368899687,30.8471941463606,60.00000000000003,32.771604883382885
25.974387748234165,30.848789431463384,60.00000000000003,32.772315699577675
25.974857983359918,30.850314049509183,60.00000000000003,32.77305514629452
25.975330133600043,30.851863505236093,60.00000000000003,32.77374366122878
25.975799472163178,30.853409900588485,60.00000000000003,32.77445224166307
25.976275366985426,30.854937650373202,60.00000000000003,32.77515993392868
25.976730770297703,30.856414641898702,60.00000000000003,32.775817894920316
25.977186307613543,30.857869802578474,60.00000000000003,32.77649305683603
25.977625921118864,30.859300325443247,60.00000000000003,32.77716185761441
25.97805667998484,30.86070993771758,60.00000000000003,32.77781962720608
25.97847795412839,30.862088515290104,60.00000000000003,32.77848568745512
25.978881175301,30.863413695795103,60.00000000000003,32.779095475026985
25.97928567858602,30.864742548920134,60.00000000000003,32.779709588506876
25.979667444485276,30.866028703828402,60.00000000000003,32.780347103305374
25.980054856224793,30.867321610929014,60.00000000000003,32.78091372404203
25.980432830957483,30.86857701430004,60.00000000000003,32.78150777394738
25.980801365391425,30.869840757325488,60.00000000000003,32.78205304605742
25.981165716268162,30.871080594604724,60.00000000000003,32.78262244331939
25.981524595519325,30.87229512496932,60.00000000000003,32.78317914213675
25.981878776469983,30.873488222835395,60.00000000000003,32.78371661852824
25.982223693213903,30.874626370455196,60.00000000000003,32.78427551433801
25.982551419949342,30.875712057740106,60.00000000000003,32.784760559559835
25.982893204649876,30.876799552174813,60.00000000000003,32.78526700137946
25.983210204212345,30.87787641980983,60.00000000000003,32.78577667578414
25.98351617630082,30.878950071148427,60.00000000000003,32.78623083673614
25.983810863928205,30.879950459543167,60.00000000000003,32.786735011695
25.98410152887601,30.88096176733828,60.00000000000003,32.78718352644705
25.984376478393333,30.881934221991305,60.00000000000003,32.78765599041172
25.98467845285866,30.882856357193123,60.00000000000003,32.788128130626355
25.984952284952858,30.883753988437217,60.00000000000003,32.7885713059826
25.985216271142445,30.884660334462986,60.00000000000003,32.78895641259286
25.985473150143815,30.885524171699196,60.00000000000003,32.78935866397438
25.985721619052025,30.886362807575182,60.00000000000003,32.789734056544084
25.985964217311082,30.887208267737197,60.00000000000003,32.790125132319524
25.986200351057636,30.887981910826152,60.00000000000003,32.790461881919015
25.986414154599913,30.888739699552563,60.00000000000003,32.79078821515457
25.98661900216988,30.889484180069847,60.00000000000003,32.79115160746003
25.986826809607564,30.89020823867178,60.00000000000003,32.79149478879698
25.98702019790415,30.890896735460874,60.00000000000003,32.79178616801941
25.98721232954125,30.891564794774723,60.00000000000003,32.79206107854938
25.98738795190962,30.89219969093187,60.00000000000003,32.792352354669745
25.987572404256547,30.89280599061486,60.00000000000003,32.7926291696469
25.98775117193227,30.893382735749732,60.00000000000003,32.79288613916622
25.987910317195123,30.89393301077091,60.00000000000003,32.793112318054675
25.988071649507297,30.89443129296259,60.00000000000003,32.79333723086845
25.988195794325634,30.894913517975983,60.00000000000003,32.79357377615008
25.98834253816113,30.895380385578605,60.00000000000003,32.79382449971689
25.98846079849472,30.895831130783122,60.00000000000003,32.79406389866794
25.98858875181378,30.89623488087026,60.00000000000003,32.794224325199465
25.988699570101087,30.89663322223579,60.00000000000003,32.79440871702255
25.988805864167205,30.897033000071072,60.00000000000003,32.794611160591344
25.9889010380556,30.897365685786113,60.00000000000003,32.79477269630621
25.98900037875895,30.89764977175265,60.00000000000003,32.794895363373236
25.98908928918668,30.89791030351018,60.00000000000003,32.795032175933144
25.98915723916035,30.89817240940346,60.00000000000003,32.795148236274706
25.989220785438153,30.898441366830156,60.00000000000003,32.79526046377453
25.989278510352456,30.89865821910661,60.00000000000003,32.79538582144527
25.989332985319727,30.898829065924215,60.00000000000003,32.79544150020913
25.98939097069537,30.89899666783063,60.00000000000003,32.795486445436985
25.989451333051516,30.899136015936936,60.00000000000003,32.79553137583649
25.989477594565464,30.899232578368355,60.00000000000003,32.79558268201194
25.989494143512115,30.899277358535016,60.00000000000003,32.79560876409895
25.989524148084502,30.899321281225756,60.00000000000003,32.7956333162006
25.98952989460055,30.899369758458953,60.00000000000003,32.79565906674702


==> loss.csv <==
ALPN-PPO,ALPN-PPO-noH
-464.7453550896418,-460.25547091109325
-464.74563146530306,-460.2557285352753
-464.7464972648291,-460.2560695415323
-464.7476665304894,-460.25678028547816
-464.74902695383685,-460.25783231189126
-464.7510843446064,-460.2590966738435
-464.7532849081027,-460.2604248091664
-464.75577723318287,-460.2624252733782
-464.75765705624997,-460.26457220329644
-464.7610488712789,-460.2673489352221
-464.76481066752496,-460.27027208958236
-464.76911837356585,-460.27322251975346
-464.7737088051197,-460.276760304165
-464.77880570185573,-460.28065727558175
-464.7841260033392,-460.2847972114273
-464.7895928880877,-460.28931733715814
-464.79573094373427,-460.29439416028157
-464.8020839643141,-460.2992645086038
-464.80890299620364,-460.30401566792847
-464.81598844005237,-460.3092055243356
-464.8232348982791,-460.3143065715352
-464.83141889644156,-460.3202366712116
-464.84016048797804,-460.3262299522407
-464.8488260750462,-460.3326117464843
-464.8577423474943,-460.3392132534263
-464.8666797089283,-460.3463326004985
-464.87640359336837,-460.3537291736429
-464.8860694557768,-460.360981734423
-464.89650409088534,-460.36860026273047
-464.9073509448674,-460.37658218708236
-464.9187406245398,-460.3846219675309
-464.9303900396705,-460.39303981142484
-464.94242149416056,-460.40177268193787
-464.95501355090573,-460.4109020096469
-464.96804691508993,-460.4198345274427
-464.98125429696023,-460.42957388049626
-464.99476558527317,-460.4396723525105
-465.0085145173573,-460.44977288957904
-465.0232858661283,-460.46013651386767
-465.0380511046561,-460.4707870516575
-465.0530248592555,-460.48145751818555
-465.0684266944164,-460.49253025738244
-465.0840214978495,-460.50457313245204
-465.10008086989234,-460.5164627141078
-465.1165884624167,-460.5285217523352
-465.1333760857941,-460.54061477105574
-465.15060733364015,-460.55329385455576
-465.1681230493027,-460.5665139300393
-465.1855401949144,-460.5800759841232
-465.20417316283005,-460.5931668766021
-465.2230011502901,-460.6073936386989
-465.2420890298165,-460.6217821611579
-465.2612900418844,-460.6360746937701
-465.28085309872694,-460.6507692034538
-465.3010670190314,-460.6657906739512
-465.32143063780666,-460.68077913582954
-465.3426408719719,-460.6959455017822
-465.36400876830567,-460.71172036334525
-465.38607657709196,-460.72753612590145
-465.40819680026374,-460.7439161881524
-465.43060553577334,-460.76111555355646
-465.4528859472502,-460.77777138183234
-465.4763521704006,-460.7947196684775
-465.50008123416995,-460.81223211469586
-465.5238915008178,-460.82996674917655
-465.54805020940097,-460.84799282816346
-465.5728501050794,-460.866447569599
-465.597751085043,-460.88485545777337
-465.62321728560744,-460.90365693036637
-465.64863081062174,-460.92287751784204
-465.67470189018593,-460.9421284739404
-465.70132906503625,-460.96174904284686
-465.72884153864254,-460.9814944613496
-465.7561654756316,-461.00160121356265
-465.78387915021267,-461.02211674234724
-465.8119567788901,-461.0426642570815
-465.84052405673816,-461.0623162001397
-465.86930630885917,-461.08342046606367
-465.89853090050144,-461.1052031056781
-465.92827286984715,-461.1268989388677
-465.9587861722245,-461.14875979976637
-465.9890133210811,-461.17071639598345
-466.01986924878526,-461.1933073905443
-466.0509475744138,-461.21619065442314
-466.08241655354306,-461.23940997145473
-466.11394282047905,-461.2627051464588
-466.14605819739876,-461.2858545171157
-466.17869088895486,-461.30956191858894
-466.2119646538971,-461.3336923097913
-466.2455165605969,-461.3578875807939
-466.27938495549483,-461.3825601370039
-466.31338554019857,-461.4075483747462
-466.3481677688415,-461.43311301210423
-466.38306633872344,-461.458636174163
-466.4184401919091,-461.48444214659065
-466.4540925079752,-461.5107837800329
-466.48903426953734,-461.537248842921
-466.52576220105004,-461.563919823176
-466.56262735800925,-461.59042333345485
-466.5998217899168,-461.61762508865496
-466.6373084594828,-461.6448449981048
-466.67511629168735,-461.6728267948125
-466.7134334801458,-461.70083531063784
-466.7517761232354,-461.7293553818677
-466.7906958098953,-461.7577564124766
-466.82966268039144,-461.78637963801845
-466.86951146627666,-461.8154807947637
-466.90950528478794,-461.84501059591145
-466.950601017539,-461.8749092092986
-466.9916160517991,-461.9050169871657
-467.0327461772494,-461.9350779320358
-467.0744029316173,-461.96582231524775
-467.1163701295924,-461.9967743700582
-467.1586165066569,-462.02834109434093
-467.2011538456591,-462.05969129240395
-467.2437411644657,-462.09112753715027
-467.28711444147314,-462.1223444409431
-467.3309041192696,-462.1543439926744
-467.37506208027173,-462.1868157753276
-467.4200156736282,-462.21941508200206
-467.46506430636384,-462.25241066442584
-467.5102117934905,-462.2857451252925
-467.5558578677609,-462.3193203555592
-467.60202319569,-462.3532198085506
-467.6485687051092,-462.3867508405416
-467.6950436426251,-462.4214560181847
-467.7420253132853,-462.4562783075427
-467.7897608764054,-462.49134988544324
-467.8376544118734,-462.52644032499114
-467.88566020108755,-462.5616544290369
-467.93451064217686,-462.5971966231505
-467.98345252803125,-462.6331152908051
-468.03246930726226,-462.66917248361284
-468.0820583402901,-462.7056178544288
-468.1319398643061,-462.74214119388427
-468.1823575945225,-462.7792683460698
-468.2329480512848,-462.8165009542687
-468.2835380120287,-462.8541542169484
-468.3348907833567,-462.891849160956
-468.3869204903591,-462.92990587820935
-468.4393464304531,-462.9682705043144
-468.4920215428841,-463.00684655149234
-468.5445755771837,-463.04589530768743
-468.5987342966901,-463.0851557068809
-468.6522162523062,-463.12450328929464
-468.70652697266485,-463.164270142071
-468.7610101229046,-463.2041719429236
-468.81517163442385,-463.2447046677851
-468.8707187479431,-463.2850619582807
-468.92654406579413,-463.3258369234871
-468.98262664077845,-463.36657790740406
-469.0388148157012,-463.40750110642165
-469.0957229539064,-463.4492019894534
-469.1529650932495,-463.4908160795448
-469.2103236816061,-463.5329991399852
-469.26816917850067,-463.57539535524535
-469.3262068448561,-463.6178129286943
-469.38431779410837,-463.66095625623757
-469.44346838469346,-463.7033512953576
-469.5027830592904,-463.74689898636495
-469.56252594359313,-463.79074733513556
-469.62265554612173,-463.8348768178086
-469.6830525680281,-463.87891057646215
-469.7434910217143,-463.9233563258082
-469.8044290496337,-463.9680691836928
-469.8657416437869,-464.0130911490076
-469.92763663878486,-464.0581891429436
-469.9902055028129,-464.10374939805996
-470.05269005088536,-464.14992728716913
-470.11552975813606,-464.19618482056654
-470.1780092264633,-464.24284853771104
-470.2416430984979,-464.2897404322368
-470.30454265778087,-464.33711759280686
-470.3690766468921,-464.3856432604942
-470.43386475446067,-464.43303402540505
-470.49900006926083,-464.48104908941184
-470.56442459526,-464.5291605200906
-470.6304715276915,-464.57704628802935
-470.69654197713515,-464.62567583900346
-470.76317179725214,-464.6743373155699
-470.8298377676175,-464.7229791704441
-470.89746715901805,-464.7724902652304
-470.964997545986,-464.82260602564577
-471.0331309501399,-464.87253740496163
-471.1017186957599,-464.9228095450327
-471.17040370773407,-464.9732762391693
-471.2394818017907,-465.02394102985386
-471.30847134543774,-465.0753056037801
-471.3784892030015,-465.1267828697304
-471.4477116274976,-465.1784534243208
-471.5181379496701,-465.2303690674633
-471.58976154485265,-465.2820985445704
-471.6611123230153,-465.3346147739981
-471.7326702434833,-465.38717061851895
-471.8045777872042,-465.4398612047598
-471.8777354735035,-465.49298194854055
-471.95033883476265,-465.54612026375605
-472.02339704997075,-465.5996606104324
-472.09696423997764,-465.65346182085585
-472.1700418430189,-465.70763430274746
-472.24414306196934,-465.7620214581078
-472.31858794023714,-465.8167703155797
-472.3941631799422,-465.87172536163456
-472.4691994365395,-465.92685589528566
-472.544834166501,-465.9821808892458
-472.62080575980485,-466.0380862205589
-472.6969781964198,-466.0943854089077
-472.7733821116238,-466.1504832427748
-472.85015084200086,-466.2066526571577
-472.92771128671495,-466.26392738740685
-473.00502941871605,-466.3213643038711
-473.0830431145528,-466.3785824416715
-473.1613572838538,-466.4362362229415
-473.2404446061439,-466.4941528341735
-473.31968566392726,-466.5522208214189
-473.39918099755613,-466.6109340925403
-473.47885115271697,-466.66957210751934
-473.5587329827213,-466.7285145099657
-473.63876039987673,-466.7873947094224
-473.7194809433255,-466.84688305888307
-473.80062530662445,-466.90676816752955
-473.88233348494214,-466.9665514322742
-473.964317662022,-467.0266469556917
-474.04646557268444,-467.08700428101815
-474.12932780426553,-467.1473916727399
-474.21249925201295,-467.208333772892
-474.2958442090053,-467.26985781264443
-474.3804152234805,-467.331443740669
-474.464552448072,-467.3934785335006
-474.5487588757136,-467.4550203572374
-474.6337955214303,-467.5162833325922
-474.7189511474061,-467.5789882925388
-474.80411897630955,-467.6415640950519
-474.88986222479423,-467.70437335460485
-474.9756884325811,-467.7682974117443
-475.06240036848425,-467.83191011900425
-475.1491421870349,-467.8957229745582
-475.2358619737351,-467.95972331320746
-475.3236305266876,-468.02387790156496
-475.41161698034534,-468.0884202976839
-475.4999941571786,-468.15338218473795
-475.58890354960334,-468.21870335840975
-475.6780469884087,-468.28407324553797
-475.7676619071047,-468.3499084744591
-475.85777045274585,-468.41615688379477
-475.9480467697411,-468.48208404012667
-476.0376930316457,-468.5483106443755
-476.12843146981197,-468.6150301787441
-476.2196400374764,-468.6818728132768
-476.3115428872925,-468.7486899090979
-476.4034364303319,-468.81590607865803
-476.495764381844,-468.8840123570731
-476.58822526195667,-468.9521363174087
-476.68102133541475,-469.0202862032782
-476.7738167869488,-469.08918391210483
-476.8677326281842,-469.1578470849841
-476.96236965124314,-469.227278568218
-477.05646398547793,-469.296755266762
-477.1512228911554,-469.36595285335534
-477.24665977603394,-469.43630847087513
-477.3421600574723,-469.5062564723416
-477.4380044511318,-469.5764857318521
-477.5345882181553,-469.6469897212235
-477.6307514403544,-469.71780036691734
-477.7279765870927,-469.78882825406413
-477.8252990498403,-469.85971326316934
-477.922769290872,-469.9313637016838
-478.0203145613234,-470.00412796860155
-478.1191233073401,-470.0757543169352
-478.2180954399617,-470.14764321154763
-478.31690969918134,-470.2201543383119
-478.41609843832447,-470.29300348286176
-478.515546378064,-470.365609678934
-478.6155309260183,-470.4383680953289
-478.7158137098638,-470.51188183738515
-478.8164132731523,-470.5854200060783
-478.9174045284512,-470.65947270505467
-479.01869349163377,-470.73341504704365
-479.1200685013311,-470.8080721257668
-479.2224433013081,-470.8827600124863
-479.32444047343176,-470.95760512552147
-479.42709100438117,-471.03304747130016
-479.5304991644423,-471.10871377234014
-479.63390547063693,-471.1847371498604
-479.73711028229656,-471.26095037364547
-479.84126314168685,-471.3374557771714
-479.94584905139925,-471.4142907260244
-480.0505997945607,-471.4911073051142
-480.1557111124457,-471.5680100436922
-480.26091735628324,-471.6452537282517
-480.3669772832034,-471.72257226246614
-480.47334203325596,-471.80059173706036
-480.5799688774234,-471.878942095617
-480.68606389028196,-471.9576715618283
-480.7930884265657,-472.0363200093991
-480.90135587343946,-472.1154325890382
-481.0090650439517,-472.19455928472263
-481.11688877587153,-472.27404173994046
-481.22537752618217,-472.3537113267055
-481.33453737556454,-472.4334281725768
-481.4436921975728,-472.51309892932034
-481.55335717816735,-472.5934132612875
-481.6635077713191,-472.67382618224696
-481.7736380348192,-472.7545326816034
-481.8837738819225,-472.8357910323097
-481.9947517945253,-472.9170184731103
-482.1059645694038,-472.998544476881
-482.21793135888004,-473.08042989284166
-482.32994663817294,-473.1622387607635
-482.442055320562,-473.2443166170992
-482.5546350496861,-473.3265585962542
-482.6674049039474,-473.4095324488488
-482.7811254378435,-473.4925190059798
-482.8947255646626,-473.5756315565934
-483.0086725265888,-473.6590963994303
-483.1226453497641,-473.7433462867647
-483.237344160347,-473.8272199734754
-483.35241349898195,-473.9112119260878
-483.467971272082,-473.995819428618
-483.5836053319039,-474.08000331963814
-483.6995189611943,-474.1651089727246
-483.8158509907395,-474.2503369559604
-483.93292770667045,-474.3362348196683
-484.04964484315104,-474.42207848605693
-484.1670939041881,-474.507747271294
-484.2848833741555,-474.59311662192476
-484.40228380048467,-474.6796406965076
-484.5193758419461,-474.7662785131371
-484.6380696838595,-474.85325432309645
-484.7571277606306,-474.9405873679439
-484.8758605462221,-475.0281536261604
-484.99617102631044,-475.11565350643053
-485.11599997911424,-475.203612766353
-485.2362648396051,-475.29178824144236
-485.3569315547781,-475.3801431660937
-485.4777947856542,-475.4691040595451
-485.599237590552,-475.55818315929184
-485.7198898680645,-475.6475553846392
-485.84222305467,-475.7371681300382
-485.96422326547264,-475.8269627600244
-486.0868443033534,-475.9168672439754
-486.2096633762465,-476.0069755334817
-486.33335220020297,-476.09724016725323
-486.45651092075923,-476.18807946247625
-486.5803230674362,-476.27881280369235
-486.7045727193278,-476.3702616197036
-486.82906044483025,-476.46180910888717
-486.9541739670762,-476.5534498708607
-487.07954419745806,-476.64549092926075
-487.20446317793886,-476.73766262585747
-487.329753650855,-476.8302529292421
-487.4554951721567,-476.92293557128806
-487.58210084205274,-477.0155676651445
-487.7090516939717,-477.10860264322497
-487.83627396836556,-477.20182427518847
-487.9633340067898,-477.2951921552218
-488.09116494994106,-477.38865309079966
-488.2194445713291,-477.4824843446548
-488.3477363454113,-477.57695952038625
-488.47593646955534,-477.67191372096056
-488.6051449083803,-477.7672334226018
-488.73460363087975,-477.8619398664823
-488.86447783909796,-477.9570269589141
-488.994876801806,-478.05255819980573
-489.12473167442835,-478.1480488310767
-489.2553198112952,-478.24381905285867
-489.3863276103918,-478.3400213011661
-489.5176548901287,-478.4363334402217
-489.64959668159275,-478.53312571806515
-489.78190934940324,-478.63015614587715
-489.91437074720636,-478.72713056137695
-490.0470638687087,-478.82504470895583
-490.18031418602203,-478.9225834286418
-490.313652903469,-479.02007845138814
-490.4474693821743,-479.1171448223919
-490.5812996126123,-479.2144086430891
-490.71571424889476,-479.31297577930366
-490.85042341842296,-479.4117806116674
-490.98526718153886,-479.510641013433
-491.12055073378167,-479.6096731833543
-491.256273419431,-479.7090676958086
-491.3921065829483,-479.8086101981595
-491.528609219288,-479.90860362301504
-491.665155318074,-480.0085994780794
-491.8026998154817,-480.1084865381493
-491.939891257176,-480.208891984492
-492.0774840824495,-480.30967497210133
-492.2155365280848,-480.4107153771083
-492.35386653408335,-480.51264924394167
-492.4927392655746,-480.6142163725653
-492.6315406422711,-480.7159312855731
-492.76995751249757,-480.81786850247585
-492.9095102935345,-480.92012562941716
-493.0494521342235,-481.02268422621864
-493.18955430726777,-481.12530738498106
-493.3310542647564,-481.2276782536184
-493.4722609276615,-481.3307753835512
-493.61336283761585,-481.4339644999824
-493.7547902514066,-481.53746069994185
-493.8964432885831,-481.6412083556976
-494.03724895086907,-481.74520963859123
-494.17958233830393,-481.84921060300667
-494.3223394675557,-481.9538115013764
-494.4652461850362,-482.0582760184835
-494.6083852172628,-482.16313379398935
-494.75180855613496,-482.2682784133899
-494.89574468985234,-482.37354840991264
-495.0400738456695,-482.4793077383545
-495.1844155128372,-482.5851836018781
-495.32906987823026,-482.69114562673354
-495.4745348130949,-482.79748456082933
-495.61998412104896,-482.9042672309539
-495.76510458731303,-483.0109937471537
-495.9116294323689,-483.1180688252916
-496.0579356200029,-483.2256643167709
-496.20461154533166,-483.3332267466268
-496.3515728715348,-483.440997487669
-496.49887979617125,-483.54841485884606
-496.64655988217675,-483.6562044610415
-496.7944585035529,-483.76454307926576
-496.9424364384314,-483.8730719247076
-497.09109824747,-483.9818953538489
-497.2399439048634,-484.0909209620385
-497.3890992387351,-484.200401675073
-497.5384927197499,-484.3100559514052
-497.6886503321106,-484.4198405620161
-497.8388534577303,-484.52942981595885
-497.9893347875643,-484.6399496027946
-498.1402731250173,-484.75039792710396
-498.2915424058237,-484.86081147898796
-498.44322263899033,-484.9719337349272
-498.59478031417683,-485.08278396024116
-498.74684711147455,-485.1941229793789
-498.90060360978777,-485.3054164333423
-499.05318659037397,-485.41714557598243
-499.2059934751182,-485.52873653230483
-499.3592469338205,-485.64058800319776
-499.5131084002667,-485.7528400217546
-499.66685191294243,-485.8654041458729
-499.8209878478734,-485.9782877654497
-499.9752285178691,-486.0914312882716
-500.1301805926931,-486.2034509927486
-500.2850565722596,-486.316915835705
-500.4403146662912,-486.4304297078647
-500.5958882142998,-486.54445754256966
-500.75155046738973,-486.6586834718006
-500.9077848662708,-486.7736394693548
-501.0639641485276,-486.8880770901724
-501.2208686398871,-487.0028859426803
-501.3778426882838,-487.1178211011179
-501.5351568227901,-487.23381566066917
-501.6930088240591,-487.34932742731263
-501.85104089409714,-487.4649977882292
-502.0093769243213,-487.5809124584296
-502.168080000411,-487.6970148208336
-502.3269842282881,-487.8132037293004
-502.48593800962243,-487.9299667063077
-502.6458286524951,-488.04680891227014
-502.8060175679337,-488.16406283557325
-502.96661315450416,-488.28134004258
-503.12704929973825,-488.3987493752201
-503.28700736278375,-488.51582386761686
-503.4475754962038,-488.63368458220816
-503.6089685692143,-488.75132941248773
-503.76960351976663,-488.8696324079237
-503.9317324573756,-488.9878974440215
-504.0940554414938,-489.106419880647
-504.25678603321273,-489.2248095188876
-504.4198035289718,-489.3437692913444
-504.5830560428004,-489.46313598383585
-504.7471422631855,-489.5826691789709
-504.9112510136549,-489.70207722739696
-505.07536479577294,-489.82155200723423
-505.23956057324034,-489.94150616322736
-505.4043065477692,-490.062108692768
-505.56838720094794,-490.1827659656453
-505.7329558603938,-490.30340211191935
-505.8976917151673,-490.42394402980733
-506.0633755999265,-490.5450077723623
-506.2291938194637,-490.66636881884864
-506.39540851332856,-490.7880259226607
-506.5615385470227,-490.90973817109773
-506.72820681762795,-491.0317144327512
-506.89536831182994,-491.15315202034327
-507.0628018672919,-491.2756326430263
-507.2303425423824,-491.3983671825449
-507.39830475682146,-491.52113276396847
-507.5662528326544,-491.64397138166714
-507.7349109270795,-491.76699699698867
-507.9036962377252,-491.8905201207645
-508.07307286714143,-492.0143542785062
-508.2424679386765,-492.13816012322417
-508.41198309472094,-492.2633068348198
-508.58204440415034,-492.3876735609539
-508.7521464821299,-492.5116010271634
-508.922990594714,-492.63557621584533
-509.0934267667936,-492.75998351960385
-509.26440650364253,-492.8850615343904
-509.43598674647825,-493.0105655509442
-509.60654491311413,-493.1360681318627
-509.7776818110071,-493.26119765935823
-509.9499904415497,-493.3867459591334
-510.122393852795,-493.51274157244217
-510.2953004673314,-493.6386482450515
-510.4683831758608,-493.7651236663113
-510.64181749060396,-493.89192331043466
-510.81516601749433,-494.0190468530796
-510.9893929602244,-494.1465281258933
-511.1630907666359,-494.2739289579293
-511.3367106516817,-494.4013485132352
-511.511131254862,-494.52896825008634
-511.68627320684715,-494.65672059521694
-511.8615858332827,-494.7845336591758
-512.0372314998218,-494.9125091740606
-512.2130867765328,-495.0411388912443
-512.3890117110683,-495.16963098179724
-512.5654860429268,-495.29858462366144
-512.7422119805494,-495.4281187043874
-512.9189771463299,-495.55756970742056
-513.096798711278,-495.6873791402277
-513.2743673012689,-495.8172477852842
-513.4519652415032,-495.94712157740076
-513.6298214081822,-496.0772067460047
-513.808122951746,-496.20759653819533
-513.9866453587391,-496.33811652970405
-514.1657356348794,-496.46875338227596
-514.3451286935847,-496.5994722854949
-514.5245228189673,-496.729981458582
-514.7042392805535,-496.8617777423431
-514.8841227661686,-496.9932120606273
-515.0647933866633,-497.1246235476202
-515.245232671052,-497.25640838592074
-515.4264275232625,-497.388014890407
-515.6072759335476,-497.52045906292807
-515.7887124245872,-497.65289451347047
-515.9693955530086,-497.7854827222472
-516.1517524344072,-497.9179349901086
-516.3339317997566,-498.05085390279726
-516.5163020736538,-498.1838988274418
-516.699079079384,-498.3167279929376
-516.8821570853395,-498.4503355471972
-517.0654114609539,-498.584160862863
-517.248785772834,-498.7181404179144
-517.4323936809297,-498.8524201107947
-517.6164465551408,-498.9874235778508
-517.8007580118006,-499.12213243212176
-517.9852609769829,-499.2569665668795
-518.1701317714106,-499.3920170413464
-518.3554036193513,-499.5272044149973
-518.5406258814835,-499.66212265782946
-518.7265209778944,-499.79757246583966
-518.911980385261,-499.93288621323745
-519.0982946240296,-500.06874889149174
-519.284742304257,-500.2047391551177
-519.4708790226365,-500.34129079667235
-519.6580025049689,-500.4778130679636
-519.8452111213239,-500.6144021656834
-520.032904039461,-500.7515555063502
-520.220831725587,-500.8885015039034
-520.4087315234232,-501.0256743073176
-520.5972260599924,-501.1628127266023
-520.7863651769002,-501.3004020879237
-520.974967170718,-501.4383914814845
-521.164095068898,-501.57654921000074
-521.3533068735483,-501.71502515639
-521.5427947014796,-501.8536991815941
-521.7330616891232,-501.9922777859904
-521.9234896190159,-502.13093433949285
-522.1139764511729,-502.2698304128519
-522.3046018904214,-502.408849302076
-522.4954510068154,-502.54803048701206
-522.6866716771444,-502.68794825672273
-522.8777212739781,-502.8275248447496
-523.0698588571904,-502.96751313354156
-523.2622361342586,-503.10765258074815
-523.4545631325848,-503.24779906329724
-523.6474130960429,-503.38812167764615
-523.8402425680483,-503.52895776348333
-524.0329180566629,-503.66983025318876
-524.2256256956674,-503.81033066839075
-524.4194272095732,-503.9509891768161
-524.6132393299592,-504.0920120176288
-524.8069891622747,-504.2332958416769
-525.00105653333,-504.3746457970174
-525.1956922031953,-504.5165825856904
-525.390380890658,-504.6585557434418
-525.5850613283077,-504.800617461388
-525.7793642805967,-504.94308818793803
-525.9747905680716,-505.08512950476313
-526.1704530917303,-505.2280235735252
-526.3664774976745,-505.37069469682245
-526.5625425900224,-505.51380723174793
-526.7592119833408,-505.65717300448745
-526.95593982768,-505.80077444433766
-527.1522614660504,-505.9446581815882
-527.3494640150202,-506.08870609022676
-527.5470084217799,-506.23268382331133
-527.7448439212955,-506.37761685405803
-527.9432213327912,-506.5218322652892
-528.1417313843591,-506.6661395020941
-528.3399749581971,-506.81084575549056
-528.5388543710262,-506.9558071723001
-528.7379504653484,-507.10094730042834
-528.9378671430864,-507.24606787620434
-529.1376474911762,-507.39194802038526
-529.3373221951089,-507.5374427840847
-529.5372617571496,-507.6831643213424
-529.7375781681071,-507.82906178177257
-529.9379281337527,-507.9750396357564
-530.1384105104088,-508.1213987423143
-530.3391460647916,-508.26800934502864
-530.5402243429941,-508.414843711476
-530.741533362248,-508.56157761079857
-530.9435301279337,-508.7082531467457
-531.1453615949096,-508.85550928571087
-531.3475193457426,-509.00300730906275
-531.5494558111566,-509.1504027813602
-531.7522355819657,-509.2980025816172
-531.9545823979606,-509.44596145948174
-532.1576878705835,-509.594031292298
-532.361034930103,-509.7419995888448
-532.5646612341094,-509.8901172681193
-532.7681315761802,-510.0388100319262
-532.9722461418887,-510.1874194747664
-533.1762151091174,-510.336059271286
-533.3808578332314,-510.48478284948726
-533.5855586575583,-510.63409561719703
-533.7904528625879,-510.78358324586543
-533.995535271219,-510.9332227523869
-534.20120947536,-511.0827320670943
-534.4069756579868,-511.23257996979527
-534.6132758563929,-511.38302625825696
-534.8185905852921,-511.5332275739918
-535.0246493560156,-511.68367285794847
-535.2312326781896,-511.8343842957028
-535.437962461999,-511.98505094770695
-535.6450122888477,-512.1358434061622
-535.852443391794,-512.2869765301182
-536.0597904164139,-512.4374802914186
-536.2679215232802,-512.5887623521376
-536.4760806952759,-512.7404346762497
-536.6841879284942,-512.8923079908498
-536.8921426295468,-513.0439518537157
-537.1012523200453,-513.1960694168718
-537.3100862156239,-513.3482391149901
-537.5192202630107,-513.5003142297662
-537.728790241126,-513.6526956337192
-537.9383484965363,-513.8055054916955
-538.1480535135827,-513.9584153545617
-538.3583122387639,-514.1116659573931
-538.5683624101163,-514.2644782167889
-538.7788288590299,-514.4181460446248
-538.9898629810577,-514.57170071888
-539.2003138474091,-514.7253045661514
-539.4114042409708,-514.8797851685842
-539.6226682001702,-515.0336706212138
-539.8342535103749,-515.1878430709089
-540.0461370550457,-515.3417048746632
-540.2582636129038,-515.4962703869143
-540.4705449906093,-515.6508238014259
-540.6828228744452,-515.8056070849312
-540.8955987114504,-515.9603169987978
-541.1087289188353,-516.1155658448433
-541.3220863001604,-516.2708363998014
-541.535519132938,-516.4261092444827
-541.7491897022893,-516.581650741567
-541.9631813579015,-516.7379223932038
-542.1772314654336,-516.8936886583386
-542.3913275375487,-517.0496858850562
-542.605826801398,-517.2058104238246
-542.8206189295117,-517.3619889807163
-543.0356138953663,-517.5182694434258
-543.2501345810233,-517.6746705703862
-543.4653817888642,-517.8315061760911
-543.6809914396484,-517.9884170359798
-543.8962249498128,-518.1454058163339
-544.1122023521416,-518.3032591535316
-544.3284612745779,-518.460686452376
-544.544831899533,-518.6181078722867
-544.7613828375953,-518.7754013973343
-544.9782587354601,-518.933051892635
-545.195532576183,-519.0913866765586
-545.412829554179,-519.2495553552272
-545.6305491141935,-519.4079354483853
-545.8483454046061,-519.5663956083868
-546.0671249817512,-519.7249545121816
-546.2851583945345,-519.883737880344
-546.5031392550071,-520.0425847095705
-546.7213669765822,-520.2020080713353
-546.9400623334859,-520.3613049893778
-547.1592989719612,-520.520576684251
-547.3784139791142,-520.6801561077009
-547.596981088539,-520.8400980537681
-547.8166552558106,-521.0001257515801
-548.0359810728648,-521.1601338076543
-548.255595068547,-521.3201903706885
-548.476065947227,-521.4803175105076
-548.6965968613601,-521.640756541651
-548.9176581156016,-521.8010225087472
-549.1384553980001,-521.9615764721585
-549.3595267604674,-522.1226921212302
-549.5808877436391,-522.2836738193561
-549.8014780379651,-522.444776433405
-550.022893863079,-522.605904260908
-550.2448970985444,-522.7670341500431
-550.4668990360125,-522.9287491358635
-550.6895092538967,-523.0904221233626
-550.9124799008279,-523.2523583464687
-551.135833546188,-523.4141629638965
-551.3587799549649,-523.5761493691243
-551.5818753793902,-523.7384376788256
-551.8051798316054,-523.9004687619048
-552.0287543776421,-524.0631787089654
-552.2522415534545,-524.2256715160815
-552.4759989102313,-524.3885902794539
-552.700085802797,-524.5515666263196
-552.924630233729,-524.7145625634672
-553.1490865251778,-524.8773889556475
-553.3738869097324,-525.0411361380146
-553.5987741433097,-525.2052870311329
-553.8236736748726,-525.3694332454401
-554.0491823761224,-525.5328711187462
-554.2750231191629,-525.696778235393
-554.500675386056,-525.8608805349077
-554.7270276043457,-526.0246849064133
-554.9532315512104,-526.1891736186086
-555.179185992552,-526.3540027445623
-555.4052260591484,-526.5184850851082
-555.6321030138921,-526.6834296657106
-555.8590159016446,-526.8481058744934
-556.0861402250783,-527.0129497071978
-556.3137010040447,-527.1779143690477
-556.5413610215514,-527.3429590596072
-556.7690868682271,-527.5088925558645
-556.9963156419853,-527.674331567357
-557.2245954599226,-527.8397128812129
-557.4527866214136,-528.0057374415319
-557.6813815454178,-528.1711735358789
-557.9102210049759,-528.3370761570939
-558.1395472588655,-528.5029776871233
-558.3688791789904,-528.6693050502516
-558.5984433009689,-528.8356875245656
-558.8279766188798,-529.0021843511755
-559.0579105458661,-529.1688250303845
-559.2875110623995,-529.3356847677367
-559.5176984431514,-529.5025601199702
-559.748227793397,-529.6705508759396
-559.9786988687968,-529.83827472841
-560.2095128617818,-530.005995302385
-560.4402354832055,-530.1734671857076
-560.671374421496,-530.3407014977403
-560.9025247562087,-530.508679299259
-561.1338939188965,-530.6758737615319
-561.3649439064848,-530.8439421312374
-561.5963642625993,-531.0122188627403
-561.8282823466126,-531.1819093450692
-562.0602218314797,-531.3503238292312
-562.2924431003213,-531.5187186579224
-562.5247811291321,-531.6874461998275
-562.7573840467163,-531.8565736665005
-562.9901189801128,-532.0255794544587
-563.2225801287278,-532.1946072003238
-563.4567006807514,-532.363743291425
-563.689763366062,-532.5334481769409
-563.9233637245147,-532.702807948428
-564.1577531806929,-532.8722330883614
-564.39202250393,-533.0416957904657
-564.6263545060139,-533.2115905074336
-564.8603745145907,-533.3816471187938
-565.0948464412991,-533.5519590997889
-565.3295776947776,-533.7224019648496
-565.5643887469524,-533.8930078039912
-565.7996923602899,-534.0635071921554
-566.0341356580897,-534.2338609293993
-566.2695867810639,-534.4044851189573
-566.505470987407,-534.5752859555278
-566.7411544933545,-534.746251859465
-566.9771051841388,-534.9172389341234
-567.2136244370319,-535.0882773596542
-567.4501396672798,-535.2594654085964
-567.6866858694448,-535.4314065653401
-567.9230565729731,-535.602965877414
-568.1600099911986,-535.7749103985469
-568.3966872359002,-535.9467737321534
-568.6337094713459,-536.1188723736205
-568.8712596029251,-536.290948481795
-569.1086476431975,-536.463359879033
-569.3470053654526,-536.6358203621464
-569.5847851407115,-536.8081763710974
-569.8224907937761,-536.9806728661076
-570.0600352253542,-537.1533780112377
-570.2980398087009,-537.3256478999571
-570.5363784361467,-537.49873111497
-570.774182414573,-537.6718109604111
-571.0128524617138,-537.844821788122
-571.2517626925314,-538.0178001113227
-571.4908704202819,-538.1915122747713
-571.7299665567247,-538.3648739808245
-571.9694993762574,-538.5383633484776
-572.2091962664475,-538.7119370196706
-572.4491041137533,-538.8858624169321
-572.6897036771836,-539.0600073999049
-572.9298722865982,-539.2338615213165
-573.1703607434539,-539.4071578318175
-573.411006267369,-539.5810794266918
-573.6515089261895,-539.7552764131207
-573.8922964257357,-539.9292542534448
-574.1333883828962,-540.1033480526672
-574.3740837244703,-540.278078754153
-574.6151971017698,-540.4529873755087
-574.856430048274,-540.627968663254
-575.0980432079598,-540.8030051436723
-575.3400339040692,-540.9782972112379
-575.582422916102,-541.1535769704452
-575.8248498486631,-541.3289021242051
-576.0667337953108,-541.504464955545
-576.3092596365229,-541.6798018779816
-576.5517203167715,-541.8553181664051
-576.7948990513942,-542.0311922342408
-577.0379048244587,-542.2071797469296
-577.280626100663,-542.3833189141462
-577.5238329998579,-542.5593000616598
-577.7668251753962,-542.7356284721195
-578.010406931381,-542.9120547182109
-578.2539506810197,-543.0889589240511
-578.4978100706703,-543.2653557455933
-578.7409965324171,-543.4419765662294
-578.9857617477265,-543.6187972857975
-579.2298864209105,-543.7957181999057
-579.4742529046836,-543.972609661796
-579.7186543612343,-544.1493912918579
-579.962927449971,-544.3264718662874
-580.2078676206115,-544.5033589621803
-580.4528653236216,-544.6808037106975
-580.6978914847468,-544.8583403540456
-580.9431315732859,-545.0358939317074
-581.1888409116215,-545.213399609462
-581.43436018894,-545.3910823074735
-581.6799370519701,-545.5690594102072
-581.9259733185993,-545.7469481577209
-582.1721480262032,-545.9248328178222
-582.4184300468979,-546.1031055256651
-582.6649773558818,-546.2813678387874
-582.9115472832106,-546.4596478479142
-583.158356300047,-546.6379337070724
-583.405146344302,-546.8165056538015
-583.6519229517205,-546.9953325204833
-583.8990144355994,-547.174051914669
-584.1461063126991,-547.3533359789516
-584.3935126142734,-547.5326500284344
-584.6407860700224,-547.7115903197899
-584.8891606082847,-547.8906658509334
-585.1370758524322,-548.0700276647502
-585.384885401035,-548.2493043418605
-585.6332054976405,-548.4287177943977
-585.8814716272559,-548.6079694044718
-586.1299409324417,-548.7879391405854
-586.3783868764688,-548.9677109990696
-586.6273247739234,-549.1476852391609
-586.8762611162603,-549.327225201325
-587.1249974428694,-549.5071960202176
-587.3742107207992,-549.6874541120491
-587.6239276712346,-549.8676174409686
-587.8732907311272,-550.0476692429116
-588.122800290463,-550.2278578933838
-588.3725336744079,-550.4076763712138
-588.6216032895064,-550.5881298282513
-588.8715385327095,-550.7688576812648
-589.1216665979388,-550.9498432267545
-589.3719981501451,-551.130863420362
-589.6223574432735,-551.3119088593751
-589.8729129007245,-551.4932449665584
-590.1233029306442,-551.6744284236291
-590.3740958250808,-551.8559119018032
-590.6252279610102,-552.0370004528365
-590.876351602006,-552.2180708073778
-591.1274685250287,-552.3994807929063
-591.3786483028582,-552.5808656519989
-591.6304885875494,-552.7626070455747
-591.8821354360488,-552.9443600313864
-592.1337893923677,-553.1264186136348
-592.3855558967523,-553.3080632305268
-592.6375194393851,-553.4900160265961
-592.8895063472648,-553.6724699462496
-593.1422693687392,-553.8545012079309
-593.3944721002484,-554.0366303410443
-593.6473192825434,-554.2187684759706
-593.899854961349,-554.4009267905888
-594.1524420490412,-554.5836740770704
-594.4053107364138,-554.7664543527405
-594.6577190410478,-554.9496543376733
-594.9108106664307,-555.1323603548867
-595.1637860480264,-555.3157367358289
-595.4176972423979,-555.498648442892
-595.6709884718817,-555.6821552148845
-595.9244875300093,-555.8651261090135
-596.1781099520332,-556.0484379733772
-596.4317882447356,-556.2315767573439
-596.6857067845417,-556.415030489385
-596.9399543559684,-556.5983098813787
-597.1936732495366,-556.7817113910617
-597.4480545986046,-556.9655829193309
-597.7021151372991,-557.149004852091
-597.9558327868532,-557.3323602600065
-598.210451162092,-557.5160653647783
-598.465229929866,-557.6999614070785
-598.7203703248668,-557.8840427983669
-598.9753515409607,-558.0679805317178
-599.230144974787,-558.2520867185983
-599.4851815245935,-558.43625320825
-599.740811392782,-558.6204715552427
-599.9961556035927,-558.8044572804614
-600.2514066264133,-558.9887679690976
-600.5074664785025,-559.173250530509
-600.76353478222,-559.3576375855702
-601.0194973317225,-559.5423328228247
-601.2756253834679,-559.7269436435525
-601.5318137706603,-559.9120366567583
-601.7882002366281,-560.0971124722271
-602.0456166046635,-560.2825615683233
-602.3022158576056,-560.4675135078012
-602.5589882569487,-560.6527670385171
-602.816071785259,-560.8378974449964
-603.0731630300414,-561.0232455055419
-603.3303724879727,-561.2085285637243
-603.588561996542,-561.3940365920404
-603.8455777097523,-561.5795322349487
-604.102908065465,-561.7648975226905
-604.3608997675996,-561.9504954522279
-604.6190202412965,-562.1361516212362
-604.8765504428906,-562.3215664673788
-605.1341883497784,-562.5073118002994
-605.3923541180832,-562.6934999173324
-605.6501258372181,-562.879858706912
-605.9082061050481,-563.0660555500021
-606.1666225626925,-563.2520323099354
-606.4249660411691,-563.4382714186123
-606.6833691446636,-563.6246175802794
-606.9418696712717,-563.8109914498734
-607.2006104492965,-563.9972425207941
-607.4590680407001,-564.1839012652952
-607.7178825546014,-564.3703295187456
-607.976979757711,-564.5565529492397
-608.2360353335675,-564.7428400914364
-608.4951840673195,-564.9296984239544
-608.7543889389106,-565.1164238375
-609.0138528005074,-565.3032561408172
-609.2736874661657,-565.4904038402776
-609.5336049316136,-565.6775225728954
-609.7941635267493,-565.8646116240456
-610.054173421647,-566.0518287102441
-610.313809384022,-566.2388091624437
-610.5740508186489,-566.426052173936
-610.834295962114,-566.6134641397746
-611.0952041607176,-566.8006862597309
-611.3556693706188,-566.9878595234758
-611.6161954301534,-567.1755584492068
-611.8769108078801,-567.3631002209778
-612.1374231060096,-567.550709935982
-612.3982409581105,-567.7384318296516
-612.6592748814726,-567.9262199841356
-612.9210280071867,-568.1142511873875
-613.1823400147885,-568.302027483556
-613.4433521218141,-568.4896057680476
-613.7044887434453,-568.6776644920548
-613.965823770357,-568.8656398343348
-614.227217112794,-569.0539055793229
-614.4887928566408,-569.2420658234636
-614.7503736592786,-569.4303630153021
-615.0116274949854,-569.6186629162687
-615.2732980530341,-569.8069085257441
-615.5345363565991,-569.995091857089
-615.7961933336427,-570.1834715063637
-616.058170188409,-570.371912094497
-616.3204235401921,-570.5605480446648
-616.5825051714494,-570.7491880440243
-616.8448760044975,-570.9381146337471
-617.1072531544309,-571.1268016277245
-617.3697125868498,-571.3158581292879
-617.632811428869,-571.5050804545542
-617.8951839127412,-571.6941084983825
-618.157707412008,-571.8831906799832
-618.4205269662683,-572.0721296370233
-618.6835873901673,-572.2612077468765
-618.9466574272215,-572.4503531574372
-619.2099122775738,-572.6395262327136
-619.4726755792552,-572.8286770056619
-619.7359718738933,-573.0180392924269
-619.9992762252199,-573.2075498402754
-620.2628447013727,-573.3972270064436
-620.5263127606079,-573.5867458924586
-620.7900583067322,-573.7766757948207
-621.0537339819127,-573.9663467181133
-621.317828936226,-574.1559953272047
-621.5816646992652,-574.3454823049619
-621.8450922984937,-574.5354190703725
-622.1091090903326,-574.7255913331447
-622.3733546637859,-574.915987387236
-622.6378231048628,-575.1058130633318
-622.9020146378627,-575.295513929606
-623.1665988457444,-575.4861186196695
-623.4310666354943,-575.6760541588319
-623.6953371051876,-575.8661953006599
-623.9599193087382,-576.0562293368171
-624.2242747759498,-576.246245895839
-624.4888885517848,-576.4365065141182
-624.7539282601782,-576.6270482294636
-625.018873566796,-576.8173198325867
-625.2836979941509,-577.0078035495051
-625.5486448041672,-577.198367074745
-625.813666595411,-577.3889146705131
-626.0785839494945,-577.5797271251997
-626.3444744177652,-577.7702320391755
-626.6099704950974,-577.9608341403333
-626.8755423019365,-578.1512948341126
-627.1405667985874,-578.3420555632092
-627.4059850791117,-578.532672308002
-627.671408442753,-578.72335162511
-627.9374178367276,-578.9143783549413
-628.2032246874772,-579.1054485831394
-628.4689294774965,-579.2964955621445
-628.734976171506,-579.487596745031
-629.0011122682821,-579.6784642022758
-629.267243669577,-579.8697147017261
-629.5335709798621,-580.0606095462376
-629.7994555013253,-580.2515955399446
-630.0651252477437,-580.4424782674004
-630.3314362244117,-580.6337793693355
-630.5976404334008,-580.8253865900456
-630.864740611034,-581.0166631963518
-631.1314064829213,-581.208375989518
-631.3981848410644,-581.4002101324529
-631.6649651874934,-581.5918738086942
-631.9318930271204,-581.7835804314649
-632.1990686365684,-581.9748474384168
-632.466384993992,-582.1664174462891
-632.7336162545087,-582.3580296598109
-633.001002049456,-582.5498418565727
-633.2682234869103,-582.7415533466125
-633.535348539938,-582.9333071277895
-633.8030584398459,-583.1250650756517
-634.0706087940721,-583.3170866848926
-634.3380863573033,-583.5088263446077
-634.6055266987659,-583.7008108536431
-634.8732861897125,-583.8928052323516
-635.1411859393908,-584.084815690049
-635.4088091425594,-584.2765329349446
-635.6767203835462,-584.4684989767251
-635.9445916307227,-584.6603684488908
-636.2124646038593,-584.8526808311215
-636.4804703721379,-585.0448625128828
-636.7486738873441,-585.2367922353955
-637.0168597147255,-585.4289231975093
-637.285012213871,-585.6212967081041
-637.5532567627367,-585.8134240020214
-637.8218627239405,-586.0053815271572
-638.0903758136275,-586.1971837695429
-638.3584692697588,-586.3897328542093
-638.6268832645785,-586.5825310642724
-638.8954001184187,-586.7749785089626
-639.1640531406786,-586.9676332474924
-639.4324752536285,-587.1602117351532
-639.7022389585887,-587.352694724503
-639.9709371532933,-587.5453716508955
-640.2395184739798,-587.7381879982054
-640.508621624258,-587.9308706337758
-640.7775103719458,-588.1235529646028
-641.0463135783369,-588.3161308238547
-641.3154378523716,-588.5087383945288
-641.5843268828041,-588.701479737316
-641.8534136810601,-588.8937738883167
-642.1222905280443,-589.0865848209903
-642.391514268945,-589.2797029148445
-642.6608649301608,-589.4725126644644
-642.9301981010424,-589.6652450551139
-643.1994913573428,-589.8582688718376
-643.469077285776,-590.0513115811425
-643.7390784047795,-590.2440934930715
-644.0084705218094,-590.4376443779167
-644.2781510986076,-590.6312871504986
-644.5476085841855,-590.8242921109766
-644.8180308560865,-591.0172071014913
-645.0877108676164,-591.2102544683308
-645.3577756954871,-591.4032541693223
-645.6279488260815,-591.5963779442346
-645.8972481016061,-591.7892567670866
-646.1671654030978,-591.9819821767464
-646.4377607917992,-592.1750673069289
-646.707702121886,-592.368126822797
-646.9771903776586,-592.5618065274749
-647.2473494529244,-592.7549190746342
-647.5172983293306,-592.9482573853832
-647.7876002939522,-593.1415930788097
-648.0578638820002,-593.3346944860456
-648.3272699658738,-593.5278573322743
-648.5974223754827,-593.721153543517
-648.8679306676452,-593.9146161116554
-649.1375522412944,-594.1079699440478
-649.408160931925,-594.3012389906472
-649.6786254151383,-594.4948485373267
-649.949087911532,-594.6882872354623
-650.2198768034368,-594.8819199507008
-650.4904662043142,-595.0754333416994
-650.7610732471704,-595.2689709226252
-651.0322291120243,-595.4623359717773
-651.30286442877,-595.656245138429
-651.5728746411393,-595.8497777452719
-651.8436511181691,-596.0433278841095
-652.114613482221,-596.2370690936692
-652.3854422601928,-596.4305295804614
-652.6561595741152,-596.6239532120079
-652.9270558125908,-596.8177430553914
-653.1981536844704,-597.011684518884
-653.4691341231342,-597.2053317968073
-653.7397003505087,-597.3992519463193
-654.0109341793843,-597.5930822843848
-654.2828609197014,-597.7870550335984
-654.5547989858053,-597.9808804389644
-654.8260920412793,-598.1745994098189
-655.0975045475108,-598.3685435346188
-655.368803278266,-598.562512840655
-655.640106489464,-598.756289791665
-655.9115918984619,-598.9498051606396
-656.183471679415,-599.1434442778033
-656.4547087897806,-599.3372268714006
-656.7261174734731,-599.531390823325
-656.9977225737208,-599.7254457784471
-657.2689783901284,-599.9194665220504
-657.5406447690916,-600.1134383040824
-657.8122814916032,-600.3074065857334
-658.0842655981684,-600.5013000244734
-658.3560421241914,-600.6953741047803
-658.6276524781294,-600.8889054701062
-658.8995483063749,-601.0827871205754
-659.171329260763,-601.2770081769067
-659.4432485035592,-601.4709199003468
-659.7154688009982,-601.6649927226023
-659.9872009166065,-601.8592378848192
-660.2591565766357,-602.0529972424633
-660.5313350765115,-602.2468830693591
-660.8030832380001,-602.4407178112491
-661.0750868276987,-602.6349864165047
-661.3471745321677,-602.8287100186609
-661.6192393607486,-603.0225087456051
-661.8917535247992,-603.2159306925341
-662.1644939090488,-603.4103463955911
-662.4365470979226,-603.6041283066423
-662.7082607292815,-603.7979622292376
-662.9803280047475,-603.9920038150436
-663.2525179672066,-604.1863149513322
-663.524558789657,-604.380463019084
-663.796289540871,-604.5745081934065
-664.0685382986892,-604.768588735036
-664.3408502889067,-604.9625144873909
-664.6131468013792,-605.1571655478539
-664.8854654147112,-605.3512512380531
-665.1586855667128,-605.5452422404129
-665.4318956813268,-605.7387910054186
-665.7052278647978,-605.9330256850136
-665.9774579592384,-606.1274821378486
-666.2496616753705,-606.321627105385
-666.5220674184881,-606.5155997268815
-666.7944584199965,-606.7096360942808
-667.0670271633596,-606.903917796758
-667.339449844782,-607.0980739189597
-667.6126099659351,-607.2917826755239
-667.8842470988495,-607.4857361071889
-668.1564847976658,-607.6794245915773
-668.428780861571,-607.873491454904
-668.700909517061,-608.0682173548233
-668.9744349429707,-608.2627485904209
-669.246831577702,-608.4569220288835
-669.5200507791039,-608.6509225491899
-669.792602361294,-608.8450989448754
-670.065194129674,-609.0392079524374
-670.3371584359066,-609.233779072852
-670.6097953684682,-609.4280401387362
-670.8820989683384,-609.6222711147892
-671.1549181534813,-609.8163224749487
-671.4273991366118,-610.0104954612278
-671.7000585241374,-610.2045511787567
-671.972677289818,-610.3987826754611
-672.2450553580369,-610.5929933219429
-672.5179783318821,-610.7868817922528
-672.7912525095736,-610.9810393889524
-673.0637755415859,-611.1749534141732
-673.3363157828388,-611.3689445805194
-673.6090856936551,-611.5629561527056
-673.881775795883,-611.7570466861399
-674.153921440867,-611.951265004195
-674.4272393428347,-612.1448473674346
-674.6997230364531,-612.3384585382385
-674.9725928074613,-612.532467373945
-675.24544939111,-612.7262164408395
-675.518967459736,-612.9193359008585
-675.7917056743248,-613.1135611865252
-676.0653419433967,-613.3075489760338
-676.3384815998011,-613.501641390674
-676.6112649064255,-613.6954505169352
-676.8841460457642,-613.8901093473835
-677.1569479329391,-614.084060188753
-677.4294781077843,-614.277712776631
-677.7026680114789,-614.471370361953
-677.9751858855881,-614.6653740618497
-678.2468853532673,-614.859859707757
-678.5200841118561,-615.0539475176793
-678.7933737070706,-615.2481697721691
-679.0654456971403,-615.4422361608599
-679.3380159124362,-615.6361060089193
-679.6108863161448,-615.8298404638822
-679.8834648606081,-616.0236274870182
-680.1563412226749,-616.2176273551142
-680.429445789539,-616.411504637018
-680.7024185648312,-616.6053526787114
-680.9748172372438,-616.7991143730108
-681.247998607786,-616.9929824015239
-681.5206695642321,-617.1867621547859
-681.793674123771,-617.3804683793418
-682.0664434057563,-617.5740471967803
-682.3392868930324,-617.767747509573
-682.6121009933257,-617.9615076924711
-682.8850791868663,-618.1551704243258
-683.1580089766967,-618.3487980791178
-683.4310450173074,-618.5422787136182
-683.7032200197799,-618.7357495775354
-683.9762796414002,-618.9296032698709
-684.2492259483207,-619.1233689262855
-684.5228928834969,-619.3172669669351
-684.7956810890382,-619.5111434069613
-685.0682560906864,-619.7049882759559
-685.3408522481589,-619.8987512589099
-685.6133873869024,-620.0920200697598
-685.8859974472527,-620.2854920086232
-686.159070658415,-620.4789214995947
-686.4312236351784,-620.672550562534
-686.7040776834123,-620.8659318829426
-686.9763298600768,-621.0595513343702
-687.2490544690219,-621.2531113986047
-687.5215215532772,-621.4467051654485
-687.7941426596739,-621.6402722997674
-688.0668784656485,-621.8336296918301
-688.3401274120304,-622.026843287264
-688.612932192119,-622.220283500629
-688.8857026624627,-622.4137199935082
-689.1587564636835,-622.6071862320639
-689.4315082965638,-622.7998730646497
-689.7042423071939,-622.9935107956273
-689.977235564122,-623.1863241604417
-690.2498245938041,-623.379393676088
-690.5235867610257,-623.5727185759127
-690.7965107693811,-623.7659432855204
-691.0691587112876,-623.9591331347967
-691.3417134288798,-624.1523111432213
-691.6141914338939,-624.3452990945659
-691.8868472512324,-624.5381650229713
-692.1595031200258,-624.7313317002429
-692.4323321399269,-624.9244365062098
-692.7049352275781,-625.1176440069077
-692.9774308303365,-625.3103499679103
-693.2502885230635,-625.5031983030783
-693.5223785011272,-625.6959235786559
-693.7947376709157,-625.8889870034976
-694.0677966728256,-626.0818815582982
-694.339429414442,-626.2748155969351
-694.6116942470723,-626.4680193510399
-694.8841888821291,-626.6605725777099
-695.1567247996422,-626.8531776872279
-695.4289254241897,-627.0457547989386
-695.7012901071546,-627.2383519498928
-695.973469792687,-627.431072260907
-696.2450680771564,-627.623672323867
-696.5169094487925,-627.8169425200618
-696.7892122949967,-628.0097901774881
-697.0617006504812,-628.2017259779286
-697.3339243497347,-628.3943631412702
-697.6061031342003,-628.5868863481334
-697.8784981527195,-628.7792399687224
-698.1501275238988,-628.9717399152818
-698.4223021682958,-629.1643167469193
-698.6944342623705,-629.356547680221
-698.9662292922857,-629.5486082224985
-699.2383843085765,-629.7409400458955
-699.510310178001,-629.9334040607713
-699.7821305100341,-630.1257495612288
-700.0544511634902,-630.3181576573902
-700.3264092265632,-630.510422596377
-700.598062139394,-630.7020879512664
-700.8699099811953,-630.8943360633567
-701.1418113457953,-631.0865807828666
-701.4136070137246,-631.2789662700701
-701.6855448026038,-631.4710749335344
-701.9571724685761,-631.6632264877851
-702.2289990040733,-631.8554414670725
-702.5009049597227,-632.047052881354
-702.771934467263,-632.2391144806487
-703.042582581724,-632.4312135224677
-703.3147757555782,-632.6233450090937
-703.586538096478,-632.8151819016985
-703.8580779124281,-633.0069428474492
-704.1301074056547,-633.1984438004682
-704.4015469541715,-633.3902347089494
-704.6729048273355,-633.5820041321152
-704.9441316078298,-633.773459807932
-705.2148450290797,-633.9653685078308
-705.4861996467426,-634.1571455926467
-705.7572802024014,-634.3491108895041
-706.028982843469,-634.5410926282765
-706.3005443462929,-634.7330174773888
-706.5717128273672,-634.9247125875278
-706.8425626280018,-635.1161526452055
-707.1132273313333,-635.3076508404656
-707.3846354666045,-635.4990376306157
-707.6559426854507,-635.6905664853342
-707.9270599049594,-635.8819768496548
-708.1982485438107,-636.073739177463
-708.4691088479158,-636.2650729713943
-708.7402794470827,-636.4561386474959
-709.01123672993,-636.6475002767911
-709.2820046150031,-636.839197888078
-709.5532827987079,-637.0304063897769
-709.824142927621,-637.2213368192182
-710.0951026371764,-637.4130380626746
-710.365202870893,-637.6041927011303
-710.6360473384997,-637.7951045256192
-710.9065452441082,-637.9860651429854
-711.1769677852845,-638.1768567020086
-711.4481045749164,-638.3675151640913
-711.71874804823,-638.5582262533277
-711.9894436822979,-638.749419266317
-712.2600159396313,-638.9402148624475
-712.5309226372589,-639.1309649458292
-712.8013498850182,-639.3221134643431
-713.0718132458655,-639.5127843211487
-713.3421045531679,-639.7037397076894
-713.6127257192621,-639.8943085337262
-713.8829873081837,-640.0848593434769
-714.1533820697167,-640.2753440294947
-714.4232686550508,-640.4656482215202
-714.6933501720333,-640.6560916844595
-714.9634538083818,-640.8469959594017
-715.2338056952216,-641.0370299590234
-715.5038244870735,-641.22738279546
-715.7737477028624,-641.4173629466918
-716.0437681351465,-641.6076687571701
-716.313308900795,-641.7982129135497
-716.5832179227255,-641.9885325448687
-716.8530037824767,-642.1785580066575
-717.1228018093708,-642.3683220623609
-717.3925642948637,-642.5583908464681
-717.6618255977229,-642.7487024994797
-717.932062084656,-642.9385491986909
-718.2020656233981,-643.128288691537
-718.4716612154148,-643.3178502398899
-718.7411218750491,-643.5073197203778
-719.0102762889302,-643.6969764956908
-719.2795043679668,-643.8864272429228
-719.5487914486649,-644.0761250877798
-719.8180202617905,-644.2653725785866
-720.0873192833699,-644.4548338643111
-720.3566736865898,-644.6435321766858
-720.6260290449368,-644.8334586451386
-720.8949236126099,-645.0236722691844
-721.1637346826956,-645.2130616555197
-721.4325671730198,-645.4024174384334
-721.701337245598,-645.5916475985207
-721.9695362302674,-645.7806547812194
-722.2387865346996,-645.9697179458025
-722.5075532844804,-646.1589642047923
-722.7764299289263,-646.3475852461152
-723.0450837195212,-646.5367006849534
-723.3136077945467,-646.7258191388312
-723.5820200643908,-646.9147905976372
-723.8508836814427,-647.1035363175491
-724.1192232494168,-647.2922147515045
-724.3876936558688,-647.4809053433116
-724.6557141694708,-647.6695989733174
-724.9241933381638,-647.8574627699047
-725.1925807273443,-648.0458168868118
-725.4609891466771,-648.2343555812835
-725.728833913679,-648.4230679257859
-725.9971395991104,-648.6112992930573
-726.2648349796851,-648.7996131617394
-726.5326845865955,-648.9879064448204
-726.8008734637202,-649.1761126063751
-727.0689916218915,-649.3643823315876
-727.3367503697643,-649.552522535007
-727.6046178893687,-649.7406340897797
-727.8723640888462,-649.9288289686275
-728.1399857355428,-650.1175206827813
-728.4080818740598,-650.305388738572
-728.6757344766376,-650.4932701415817
-728.9433312029514,-650.6810958081571
-729.2108759909255,-650.8685931557359
-729.4783803735819,-651.0565463547854
-729.745574412337,-651.2440168172617
-730.0133979513413,-651.4320808059643
-730.2811129463911,-651.6196110234904
-730.5480552406708,-651.8070440611584
-730.8154380949161,-651.9953843883787
-731.0825218179178,-652.1827536338382
-731.349853436607,-652.3702900476774
-731.6169077297275,-652.5577712584943
-731.8839699874532,-652.7454498844551
-732.150478399643,-652.9326873335075
-732.4172113458127,-653.1197248048504
-732.6840841934388,-653.3068426843026
-732.951016800871,-653.4938859627488
-733.2187635695261,-653.6813535732134
-733.4853243389289,-653.8681392388359
-733.7517007568307,-654.0546525800138
-734.017732989268,-654.2415852730002
-734.283850454592,-654.4283565227928
-734.5502993604888,-654.614989302819
-734.8171747796695,-654.8015150713576
-735.0832139208794,-654.9880496585395
-735.3491981072548,-655.1745155779402
-735.6152550647055,-655.360953645364
-735.8811935266674,-655.547638719341
-736.1469118160061,-655.7339573815424
-736.4123951979907,-655.9201975407639
-736.6790518437195,-656.1062143291883
-736.9449757327693,-656.2925407884907
-737.210588644708,-656.478408293309
-737.4766640075507,-656.6646217756886
-737.7421814472559,-656.8507623345605
-738.0083534524064,-657.0368006320286
-738.2738612092892,-657.2228904481258
-738.539211298907,-657.4085581681387
-738.8046435908522,-657.5941989595768
-739.0699659607898,-657.7798521435396
-739.334985059723,-657.9654163104684
-739.6002249294496,-658.1510671061793
-739.8652044993256,-658.3368409482675
-740.130230820897,-658.5224242386361
-740.3954636192219,-658.7081465864845
-740.6600466562238,-658.893517412587
-740.9247424119649,-659.0785469929327
-741.189552510847,-659.2637026829651
-741.4540268712491,-659.448819061815
-741.718953066739,-659.6339667480258
-741.9834819678317,-659.8190268445563
-742.2477398266399,-660.0040171844281
-742.5121166938978,-660.1893588082044
-742.7757662050835,-660.3740531853438
-743.0398003638434,-660.5586059221054
-743.3038811069475,-660.7433609055194
-743.5674887048925,-660.9276875293142
-743.8311962609201,-661.1124689239276
-744.0950846767922,-661.2963121138501
-744.3589203774682,-661.4807342182911
-744.6226161598908,-661.6651414438276
-744.8862265193604,-661.8493927795354
-745.149947253611,-662.0337471703795
-745.4133631147031,-662.2181785783471
-745.6765519786042,-662.4022658425146
-745.9395542898312,-662.5861259182892
-746.2029015018248,-662.7699016693824
-746.4661202665653,-662.9537656074818
-746.7295402374089,-663.1370675338206
-746.9925631531463,-663.320461303555
-747.2556474863801,-663.5041803956948
-747.51881020777,-663.687347346011
-747.7809946528046,-663.8705838387381
-748.0438210254953,-664.0540380019966
-748.3064734742269,-664.2374274017185
-748.5690950855791,-664.4204981298353
-748.832550911541,-664.6040440772671
-749.0950461193256,-664.7873245824057
-749.3580771764698,-664.9706612462833
-749.6204161059985,-665.1539397628821
-749.8823588603776,-665.3362911965921
-750.1444749962773,-665.5192650116256
-750.4065843876921,-665.7022680917119
-750.6686429101687,-665.8852413674365
-750.9305299209295,-666.0682004693496
-751.1922444425894,-666.2510549658774
-751.4538005480885,-666.4337323026798
-751.7155432295522,-666.6164342333423
-751.9772533541113,-666.7992475099081
-752.2390890922488,-666.9814777412317
-752.5008845006554,-667.1640785070874
-752.7622316899055,-667.346397646407
-753.0235050562973,-667.5283972224373
-753.2847910044906,-667.710469677806
-753.546221584324,-667.8925582727272
-753.8072526477375,-668.0742716403686
-754.0682154474626,-668.2558626754685
-754.3290580891635,-668.4376788366079
-754.5892168119949,-668.6195072198759
-754.8500286495979,-668.8012461075621
-755.1105625403593,-668.9830427990319
-755.3711141815592,-669.1645901190807
-755.6318033329428,-669.3462280311524
-755.8933780936555,-669.5276455831277
-756.1536189678101,-669.7085196766635
-756.4141627267767,-669.8900052740062
-756.6743484852681,-670.0710304618333
-756.9337825858232,-670.2517130833423
-757.1926518567036,-670.4333282880635
-757.4525854908624,-670.614575569008
-757.712304835375,-670.7952976944694
-757.9720568679093,-670.9755521159491
-758.2323174902436,-671.1560478318405
-758.4918400812983,-671.3362422083193
-758.7512503120736,-671.5172132004482
-759.0104809139617,-671.6977740177293
-759.2700106002173,-671.878226872821
-759.5289820872315,-672.0586386105545
-759.7881105414808,-672.2387467787489
-760.0481988909772,-672.4187811799707
-760.3071280673785,-672.5988153471156
-760.5657935475123,-672.7788077794107
-760.8248948463885,-672.9587802181144
-761.0835077406824,-673.138968985894
-761.3420135255068,-673.3182376430185
-761.6002440372591,-673.4979523433576
-761.8582581494535,-673.6777251015767
-762.1164359473041,-673.857280200501
-762.3742015801893,-674.0369055376286
-762.6327528551657,-674.2162914634727
-762.8901372446825,-674.3953627281608
-763.1476496747655,-674.5743421005683
-763.4047264020353,-674.7537016734667
-763.6628651521565,-674.9331827447216
-763.920589365,-675.1121603857491
-764.1787245356023,-675.290875691781
-764.4361269170358,-675.4696200182117
-764.693482629968,-675.6485305059239
-764.9508039797778,-675.8272875856945
-765.2081818222598,-676.0059536217931
-765.4649273427318,-676.1844352160786
-765.7228255814999,-676.3628964158762
-765.9795723937743,-676.5414488490629
-766.2356529099259,-676.7200264011199
-766.4928274360323,-676.8980590192317
-766.7492765503205,-677.0763819330122
-767.0052795925355,-677.2540216073857
-767.2617647031179,-677.432227709684
-767.5180916235297,-677.6104464520748
-767.7746699747617,-677.7883942454256
-768.030929436552,-677.9664022255134
-768.286412743696,-678.1444043197807
-768.5423984605582,-678.3220370831515
-768.7981483390229,-678.5001535075462
-769.0542651799001,-678.6778419948428
-769.3098434346457,-678.8553552972917
-769.5659068409119,-679.0328908652659
-769.8214956609091,-679.2106027081409
-770.076903803525,-679.3876539856541
-770.3325118555479,-679.5649688332885
-770.5875778699982,-679.7418471270719
-770.8427643909207,-679.919371034635
-771.0977693800336,-680.0962782617522
-771.3530727158504,-680.2731812203679
-771.6077340270195,-680.449955418896
-771.8622089975539,-680.6263607057168
-772.1175340046734,-680.8019073688498
-772.3725060503937,-680.9784828512179
-772.6269103766975,-681.1558288559762
-772.88120433614,-681.3321555184359
-773.1359013175918,-681.5082821700105
-773.390293422829,-681.6844357654014
-773.6444170115336,-681.8605873273923
-773.8985019179136,-682.0365529101998
-774.1528001702567,-682.2124683875768
-774.4067399034636,-682.3885923210905
-774.6603921890361,-682.5642228318118
-774.9139459265199,-682.7397593248489
-775.1677165680064,-682.9153972352042
-775.4211492776896,-683.0907910900598
-775.6745697069895,-683.2664110296608
-775.9279951984228,-683.4417197774095
-776.1815194486156,-683.616914084016
-776.4343889751154,-683.7921320105274
-776.6880185665241,-683.9673496726589
-776.9413545076796,-684.1430826257921
-777.1943339743569,-684.317998694575
-777.4466659509836,-684.492812999861
-777.6992143774771,-684.6676837794316
-777.9518374865416,-684.8419554649724
-778.2040916119652,-685.0163679552466
-778.4565848414662,-685.1908339974256
-778.7085807780367,-685.3652615730809
-778.960320289473,-685.5396121646794
-779.2124409543516,-685.7137341764881
-779.4638197117104,-685.8878547634578
-779.7161293681888,-686.0616265495152
-779.9675116050098,-686.2355620084952
-780.2189766317152,-686.4093471675907
-780.4700650968981,-686.5837402130517
-780.7214738223583,-686.7577037093051
-780.9732254654282,-686.9313704985301
-781.224118494757,-687.1047643547498
-781.475029263969,-687.2780114809144
-781.7258161457587,-687.4509496992902
-781.9765036314465,-687.623832586356
-782.2271448047733,-687.797026309245
-782.476601685825,-687.9700050289352
-782.7269996167115,-688.1428031887385
-782.9774812635942,-688.3156613778422
-783.2276665781279,-688.488417593247
-783.477868428693,-688.6612713445115
-783.7289860960514,-688.8339529870119
-783.9788842517421,-689.0064622868707
-784.2288232604303,-689.1790856500489
-784.4786265125459,-689.3518208451688
-784.7276061977497,-689.52430408865
-784.9769771315543,-689.6964153186715
-785.226337286596,-689.8683906941801
-785.4758972052849,-690.040993537576
-785.7253379233799,-690.2128201710855
-785.9743493346898,-690.3844891757936
-786.223445305289,-690.5561508070606
-786.4725808540095,-690.7273052295081
-786.7214692757203,-690.8989237859433
-786.9703170364062,-691.070112342164
-787.2187719539838,-691.2414455581393
-787.4672645957374,-691.412954814669
-787.7156628407363,-691.584403272552
-787.9635494904411,-691.7555451416814
-788.2116950919782,-691.9266059303453
-788.459723700687,-692.0977484316023
-788.7074152743068,-692.2677852915698
-788.9554172245383,-692.4376856222588
-789.2030313215595,-692.6081103737296
-789.4513729148206,-692.7786962909445
-789.6987290089836,-692.9493362858301
-789.9461861577214,-693.1198185642648
-790.1934121436933,-693.2907326015809
-790.4407832774931,-693.4611697964338
-790.6878525852593,-693.6311245990943
-790.9345933631872,-693.8011579764577
-791.1810347628295,-693.9708794077746
-791.4272517648205,-694.1406400994217
-791.6739464038055,-694.3103192691672
-791.9203714776746,-694.4800148584575
-792.1664524284539,-694.6499213456714
-792.4129771382411,-694.8195094531833
-792.6584414066599,-694.9891992453435
-792.9042307324496,-695.1588445966466
-793.1502318689642,-695.3281092737976
-793.3960478743182,-695.4970018789504
-793.6416386471175,-695.6659281778278
-793.8871747817714,-695.8349408206662
-794.1326084281142,-696.0036658541953
-794.3778448748387,-696.172039668656
-794.6227710671151,-696.3405808293442
-794.8674585532708,-696.5095970935795
-795.11199835991,-696.6781722875435
-795.3568258688396,-696.8471215490026
-795.6018225997502,-697.0154293954645
-795.8464130706341,-697.1843300061497
-796.0909029613755,-697.3524420806109
-796.3351052018545,-697.5203510726217
-796.5788716420939,-697.6887979795329
-796.8231011499722,-697.8566385282766
-797.067239710916,-698.0244248914713
-797.3112158513619,-698.1924301430703
-797.5549708077513,-698.3598966751563
-797.7990014401817,-698.5274459409678
-798.041451926828,-698.6949226293773
-798.2849775488565,-698.8620712402154
-798.5282756406497,-699.0297214316206
-798.771318969257,-699.1968192869178
-799.0144986813996,-699.3638606387862
-799.2573092738055,-699.5308442414855
-799.5006114370312,-699.6978659494407
-799.7426004705741,-699.8649649149934
-799.9851943469665,-700.0317636407973
-800.227767464668,-700.1985627157397
-800.4688665548924,-700.3653442179834
-800.711819187042,-700.5320443134583
-800.9541711143947,-700.697798401651
-801.1962839126701,-700.8638674601561
-801.4380482154859,-701.0299443988448
-801.6800736097547,-701.1966918968598
-801.9218229649618,-701.3626477891116
-802.1633641508097,-701.5283317196328
-802.4048219039881,-701.6943529053297
-802.6462641904442,-701.8595787391987
-802.8878030209809,-702.02486557087
-803.1289254948339,-702.1899923653784
-803.3700047299333,-702.355298245758
-803.6107905650713,-702.5204321781872
-803.8515454546719,-702.6851825785631
-804.0922771731156,-702.8503804620765
-804.3330107361494,-703.0152828384981
-804.5735371900707,-703.1796025352049
-804.8137420381111,-703.3439730513509
-805.0537265246286,-703.5087239422868
-805.2937394763508,-703.6741440123292
-805.5335049499765,-703.8385010113888
-805.7733327251309,-704.0027222852063
-806.0129094829047,-704.1671810276572
-806.2524307072815,-704.3314608434835
-806.4918322324596,-704.4952560501108
-806.731396558102,-704.6591064029977
-806.9711520716162,-704.8224858061637
-807.2103624940003,-704.9862509083468
-807.4495789039487,-705.1500691809935
-807.6881888443745,-705.3135812744896
-807.9268333223393,-705.4769705243041
-808.1656270271666,-705.6402548859476
-808.4040918785989,-705.803523957505
-808.6418536062663,-705.9667488363959
-808.8802499466756,-706.1297903402036
-809.118693013929,-706.293044767456
-809.3567940300999,-706.4557124244574
-809.5942090583471,-706.6184526622351
-809.8319795280473,-706.7809119834068
-810.0696588455514,-706.9433061945851
-810.3074448626766,-707.1058912647354
-810.5450690444037,-707.2682946665534
-810.7820472695323,-707.4306474104716
-811.0192764892882,-707.5929558675364
-811.2564048393426,-707.7550022325016
-811.4934773169053,-707.9168808083629
-811.7302266739945,-708.0783620637285
-811.9668946220996,-708.2400123106552
-812.2034714691432,-708.4016015636063
-812.4395849673182,-708.5626727586331
-812.6759798956715,-708.724046557573
-812.9121132774901,-708.8849565668887
-813.1480783313699,-709.0456140790525
-813.3841877269566,-709.2064978877079
-813.6197106503581,-709.3672698552808
-813.8552981467129,-709.5283258039058
-814.090822888596,-709.6892772459353
-814.3261028956749,-709.8495581703849
-814.5613026152591,-710.0101717180212
-814.7963414838881,-710.1708188986105
-815.0314491530199,-710.3314265531236
-815.2665380277226,-710.4921854224274
-815.5016810130588,-710.652650776955
-815.7359546204119,-710.8126637201539
-815.9704999468731,-710.9726373479818
-816.2060100344604,-711.1324370063259
-816.4404663846625,-711.2920197609142
-816.6746748813667,-711.4517609645922
-816.9086781867289,-711.6114191537971
-817.1425357458895,-711.7711566880943
-817.3765741631149,-711.931244992548
-817.6102205667339,-712.0908688872574
-817.8437123904145,-712.2503343646501
-818.0772512687089,-712.4092491745233
-818.3105025782182,-712.5682514548291
-818.5436831139541,-712.7274095769695
-818.7766221077092,-712.886058909563
-819.0093868947679,-713.0444172347101
-819.2419728273726,-713.2027679944044
-819.4745379061201,-713.3613611590129
-819.7065963995959,-713.5196765925035
-819.9388537113554,-713.677872527465
-820.1710932385384,-713.8359829063957
-820.4030154523313,-713.9944211336048
-820.6350776834707,-714.153089148047
-820.8669730235645,-714.3111822387403
-821.0988516812275,-714.469010012986
-821.330397284972,-714.6263919524172
-821.5618888344977,-714.7836244893593
-821.7933658430758,-714.9413867033797
-822.0247640195731,-715.0994372320869
-822.2560718837227,-715.2565090651219
-822.4866880661951,-715.4135882204567
-822.7174871928297,-715.5706542452568
-822.947944186788,-715.7274632209635
-823.1788172997041,-715.8842329243057
-823.4095140504464,-716.0404708092478
-823.639232979914,-716.1965966107387
-823.8696188072396,-716.3530091973536
-824.0997001135964,-716.5097006944721
-824.3295141442921,-716.6663121429608
-824.5594368316379,-716.822305195454
-824.7891006003624,-716.9781672047864
-825.0184735881905,-717.134113368318
-825.2477680416349,-717.2900413240895
-825.4771295605799,-717.4458834049433
-825.7061885336852,-717.6016231547778
-825.9350706941585,-717.7569113484307
-826.1633116496133,-717.9121873478299
-826.391943395385,-718.0675689036837
-826.6204750684323,-718.2227599308756
-826.8488785532204,-718.3777605285786
-827.0772807305659,-718.5325421252788
-827.3057823314327,-718.6874480591882
-827.5344300204963,-718.8422198624615
-827.7623426404074,-718.9968100440518
-827.9897176170963,-719.1518543882759
-828.2173348622318,-719.3067167239263
-828.4447312789525,-719.4610271171626
-828.6722544586326,-719.6151475053763
-828.8995494152178,-719.7694661115553
-829.1267854702496,-719.9239470920703
-829.3535643506403,-720.0779792589126
-829.580181883532,-720.2320627719457
-829.807088264904,-720.3858855770612
-830.0337107719805,-720.5391736835429
-830.2604909241383,-720.6925737043908
-830.4863343844585,-720.845868884978
-830.7124522167954,-720.9992918576552
-830.9385538401367,-721.1527294068854
-831.1644486857298,-721.3060563937726
-831.3903541661125,-721.4592426330851
-831.6159817433676,-721.6120254330297
-831.8413795946482,-721.764947574609
-832.0668429397026,-721.9181477487925
-832.2923244352507,-722.0706687169419
-832.5174946295487,-722.2232936720808
-832.7416468107524,-722.3758211636235
-832.9667720945972,-722.528987710363
-833.1910948656578,-722.6814676129206
-833.4158727372444,-722.8335142199746
-833.6402508413602,-722.985768297891
-833.8646946081163,-723.1381521666245
-834.088857464483,-723.2903790224397
-834.3128280657409,-723.4423748780539
-834.5366913663978,-723.5938722925736
-834.760393326263,-723.7447975688473
-834.9839318707756,-723.8961583735834
-835.2080130245349,-724.0473168882532
-835.4317202373742,-724.1986729416404
-835.6558166448334,-724.350426027176
-835.8789399992364,-724.5016626926266
-836.1019858798326,-724.6523666743027
-836.324733148596,-724.8031386236702
-836.546457249533,-724.9539664629497
-836.7685171426472,-725.1043971342781
-836.9901034316214,-725.2547186561076
-837.2123360263358,-725.405031318653
-837.4344528727873,-725.554828784987
-837.6566856296595,-725.704348512806
-837.8786780315553,-725.8538979930632
-838.1003719229906,-726.0039209334602
-838.3217843154882,-726.1536007264855
-838.5431229973811,-726.3029947923345
-838.7644720816818,-726.4524450995289
-838.9856187804427,-726.601845989682
-839.206517313495,-726.7509702627026
-839.4275816367195,-726.9005157860096
-839.6486244824537,-727.0487169912805
-839.8688823118041,-727.1978272837714
-840.0893324579521,-727.3465929257072
-840.3096323498085,-727.4953921871255
-840.5301146844942,-727.6440896080926
-840.7501507700587,-727.7925187354281
-840.9700552644849,-727.9416005369048
-841.1896707132635,-728.089585921103
-841.4092388407269,-728.2372491110071
-841.6290325897892,-728.3852934224998
-841.8486624490681,-728.5331170569718
-842.0673250027337,-728.6808411250229
-842.2865158701228,-728.8286893058682
-842.5065004365734,-728.9763474195543
-842.7253022913482,-729.1254406453127
-842.9440707036081,-729.2730153680008
-843.162532906647,-729.4206886378781
-843.3810443627034,-729.5678917637239
-843.5992062187116,-729.7150140477413
-843.8175142467553,-729.8620791912114
-844.0354743929167,-730.008951404392
-844.2527918727203,-730.1557860053337
-844.4705154142769,-730.3025394079652
-844.6880797521131,-730.4490994969563
-844.9052742639296,-730.5956363170552
-845.1229265825854,-730.7427278454904
-845.3400815921542,-730.8887321103455
-845.5571272518425,-731.0353448291206
-845.7740772684367,-731.1811687086959
-845.9905989583352,-731.3272112727549
-846.2072536768388,-731.4728932251047
-846.4238905039105,-731.618650469034
-846.6400985657676,-731.7648229822154
-846.855825646933,-731.9105708617114
-847.0719538244869,-732.0560477232954
-847.2880698060593,-732.2016125791306
-847.5038046122725,-732.3468294445535
-847.7195987762017,-732.49205000549
-847.9350122621076,-732.6369863940005
-848.1508490126487,-732.7815565201746
-848.3661009825893,-732.9267584333293
-848.581289165625,-733.0710049487091
-848.7962635359754,-733.2150214210094
-849.0111756509738,-733.3594113580601
-849.2259008077284,-733.503731284861
-849.4403263259062,-733.6480394336289
-849.65478438289,-733.7924085367063
-849.8691146281656,-733.9367797097566
-850.0832609392542,-734.080555738007
-850.2973312160581,-734.2245258313644
-850.5112361464556,-734.3683957731979
-850.7249370134408,-734.5117816598673
-850.9385108689316,-734.6552121841542
-851.1519256816258,-734.7983028086112
-851.3651702501885,-734.9413409656942
-851.57820879425,-735.0846776669669
-851.7912824226396,-735.2279775209873
-852.0038611860432,-735.3709168701405
-852.2166007799236,-735.5133413736319
-852.429256597082,-735.6556152662931
-852.6417143099793,-735.7974703576066
-852.8541936856415,-735.9406083169595
-853.065303069248,-736.0833613957715
-853.2775148283246,-736.2258352413687
-853.4894343892142,-736.367697211395
-853.7011345261001,-736.5097711522789
-853.9128176611873,-736.6517816516199
-854.124252615595,-736.7934501110536
-854.3355986111603,-736.9351634949063
-854.5465730217834,-737.0766391771414
-854.7580652125082,-737.2178326852434
-854.9688837896142,-737.3594427997388
-855.1801055791755,-737.5002428742221
-855.3904160445154,-737.6413388570087
-855.6009010710163,-737.7823849439201
-855.811210255094,-737.9235275227628
-856.0213451944066,-738.0642754577491
-856.2312978797271,-738.2049605661739
-856.4410703492044,-738.3453509136183
-856.6509134976343,-738.485493342409
-856.8604518941338,-738.6262656408422
-857.0699286708243,-738.7666909609886
-857.2796740720603,-738.9055264837698
-857.4886326445853,-739.0453533962968
-857.6974512718363,-739.1853834895162
-857.9061123264431,-739.324955571724
-858.1149546810898,-739.464612514965
-858.3235129494457,-739.6041026733108
-858.5327419863559,-739.7434895395376
-858.7412854353869,-739.8828833790664
-858.9495144913006,-740.0219550334674
-859.1573774155534,-740.1611508744454
-859.3654639311574,-740.3000659660947
-859.5732483919194,-740.4389277538496
-859.7809186454189,-740.5777508970274
-859.9884499746522,-740.7163302960703
-860.1959929276533,-740.8549284091201
-860.4025827497017,-740.9933588678314
-860.6095537787118,-741.1321150214509
-860.8160669235599,-741.2703966523673
-861.0232188391655,-741.4084547897254
-861.2296268470021,-741.5463559925867
-861.4358186787621,-741.6841297197128
-861.6421116879366,-741.8218279419898
-861.8481641571667,-741.9597488884494
-862.0539258733899,-742.0978375195036
-862.2593255902301,-742.2352684580808
-862.4650459003763,-742.3726299150377
-862.670656431674,-742.5101114301003
-862.8761247441979,-742.6468490078393
-863.0807053446943,-742.7843372635291
-863.2858539022391,-742.9214264260013
-863.490445755474,-743.0583275551004
-863.6952631753095,-743.1946283572436
-863.9000293671112,-743.3310397603615
-864.1044973435417,-743.4675387310145
-864.3087455673115,-743.6037844849369
-864.5133782680706,-743.7398196789949
-864.717617914408,-743.875758794503
-864.9225788914566,-744.0114669353023
-865.1261886048871,-744.1472351834827
-865.3301424168925,-744.2837985267807
-865.533735301474,-744.4196818136319
-865.7373154676881,-744.5551367365455
-865.9405660678951,-744.6900584752503
-866.1437632866342,-744.8254991209361
-866.3467833930199,-744.9608612923697
-866.5495621534927,-745.0958026142545
-866.7524737217062,-745.2307720383718
-866.9549444797475,-745.3658132131131
-867.1575042763931,-745.5007745956585
-867.3592260068677,-745.6352563053479
-867.561124282368,-745.7697919993722
-867.7626715015651,-745.904368235674
-867.9645579080061,-746.0386272951713
-868.1664190656714,-746.1729711501384
-868.3681823985255,-746.3070522608213
-868.5695947301421,-746.4411608640318
-868.7707183863811,-746.5746291939291
-868.9717394868227,-746.7082430230214
-869.1727397279141,-746.8418585142754
-869.3734404790728,-746.9752057367881
-869.5740117093378,-747.1089977965312
-869.7743819644395,-747.2428652440433
-869.9748754229821,-747.3761218039297
-870.1747388408079,-747.5095598613865
-870.3747201467918,-747.6428219510109
-870.5746581545618,-747.7758278218365
-870.7746903104307,-747.9085734966884
-870.9743654524995,-748.0415935794534
-871.1725537005703,-748.1743021197286
-871.371883998524,-748.306843433196
-871.5709658583036,-748.4388943948434
-871.7699426769856,-748.5710766654065
-871.9691431399945,-748.7042605728632
-872.1678887171461,-748.8367154028097
-872.3665028212998,-748.9684303476158
-872.5649665262878,-749.1003232145673
-872.7635162082681,-749.2319519107673
-872.9624482710032,-749.363668628678
-873.16088055423,-749.4954694902341
-873.3585599606578,-749.6273192598525
-873.5563219613157,-749.7587385055364
-873.7536175419209,-749.8898665049741
-873.950848915977,-750.0207812058047
-874.1482762835203,-750.151568547842
-874.3454526819659,-750.2824942181467
-874.5426113930621,-750.4134417203334
-874.7394989822901,-750.5438465663128
-874.936047828422,-750.6742983677495
-875.133235817466,-750.8043806347316
-875.3294196264007,-750.9345268921279
-875.525761970761,-751.0643273050731
-875.7219735811628,-751.1942671862053
-875.9175606619616,-751.3238480654477
-876.1134798442446,-751.4538418363352
-876.3097358850479,-751.5836636538978
-876.5053828009927,-751.7131558803301
-876.701407914534,-751.8425232058565
-876.8963148155998,-751.9721620658123
-877.0910694407897,-752.1012862074598
-877.2861484831602,-752.2304225451287
-877.4812639511842,-752.3596287385561
-877.6758829219519,-752.4884291588137
-877.8706345860937,-752.6168661236868
-878.0647410667358,-752.7456333506896
-878.2593443700777,-752.8746526336713
-878.454034665663,-753.0031938628089
-878.6481027853157,-753.1315478477496
-878.8419388011629,-753.2596551128586
-879.0355946721886,-753.3884612605569
-879.2290029418043,-753.5164352900905
-879.4220919513943,-753.6443465606939
-879.6153208940418,-753.7719895001859
-879.8084281599891,-753.899826368655
-880.001354949424,-754.0275959442159
-880.1935383281622,-754.154983778501
-880.3862927904621,-754.2827491044906
-880.5790048757368,-754.4099082660065
-880.7714936337602,-754.5370065203685
-880.963781995506,-754.663476959839
-881.155987548332,-754.7902839092993
-881.3480667151068,-754.9176099948857
-881.5399964816837,-755.0443030727445
-881.7316308021312,-755.1708357827866
-881.9231438972975,-755.2971372662206
-882.1144295003678,-755.4234278030241
-882.305821909536,-755.5496494365216
-882.4969149384733,-755.6754373389666
-882.6877101201392,-755.8010529911835
-882.8785626009384,-755.9273968682539
-883.0692748137161,-756.0531194554694
-883.2598719680141,-756.1788474889499
-883.4505380650622,-756.3045024168205
-883.6405902478332,-756.4299463690865
-883.8309672092934,-756.5552189117958
-884.0207201609713,-756.6806038522642
-884.210548616814,-756.8058584178234
-884.4002249171397,-756.9307968574699
-884.5898283292673,-757.0558656623675
-884.779733108082,-757.1808434444114
-884.9693832065288,-757.3054136153893
-885.1586326444194,-757.4300989792056
-885.3478051771935,-757.5545082429776
-885.5367015585457,-757.6785213958758
-885.7253517508705,-757.8028657482813
-885.9138531517897,-757.9267045319117
-886.1022748707668,-758.0506461086728
-886.2904921510376,-758.1741705203174
-886.4784853304736,-758.298086887958
-886.6660410989474,-758.4228229027082
-886.8535659893648,-758.5469034949708
-887.0411162366757,-758.6701121079728
-887.2284901431519,-758.7933549528548
-887.4166277309081,-758.9165897592309
-887.6038541014696,-759.0398608123552
-887.7909506915299,-759.1626014372972
-887.9776323890061,-759.2853500526868
-888.1636816509059,-759.4080844958955
-888.3500676070843,-759.5307862031439
-888.5365249634141,-759.6532910492314
-888.722718340849,-759.7757848091921
-888.908725899959,-759.8981902368545
-889.0947171706931,-760.0203400489617
-889.2805605131545,-760.1423189958657
-889.4659603990964,-760.2646034030313
-889.6513998361432,-760.3865372047035
-889.8362435856093,-760.5088216364587
-890.0214681103221,-760.6306200167654
-890.2066412540489,-760.7522707320709
-890.3918647929987,-760.8735080497881
-890.576738231534,-760.9950866187271
-890.7617854940758,-761.1162228986223
-890.9463825084905,-761.2374083103281
-891.1308662635871,-761.3585529153391
-891.3148797364349,-761.4793868990253
-891.4985387087589,-761.6006572107659
-891.6823961423145,-761.7211125071482
-891.8661147485088,-761.8414412125259
-892.0498909320786,-761.9614548098511
-892.2333513378865,-762.081753221726
-892.4165492678613,-762.2018020361513
-892.5998717630179,-762.3219697960635
-892.7830045653805,-762.4422061256862
-892.9658061033205,-762.5620623678849
-893.1484622928882,-762.6818017539524
-893.3303233767845,-762.8018244318506
-893.5127080013576,-762.9213046854734
-893.6949345396386,-763.0408160378271
-893.8775503647892,-763.1602115832187
-894.0594732670336,-763.2792564520107
-894.2412942200817,-763.398131278007
-894.4229563236244,-763.517045141173
-894.6049639879196,-763.6358921575707
-894.786781328393,-763.7547238931154
-894.9680493069799,-763.8732805798466
-895.1491049858172,-763.9917302949437
-895.3294799147267,-764.1103933188019
-895.509946682237,-764.2286556918482
-895.6913373931097,-764.3468301020645
-895.8717337502221,-764.4649938987867
-896.0519818480201,-764.5829362545318
-896.232206879624,-764.701011855623
-896.4121795893817,-764.8185928167416
-896.5917378589636,-764.9361091417663
-896.7715577976708,-765.0535930315453
-896.9513474975344,-765.1711794625264
-897.1308889853285,-765.2885185729864
-897.3098635180918,-765.4057481047431
-897.4892109391757,-765.5228743492826
-897.6685298375194,-765.6398231042463
-897.8474517891043,-765.757057692971
-898.02619432168,-765.8739333899426
-898.2048045647513,-765.9906776057477
-898.3834865027338,-766.107347609226
-898.5617748515432,-766.2238148730618
-898.740020346008,-766.3402528838284
-898.9182880403572,-766.456682041391
-899.0960839360565,-766.5727479154494
-899.2737377751587,-766.6889285542078
-899.451717607728,-766.8048561114107
-899.6283430284903,-766.9206477932903
-899.8058601289533,-767.0363301217355
-899.9828863182584,-767.151667769067
-900.1598964456701,-767.2671134451986
-900.3370330650305,-767.3818190535006
-900.5135565014664,-767.4970431689082
-900.6901108012706,-767.6123505018447
-900.8661730044156,-767.7271558218176
-901.0428655551548,-767.8421188705755
-901.2186781104766,-767.9570329703677
-901.394436516368,-768.0719694375099
-901.5702650454843,-768.1869359825666
-901.7457644368582,-768.3019894065685
-901.9213443621283,-768.4166177702009
-902.0971126904685,-768.5309043715171
-902.2723446090764,-768.6452263203147
-902.4474332308836,-768.7597563031057
-902.6223268629043,-768.8735881249467
-902.7970531724469,-768.9871863883924
-902.9716116035474,-769.100953511574
-903.1461918828252,-769.214869783057
-903.3205852847112,-769.328243481229
-903.4947487907217,-769.4414631099986
-903.6688309094728,-769.5549448975813
-903.8426480479071,-769.6678243550924
-904.0163527512058,-769.7807918707736
-904.1900455735124,-769.8937681003274
-904.3635864718733,-770.0065538134384
-904.5362414304566,-770.1191616608799
-904.7094941705855,-770.2316206642994
-904.8825054189831,-770.3429882355825
-905.0551755764494,-770.4554426251813
-905.2275693430631,-770.567551346627
-905.400067707855,-770.6799012361739
-905.5724108227349,-770.7923592828299
-905.7444926926756,-770.9045664678989
-905.9165261588548,-771.016742638868
-906.0883483320093,-771.1285226815023
-906.2599782930437,-771.2400923074046
-906.431716999956,-771.3511617500517
-906.6032943644798,-771.4624661626932
-906.7747825950768,-771.5745070024425
-906.945977621574,-771.6863726773071
-907.1173123581607,-771.7978653095498
-907.2884455057741,-771.908604016078
-907.45936745176,-772.0193861913818
-907.6299236006579,-772.1300152231518
-907.8006084281586,-772.2406461114188
-907.9703499694672,-772.351313285954
-908.1406543649917,-772.4619303253493
-908.3106922062759,-772.5720865315695
-908.4805548261762,-772.6825837668755
-908.6497390962984,-772.7928674806369
-908.8193673954074,-772.9030599849594
-908.9890552906916,-773.0129662006409
-909.1581282081382,-773.1231616259572
-909.3275447274068,-773.2328227791485
-909.4967902561959,-773.3426966390508
-909.6657910055667,-773.4518245457393
-909.8341053476202,-773.5612420796872
-910.0028377291304,-773.6706663341847
-910.1711766761418,-773.7798413530169
-910.3396644443853,-773.8888581170553
-910.5079816851019,-773.9977660112813
-910.6760728134092,-774.1067515841488
-910.8442652438055,-774.2158042130517
-911.0116997009713,-774.3242798807601
-911.1793992289686,-774.432844710582
-911.3470012456971,-774.5414279918193
-911.5144502052901,-774.6497023394579
-911.681560529939,-774.7578529962343
-911.8485684090743,-774.8659619659193
-912.0156286422012,-774.9735744616572
-912.1825643085803,-775.0814767267651
-912.3499067412243,-775.1893291960336
-912.5167487630068,-775.2971857439503
-912.6832225860591,-775.4041949864778
-912.8496490891612,-775.5116821825047
-913.015702598551,-775.6191560846722
-913.1816538731006,-775.7265399771263
-913.3476661942499,-775.8341576646127
-913.5137599060846,-775.941486646864
-913.6790458452815,-776.0481199184005
-913.8445830254943,-776.1549440761441
-914.0088596703101,-776.2621174016109
-914.1742956458991,-776.3688232344398
-914.3391919368281,-776.4751756082819
-914.5038988076165,-776.5819326986996
-914.668533265086,-776.6885077704975
-914.8331317681855,-776.7947827285838
-914.9977637945669,-776.9009616025045
-915.1624392898722,-777.0062731241512
-915.3267140320538,-777.1115660758711
-915.4907997980945,-777.2171977055187
-915.6546514126994,-777.3229601122989
-915.8182975927691,-777.4285532041655
-915.9817705191139,-777.5339214476841
-916.1452127762369,-777.6393302032517
-916.308425800796,-777.7442446528252
-916.4714731363329,-777.8494441562881
-916.6342842034696,-777.9546864595554
-916.796687203501,-778.0591077466358
-916.9592887226387,-778.1641815876277
-917.1220952939165,-778.2689478253568
-917.2845756184803,-778.37345705473
-917.4468184946958,-778.4780220553605
-917.6085309018615,-778.5826471081352
-917.7704158005794,-778.6870488491846
-917.9322145976031,-778.7909576545336
-918.0939416770939,-778.8948804873879
-918.2553720672697,-778.9987142722254
-918.4166034777817,-779.1022260936394
-918.5776117589457,-779.2062713852424
-918.7381509237139,-779.3096779615578
-918.8994707001297,-779.4131353093802
-919.0599978060503,-779.5168838705076
-919.220471935112,-779.6197586291613
-919.3813375594095,-779.723140662128
-919.5421164117546,-779.8261260186424
-919.7019693622761,-779.9289691086292
-919.8618590039996,-780.0318169736908
-920.0214876864846,-780.1345498135705
-920.1811680450063,-780.2371261492431
-920.3413918553418,-780.3400359292361
-920.5011447699253,-780.4417902869529
-920.6599487213064,-780.5444426869252
-920.8184480895502,-780.6470780193251
-920.9776154738871,-780.7493282046332
-921.1364974812914,-780.8517917116094
-921.2952423567292,-780.9538973826535
-921.4537616278533,-781.0557554261233
-921.6121981182201,-781.1571523930896
-921.7708160054071,-781.25856674668
-921.9294194202278,-781.3601599778867
-922.0873267785599,-781.461391697971
-922.2452758584747,-781.5627124535455
-922.402986402708,-781.6640948374175
-922.5607454093101,-781.7652284571691
-922.7183267516043,-781.8661443930683
-922.875075227819,-781.9671722513011
-923.0322751775955,-782.0678465617763
-923.1894653819079,-782.1684223775577
-923.3465001950918,-782.2692757940991
-923.5030357208984,-782.3696872785499
-923.6597494782894,-782.4701099380488
-923.8162000316511,-782.5703101630011
-923.9723737531418,-782.6721398623816
-924.1285278750479,-782.7721635541754
-924.2854598246186,-782.8722318729095
-924.4416341344614,-782.9717921491072
-924.5977690174853,-783.0715821612673
-924.7531415035464,-783.1711652119568
-924.9084033334788,-783.2709078949003
-925.0637147053332,-783.3704516115589
-925.2190080752052,-783.4698634110531
-925.3740816344989,-783.5689059398919
-925.5289033985282,-783.6682024012753
-925.683864470615,-783.7674491239161
-925.8383830084637,-783.8668686714237
-925.9925669533106,-783.9660704656412
-926.1468885312817,-784.0649665018266
-926.3011970865538,-784.1636624678122
-926.4551019149308,-784.2623014733545
-926.6088241469245,-784.3606683373947
-926.7619278073439,-784.4590852114925
-926.9154789978326,-784.5573666165858
-927.0690337320915,-784.6553843847033
-927.2223446267222,-784.753473858652
-927.3762335547799,-784.8514447036785
-927.5289888089558,-784.9493705747232
-927.6822577469367,-785.047036866436
-927.8351269143733,-785.1444622789181
-927.9879809256388,-785.2415668899287
-928.1403109842335,-785.3390052280827
-928.2925643731373,-785.4364966974567
-928.4455337404875,-785.5337093704206
-928.59763360036,-785.6309119054343
-928.7497029453796,-785.7280485014013
-928.9013517178818,-785.8249570182912
-929.0529124631747,-785.9214677546637
-929.2045401950797,-786.0184051917404
-929.3559994842262,-786.1151352271825
-929.5071778620563,-786.2116427746108
-929.6586385154426,-786.3083470238769
-929.8094398142155,-786.4049270461287
-929.9602820650501,-786.5011276282056
-930.1107517299375,-786.5973203018566
-930.2611623219643,-786.6931873304228
-930.4112319554403,-786.7893355862757
-930.5613703794171,-786.8856048211644
-930.7113453834811,-786.9812368691717
-930.8613426297443,-787.0769009528466
-931.0112572657921,-787.1725344723596
-931.1609098095653,-787.2682390462238
-931.3105813578212,-787.3638506599679
-931.4597973821176,-787.4588509852363
-931.6090375462953,-787.553772298695
-931.7581968892538,-787.6488029654068
-931.9073961306037,-787.7438663984833
-932.0558213970987,-787.8387321346438
-932.2043749611013,-787.9331954380417
-932.3529763635518,-788.0278731908251
-932.5014238868857,-788.1218011901
-932.649725517892,-788.2161861337944
-932.7979182643629,-788.3102688979318
-932.9467711751049,-788.4044544369959
-933.0949362621777,-788.4986719324263
-933.2427697372997,-788.5925832099773
-933.3905114980555,-788.6863636216984
-933.5377721496694,-788.7800192144666
-933.6850408561755,-788.8733366344782
-933.8318359366641,-788.9670445504634
-933.9787632278416,-789.0604827841364
-934.1257990339591,-789.1542272699489
-934.2723170579977,-789.247994313873
-934.4189950094495,-789.3409802520667
-934.5658841164691,-789.4339898696663
-934.7123444952413,-789.526497877624
-934.8585235587831,-789.6195321946802
-935.0047530884897,-789.7123726637144
-935.1508367571128,-789.8050481916654
-935.2968475603134,-789.8982428290466
-935.4423212332601,-789.9907398569493
-935.5878994858409,-790.0831877795562
-935.7333958618544,-790.1752878621616
-935.8785694332086,-790.2676130264185
-936.0234619326186,-790.3598093361255
-936.1686197069313,-790.452104987849
-936.313497856463,-790.5442872711923
-936.4580147705262,-790.6363627890113
-936.6026637189489,-790.7279951883557
-936.7472018040384,-790.8194652378559
-936.8916923442976,-790.9113963396891
-937.0357472501643,-791.0028986605311
-937.1799402474796,-791.0943143355867
-937.323942650148,-791.1856273354463
-937.46761993941,-791.2767239984569
-937.611219877391,-791.3677490552266
-937.7547918908226,-791.4587389802922
-937.8990240593923,-791.5493153712788
-938.0423653026165,-791.640078803598
-938.184859998767,-791.730526000019
-938.3277066313815,-791.821130348415
-938.4706442571709,-791.9113687940502
-938.6131111888008,-792.0016299224055
-938.7557722822698,-792.0912564940494
-938.8976878470058,-792.1810868591427
-939.0399550632457,-792.271075913531
-939.1821863379303,-792.3612105310901
-939.3241989444758,-792.4509319803853
-939.4657144266239,-792.5404889606148
-939.6074080157348,-792.6300967173706
-939.7478841844363,-792.7198487765446
-939.8888557219793,-792.8091766914962
-940.03004429299,-792.898601711211
-940.1710607730535,-792.9878689358532
-940.3121163169839,-793.0771036726435
-940.4535113417942,-793.1662869280667
-940.5942981547399,-793.2556234583496
-940.7347081849929,-793.344081467413
-940.8749879900713,-793.4326950391204
-941.0154468690448,-793.5214363620908
-941.155613472847,-793.6100030945499
-941.2956523364641,-793.698611092077
-941.435582734771,-793.7869156672011
-941.5753316802944,-793.8750610842172
-941.7151535168207,-793.9631267531214
-941.8544578064339,-794.0512821006396
-941.9942831441375,-794.1388043771362
-942.1337799990254,-794.2272087920936
-942.2726385550951,-794.3148998987691
-942.4114879709427,-794.4021459618714
-942.5500229443878,-794.4897590377706
-942.6885925719024,-794.5771574988353
-942.8271607667356,-794.6648095474231
-942.9655379695508,-794.7520591702847
-943.1037596268452,-794.8389769068307
-943.24182088263,-794.9260578495416
-943.3800633703895,-795.0131296799409
-943.5179040052549,-795.1000565630994
-943.6554547326323,-795.1864169558103
-943.7928996033729,-795.2729575931284
-943.93028329561,-795.3599481635531
-944.0676739493125,-795.4467319734129
-944.2052587859861,-795.5329693940168
-944.3429282670304,-795.6189595549041
-944.479704864321,-795.7051394934203
-944.6159325392148,-795.7908024517845
-944.752667689766,-795.8769802968611
-944.8890392422287,-795.9629305652081
-945.024231005666,-796.0487078883201
-945.1603641331326,-796.1342351053494
-945.2964384519202,-796.2199679377618
-945.4323516723377,-796.3058098859277
-945.5678401315134,-796.3911244984101
-945.7035060881966,-796.4764977742818
-945.8388977906087,-796.561672874328
-945.975063760715,-796.6468362849047
-946.1101744945837,-796.7321327451115
-946.2452835241381,-796.817243754992
-946.3799984940407,-796.9027728104343
-946.5150986467302,-796.987641551355
-946.6497007523562,-797.0722538612666
-946.7842468203545,-797.1565098786605
-946.9187371395893,-797.2416060810207
-947.053708381551,-797.32640470018
-947.1880837455581,-797.4110686088933
-947.3221720515616,-797.4946546389693
-947.4560602674366,-797.5787189611401
-947.589973955178,-797.6625467150997
-947.7240688687643,-797.7464419934776
-947.8575230452121,-797.8304156905092
-947.9908916515255,-797.9144583677739
-948.1236774149965,-797.9979402681073
-948.2566933641565,-798.0814902156154
-948.3894538559035,-798.164716066866
-948.5218138200884,-798.2480707043616
-948.6545196016717,-798.3312849920367
-948.7871518784586,-798.4144764801248
-948.9196483697552,-798.4973827140964
-949.0524500054071,-798.5802645023643
-949.1847549731002,-798.6630505790231
-949.3163093150011,-798.7459937298955
-949.448387345255,-798.8289965597336
-949.5798685315837,-798.9116515863321
-949.7114063228145,-798.9945758967399
-949.8427858822857,-799.07689455117
-949.9734741611293,-799.1591512568012
-950.1041764755706,-799.2413525839731
-950.2353372362841,-799.3232448444371
-950.366649086401,-799.4053573107811
-950.4973784555933,-799.48765469921
-950.6280435707015,-799.5695983200588
-950.7587348885185,-799.6512847677307
-950.8897047805773,-799.7330245404514
-951.020603216615,-799.8144820391437
-951.1510401492217,-799.8957111777138
-951.2809584148058,-799.9770549866948
-951.4108404949254,-800.0581911634475
-951.54068910964,-800.1393469504145
-951.6704083459426,-800.2202559420518
-951.799883527333,-800.3012453407003
-951.9292229621537,-800.3822394359187
-952.0584441873466,-800.4630001373108
-952.187963765529,-800.5439565721601
-952.31704886539,-800.6245832562291
-952.445977202426,-800.7049749039064
-952.5744612314713,-800.7853404309902
-952.7031605563187,-800.8659758608983
-952.8320441532209,-800.9451417153688
-952.9600114164708,-801.0253864924581
-953.0882469467875,-801.1061142965735
-953.2162743793824,-801.1865399321437
-953.3445742647218,-801.2664834318829
-953.4722090597547,-801.3466704883588
-953.5997952310084,-801.4263498482527
-953.7274205783825,-801.5059951833264
-953.8548631720012,-801.585764130883
-953.9831225353761,-801.6655803305837
-954.1103830045805,-801.7450120200081
-954.2373176322138,-801.8244698696873
-954.3640762240261,-801.9038172351512
-954.4906872071977,-801.9826253793824
-954.6174386978689,-802.0613511855673
-954.7436265923739,-802.1399557035221
-954.8698830724666,-802.2185636901767
-954.9964163260462,-802.2972775413904
-955.1229927119513,-802.3760569397252
-955.2487673673007,-802.4545602966897
-955.3746329797086,-802.5331529470922
-955.500495271653,-802.6116672422368
-955.6259817973405,-802.6897788020759
-955.7515635623513,-802.7680762028942
-955.8768702224336,-802.8459703808142
-956.0020617063423,-802.9238203202548
-956.127301365444,-803.0016604161826
-956.2517902646877,-803.0798004804944
-956.3765920250769,-803.1575056820069
-956.5015250910833,-803.2351602125827
-956.6265761152458,-803.3127111506061
-956.7511012932486,-803.3898981322689
-956.8756060565629,-803.4672924859593
-956.9996450715627,-803.5445873834282
-957.1235676707994,-803.6219826086398
-957.2476435541851,-803.6991928928294
-957.3710828944377,-803.7759419431303
-957.4948218772766,-803.8529998935148
-957.6180253246664,-803.92988283337
-957.7413261036316,-804.0066338499804
-957.8648839347428,-804.0836307123102
-957.9882522774178,-804.1600521224369
-958.1111868110178,-804.2365165631664
-958.2342491136114,-804.3124915527736
-958.3571623140976,-804.388748690132
-958.4795233202163,-804.465131566937
-958.6018446945982,-804.5411589771585
-958.7250601129595,-804.617238887185
-958.8473069784642,-804.6933567761225
-958.9696883108717,-804.7692476492551
-959.0917108721343,-804.84491410124
-959.2135204488521,-804.9205697076444
-959.3349708622214,-804.995917645594
-959.4572509698048,-805.071328096762
-959.5786665193399,-805.1466639111259
-959.6999903948106,-805.221977655188
-959.8210603191227,-805.2971500631359
-959.9424280229064,-805.3722657224972
-960.0630318122489,-805.4474074402974
-960.1840810236091,-805.5226751491442
-960.3048791727607,-805.5976837191808
-960.4255340402332,-805.6727551820824
-960.5460937286635,-805.7469607096609
-960.6663656688875,-805.8225020993915
-960.7865505268262,-805.8971342950191
-960.906680429826,-805.9713872429226
-961.0266531869422,-806.0458205390146
-961.146643458168,-806.1201286995929
-961.2662745080862,-806.1946166714711
-961.3853607801295,-806.2684325123719
-961.5048691632641,-806.3425248911292
-961.6240938840662,-806.416423049539
-961.7434114674144,-806.4900758302285
-961.8626131661218,-806.5636111711639
-961.9814787837225,-806.6377532980088
-962.100074814791,-806.7114795566221
-962.2191169005513,-806.7850361584176
-962.3379062327923,-806.8582919410446
-962.4563483474284,-806.9316557392928
-962.5746267171066,-807.00467636481
-962.6928546399787,-807.0779579056103
-962.8103478438987,-807.1510049501863
-962.9283641317484,-807.223956720893
-963.0464521560244,-807.2970834765832
-963.1639144423161,-807.3700339212844
-963.2816161576136,-807.4422785672267
-963.39914485419,-807.5150076912241
-963.5165090427954,-807.5878626190022
-963.6334571688922,-807.6600907709685
-963.7504470306615,-807.7331574414895
-963.8677686720996,-807.8056347738291
-963.9846750060916,-807.877963807706
-964.1016221000468,-807.9499815338912
-964.2181757776403,-808.0218753779748
-964.3350567582354,-808.0940944225757
-964.4513008395526,-808.1659997934378
-964.5674264832186,-808.2381261733321
-964.6833923325487,-808.3099520373431
-964.7993535861153,-808.3815800627654
-964.915487326517,-808.4530091750673
-965.0308529531752,-808.5242728562852
-965.1464218257767,-808.5958611002583
-965.262029348156,-808.6670217522809
-965.3774836607937,-808.7381997366844
-965.4928798391909,-808.8093674422529
-965.6080262299696,-808.8796306921232
-965.72275834047,-808.9508642838674
-965.8374646296517,-809.0220927089966
-965.95237697247,-809.0927951372565
-966.0669625220663,-809.1633711653286
-966.1818014940802,-809.2338311965849
-966.2954341644363,-809.3044973112607
-966.4094768231913,-809.3746359397629
-966.5236080623275,-809.4447415704797
-966.6374917414952,-809.5149870429653
-966.7513134998233,-809.5849956653166
-966.8651494113459,-809.6550635167968
-966.9786816105035,-809.7248012898863
-967.0922322760658,-809.7947215090372
-967.2057308006321,-809.8643226193958
-967.318991258309,-809.9341227625748
-967.4317562314772,-810.0038390206635
-967.5448800225848,-810.0732506282191
-967.6577727221099,-810.1426003838145
-967.7704200261865,-810.2120365069245
-967.8828680005623,-810.2813621575202
-967.9953718159405,-810.350636568587
-968.1078452153968,-810.420297007948
-968.2200679106206,-810.4893690119491
-968.3322623857654,-810.5579281038094
-968.444077173255,-810.6266037102191
-968.5563649246676,-810.6955114022038
-968.6683025139165,-810.7646137438351
-968.7799713183225,-810.8334582179115
-968.8913019855652,-810.9030157060328
-969.0027471322209,-810.9714738473417
-969.113964140953,-811.0401126303017
-969.2255586904881,-811.1085064669511
-969.3364214535882,-811.1765677559947
-969.4467804393313,-811.24448877919
-969.5580075981327,-811.3125456244372
-969.6696883372173,-811.3806644433976
-969.7807373119666,-811.4484031710676
-969.891193984506,-811.5160959851587
-970.0013855062291,-811.5842964643621
-970.1115726079012,-811.6519841945003
-970.2217741324081,-811.7200555978345
-970.331308485714,-811.7877671033159
-970.4409171575398,-811.8554231205932
-970.5507579186001,-811.9226010241839
-970.6604200354915,-811.9899718302612
-970.7698439551078,-812.0569494239551
-970.8798539313817,-812.1239715556035
-970.9895775245075,-812.1916345577575
-971.0987283265749,-812.2592021965296
-971.2077240997334,-812.3260584908747
-971.3166734425165,-812.3929374252974
-971.4253911230795,-812.4592631857515
-971.5340630249013,-812.5259759458586
-971.6425739898372,-812.5920939832789
-971.7506790672054,-812.6583927100605
-971.8590784208689,-812.7246838528746
-971.9681125577241,-812.7902168467407
-972.0761223108229,-812.8561793772888
-972.1843766376917,-812.9221983063646
-972.2922388239235,-812.9883030609327
-972.3998841789845,-813.0543728864304
-972.5072100793138,-813.1204955499041
-972.6147339235805,-813.1861102067336
-972.7225163433096,-813.2520566878354
-972.829569659261,-813.3176969850833
-972.9366211508006,-813.3830288935836
-973.0436079230826,-813.4485676190722
-973.1505390244978,-813.513926880368
-973.2571251028794,-813.5789487619833
-973.3642206296513,-813.6442426356373
-973.4709214797082,-813.7094653854911
-973.5784292828837,-813.7745370677526
-973.6849023669172,-813.8396654307799
-973.7908684533107,-813.9046605054142
-973.8970233304469,-813.9694364368565
-974.002751267515,-814.0342581061286
-974.1083699860097,-814.0990710679013
-974.2139801961172,-814.163817889303
-974.319504327208,-814.2281346219404
-974.4249526851103,-814.2924812732994
-974.5303320384361,-814.3572444713467
-974.635454116176,-814.4221563611732
-974.7406298520987,-814.486228198412
-974.8454304873296,-814.5498446666363
-974.9503614813143,-814.6138257273369
-975.054881824631,-814.6778068200751
-975.1593015054274,-814.741708217698
-975.2631127818025,-814.8055306164006
-975.3675326266396,-814.8693423511064
-975.4716302089199,-814.9330651061659
-975.5758471612236,-814.9964838125983
-975.6799778641112,-815.0599640432288
-975.7840854682296,-815.1238438190753
-975.88802273956,-815.187249899482
-975.9918769962838,-815.2504251228412
-976.0954557138484,-815.3135215406822
-976.1987689952356,-815.377015071683
-976.3023036831734,-815.4400102081024
-976.4050475009732,-815.5029895227236
-976.5082642376923,-815.5654658088146
-976.611538129571,-815.6283632672548
-976.7148385251778,-815.6910311138325
-976.8174161912685,-815.7534429989473
-976.9201237873569,-815.8161038367322
-977.0225432475215,-815.878538270851
-977.1258067790642,-815.9409360772595
-977.2279578234845,-816.0033104023087
-977.3304837685022,-816.0654883577954
-977.4322471187567,-816.1275848358742
-977.533659534787,-816.1896165873402
-977.6350080588769,-816.2516889555541
-977.7366799622731,-816.3136379959855
-977.8382603441895,-816.375730736595
-977.9397674893783,-816.437528662798
-978.0411884816203,-816.4992384766196
-978.1421787186586,-816.5611179373844
-978.2435303989458,-816.6225602345371
-978.3445535867061,-816.6841217349979
-978.4457904516819,-816.7455618304123
-978.546478583108,-816.8070702202981
-978.6471560314563,-816.8677800623217
-978.747849440533,-816.9281001349988
-978.8487937714949,-816.9886358663964
-978.9492684528246,-817.0500622213491
-979.0497966367791,-817.1111806685303
-979.1500424028408,-817.1720090163944
-979.2497559345122,-817.23287901296
-979.3496674628401,-817.2937818997008
-979.4501442838626,-817.3550305886981
-979.5496911836603,-817.4161643473302
-979.6491693683478,-817.4764715618575
-979.7483902734749,-817.5366658512778
-979.847753936761,-817.5970197165466
-979.9468463155991,-817.6576189083175
-980.0459188533675,-817.7179356625987
-980.1446870233382,-817.7777873975443
-980.243465249466,-817.8381151345047
-980.3421974638636,-817.8984304604239
-980.440935554079,-817.9581527076463
-980.539865546235,-818.0183245379101
-980.6381672225297,-818.0783243846091
-980.7359393795182,-818.1381795222414
-980.8341657454848,-818.1981376620606
-980.9322713386156,-818.2578324232458
-981.0300174236868,-818.3180429926371
-981.1274508284125,-818.37747347874
-981.2251388275505,-818.4368838522203
-981.3232705267808,-818.496320777091
-981.4206236820008,-818.5549109395733
-981.518277704796,-818.6137727551938
-981.6154393158793,-818.6731449607523
-981.7125817615532,-818.7320768062292
-981.8094360314296,-818.790853361878
-981.9062775821257,-818.849720578585
-982.002961902834,-818.9086737288133
-982.1000626203072,-818.9673916821455
-982.1967993907565,-819.0261221056364
-982.2932792022057,-819.0835472027708
-982.3896610161314,-819.1421246396269
-982.4866898506388,-819.2006735464693
-982.5832564201903,-819.2590982281573
-982.6792786762234,-819.3171979580392
-982.7750030304012,-819.3753000862002
-982.8705585289622,-819.4335733646232
-982.9654140090582,-819.4919700566609
-983.0606941037349,-819.5501288753628
-983.1559646263056,-819.6085980002082
-983.250737866759,-819.66650279761
-983.345541065375,-819.7242838619125
-983.4403754003191,-819.7819904792702
-983.5353052656938,-819.8395452794091
-983.6300110180979,-819.8971623348713
-983.7248303592669,-819.9545247667794
-983.8193462154667,-820.0114172007044
-983.913604763938,-820.0693030701176
-984.008122673208,-820.1267834095843
-984.103424069682,-820.1840020886596
-984.1971960500615,-820.2410752111006
-984.291328483782,-820.2982331046887
-984.3853218234891,-820.3551373086098
-984.47853060147,-820.4120910183563
-984.5719756190244,-820.468902526049
-984.6653496856982,-820.5250170391082
-984.7587835475549,-820.581595877656
-984.852514512083,-820.6387603962495
-984.9458587933228,-820.6955487284704
-985.0391582720589,-820.7517180004739
-985.1320953316533,-820.8078421121813
-985.22498430297,-820.8641854140164
-985.3176612882634,-820.9202572641191
-985.4101195334446,-820.9762975426152
-985.5031487501916,-821.0324263214698
-985.5958681930259,-821.0887838639236
-985.6882313979597,-821.1449312512585
-985.7805183944196,-821.20050273054
-985.8726914060873,-821.2562064427212
-985.9646453776218,-821.3119165507511
-986.0565545317295,-821.3676926019035
-986.1482519885437,-821.4225791320573
-986.2406346880548,-821.477811274487
-986.3322467272621,-821.5331874561483
-986.4235159374996,-821.5887430645952
-986.5148005964362,-821.6442575726005
-986.605673961379,-821.6990949829442
-986.6968786927323,-821.7542883960346
-986.7878390654946,-821.8092604769997
-986.878412496614,-821.8642419233933
-986.9692671695778,-821.9193619021446
-987.0599657203749,-821.9744701975123
-987.1505694510373,-822.0295430144512
-987.2410416114167,-822.0841479316392
-987.3312128838862,-822.1385609524618
-987.4221261382355,-822.1929929410253
-987.5122270596867,-822.2472266841759
-987.6020687123956,-822.3014725580522
-987.6915047885,-822.3559801251849
-987.7815436763501,-822.4107522258583
-987.8715443692205,-822.4649627432264
-987.9611297200971,-822.519195578883
-988.0505093001151,-822.5734688449355
-988.1394272417049,-822.6275306918977
-988.2284533598066,-822.6815296987471
-988.3176302140433,-822.735390753029
-988.4066003019473,-822.7891993391773
-988.4953270395345,-822.8431314467701
-988.5841290322139,-822.8967266463577
-988.6728870765035,-822.9499636399648
-988.7614552648056,-823.0034492210931
-988.8500140049783,-823.0572432144121
-988.9381650255388,-823.1108723621031
-989.0264877385885,-823.1641639947986
-989.1145548459332,-823.2176999732167
-989.2026210450992,-823.2705174588751
-989.2899550524039,-823.3236261458633
-989.3779437237673,-823.3768936590876
-989.4656311614877,-823.4298757740577
-989.5535304181262,-823.4827318621844
-989.6412873941779,-823.5359473248241
-989.7286420156777,-823.5886534591931
-989.8160143160572,-823.6414791173195
-989.9030980118247,-823.6940468312425
-989.990262164747,-823.7466820849772
-990.0770390022719,-823.7990006856235
-990.1639064541306,-823.8515750130324
-990.2505145591349,-823.9039191417934
-990.3371118962272,-823.9563073379001
-990.4235602318051,-824.008668446237
-990.5098915516612,-824.0607623980701
-990.5961685895874,-824.1127483824503
-990.6823173132854,-824.1652364438784
-990.7687939746472,-824.2172238829446
-990.854773362709,-824.268798159288
-990.9409159821843,-824.3206962756759
-991.0263277876676,-824.3723972337486
-991.1121443405508,-824.4240462328167
-991.1978571706697,-824.4757383502129
-991.2839553964989,-824.5271483452852
-991.3694932866432,-824.5787055249032
-991.4547432148314,-824.6297698178433
-991.5397594864394,-824.680917733985
-991.6247235229888,-824.7320330142736
-991.7099364203015,-824.7832587495591
-991.7949859846743,-824.8342557818319
-991.8798333458858,-824.885703015732
-991.964326502114,-824.9367132482432
-992.0491687864189,-824.9880158341914
-992.1334412856917,-825.0390458403958
-992.217784224906,-825.0900581248434
-992.3021217307426,-825.1407705610277
-992.3868788487389,-825.1914643986465
-992.4710619767594,-825.2418208471543
-992.5549296883814,-825.2923579216663
-992.6387832815043,-825.3430089750482
-992.7225794661158,-825.3934622674707
-992.806213530183,-825.444017061515
-992.8896023454797,-825.4939816427975
-992.9729278852423,-825.5441169830931
-993.0563453123228,-825.5944604584087
-993.1394440106276,-825.6446075509438
-993.2226643747986,-825.6949746645007
-993.3052124116115,-825.7448565042439
-993.388030250282,-825.7948386568191
-993.4708666627712,-825.8447309656881
-993.5534134576842,-825.8948627707009
-993.6358884479168,-825.9446446595769
-993.7182859265527,-825.9941696460428
-993.7998999734043,-826.04396013174
-993.8823655734865,-826.0938289042563
-993.9640944075007,-826.1437448121371
-994.0459412422877,-826.1934915253812
-994.1280199122203,-826.2428684756484
-994.210685674428,-826.2921975547547
-994.2926237529754,-826.3408529795512
-994.3736029026032,-826.3902059188187
-994.4555402247793,-826.439286215408
-994.5368036827269,-826.4885470882526
-994.6180631573894,-826.5372716911211
-994.6994488733119,-826.5863962667113
-994.7807105483499,-826.6359289599051
-994.862631018776,-826.6849244523833
-994.9435628446794,-826.7336180448635
-995.0245532182812,-826.7825168207399
-995.1053163775515,-826.8313370209648
-995.1859698026427,-826.8796716878501
-995.2668188589076,-826.928440245171
-995.3472052773582,-826.9772282437036
-995.4275470077301,-827.0257255623434
-995.508358159925,-827.0741761853882
-995.5889258234535,-827.1224515929378
-995.6692983175147,-827.1707187843632
-995.7492232995767,-827.2195493082032
-995.8295492718432,-827.2681953170926
-995.9090065419276,-827.3166577582434
-995.9886119190592,-827.3649559294067
-996.0679784783979,-827.4129061530115
-996.1473422967722,-827.4606428644477
-996.2277157625667,-827.5087083111501
-996.3071664106461,-827.5564330350533
-996.3864511983419,-827.6043879790095
-996.4652950207538,-827.6518895342929
-996.544576766626,-827.6994167272916
-996.622416656705,-827.7467454472347
-996.7009474112574,-827.7942859785876
-996.7794644110664,-827.8413798728536
-996.8584017809444,-827.8887802777698
-996.9364187362307,-827.9360157500015
-997.014643342808,-827.983223278259
-997.0920502898149,-828.0302638800617
-997.1702445525104,-828.0779105402571
-997.2480350502725,-828.1249526112302
-997.3255973277454,-828.1717942757867
-997.4038408264435,-828.2187278546459
-997.4816358191497,-828.265881327682
-997.559399417668,-828.3127152031435
-997.6375970204936,-828.3593299541803
-997.7151557075546,-828.4057422153572
-997.7924241839501,-828.4523334095871
-997.8694877998545,-828.4990063460575
-997.9463974337533,-828.5458096317215
-998.0234850655869,-828.5921343942917
-998.1004731629537,-828.6384576374278
-998.177333203479,-828.6850866960353
-998.2543024506812,-828.7313568718083
-998.3319895322846,-828.7778564977375
-998.4089273100976,-828.8241894810778
-998.485331455612,-828.8704402510788
-998.5616964363521,-828.9164882880038
-998.6378850916675,-828.9629410128447
-998.7137093522267,-829.008971262432
-998.789162309791,-829.0547107470495
-998.8645108869895,-829.1005006300109
-998.939513961091,-829.1460807036295
-999.0150599821801,-829.1924217555086
-999.0909047895415,-829.2382299841106
-999.1666287057183,-829.2836860228736
-999.2420044283157,-829.3297683588715
-999.3165695748613,-829.375540578597
-999.3919499533183,-829.4212791272754
-999.4670917973576,-829.4667561180954
-999.5420975393224,-829.5119299743328
-999.6169909541958,-829.5570844703005
-999.691789574279,-829.6022420251142
-999.766553179035,-829.6474568069617
-999.8403766739356,-829.6922930782057
-999.9148088790231,-829.7375462964206
-999.9892588727952,-829.7828640239842
-1000.0637035170868,-829.8279223257073
-1000.1378114680925,-829.8726205375071
-1000.2120697879169,-829.9174786806805
-1000.2863801152703,-829.9622571259212
-1000.3602233762117,-830.0067557154059
-1000.4345414822527,-830.0514839080053
-1000.5079761641482,-830.0960232945754
-1000.5814938374014,-830.1405394202195
-1000.6550394288394,-830.1853150353224
-1000.7286140240889,-830.2300070096542
-1000.8018277061657,-830.274542947951
-1000.8751778429898,-830.3190468776543
-1000.9486373885399,-830.3633002040372
-1001.0217877837351,-830.4073865734678
-1001.0946750540735,-830.4513559728908
-1001.1673176517851,-830.4953232250933
-1001.2398278181006,-830.5391696397004
-1001.3124790602658,-830.5832630339336
-1001.3849041693359,-830.6275334950715
-1001.4573781762276,-830.6713427076371
-1001.5294350757889,-830.7151010665004
-1001.6016668710047,-830.7588314318158
-1001.6737777724593,-830.8026497246697
-1001.7456221094012,-830.8466951818399
-1001.8176097824678,-830.8902959145389
-1001.8894723984921,-830.9337092537924
-1001.9613230120514,-830.9771815947961
-1002.032826570547,-831.0202947755329
-1002.1040785727347,-831.0637287847651
-1002.1749210673077,-831.1070622745083
-1002.2462001553091,-831.150332284163
-1002.3175464580572,-831.1934116358173
-1002.3888378626788,-831.2360997865951
-1002.4598434487888,-831.2786729270357
-1002.5302317103927,-831.3217807339851
-1002.6013700005897,-831.3651758862624
-1002.673141626224,-831.407442387258
-1002.743751685947,-831.4500512604545
-1002.8140169167848,-831.4927212629552
-1002.8843946999324,-831.5353387654558
-1002.9550054604397,-831.5782405801596
-1003.025464329217,-831.620881303298
-1003.0956611329397,-831.6635735256749
-1003.1657744213413,-831.7065638873805
-1003.2362961506647,-831.7491567802533
-1003.3067421943939,-831.7916376770322
-1003.3768547084909,-831.8340512381179
-1003.4461880528982,-831.8760510534519
-1003.515379343195,-831.9182538372861
-1003.5848142743246,-831.9602974755092
-1003.6541138218587,-832.0024038133164
-1003.7240140997333,-832.044468806518
-1003.7934920893383,-832.0867639658507
-1003.8626357394968,-832.1295012678393
-1003.9317281051349,-832.1714084389317
-1004.0005724615943,-832.2131081196422
-1004.0696028481358,-832.2546968761886
-1004.138318600579,-832.2963807580862
-1004.2068920400142,-832.3382250857788
-1004.2757803467539,-832.3797451770581
-1004.344908972673,-832.4215721639431
-1004.413251389327,-832.4632568507657
-1004.4813814993713,-832.5047734605599
-1004.5495407216005,-832.5458925089931
-1004.617609115612,-832.5869022047411
-1004.6850195580797,-832.6281397784046
-1004.7528291968865,-832.6694423758395
-1004.8207020264691,-832.7103523833388
-1004.8883270649047,-832.7511823214387
-1004.9559120229352,-832.7923311172751
-1005.0232233453893,-832.8334393467386
-1005.0906682050885,-832.8745082049777
-1005.1585727772531,-832.9155881746814
-1005.2260295961045,-832.956440817895
-1005.2931056732871,-832.997145824516
-1005.3602455087969,-833.0378932804385
-1005.4268743404867,-833.0790799818217
-1005.493770360275,-833.1200403332465
-1005.5606115413854,-833.1607945794207
-1005.6273472633956,-833.2011980802205
-1005.6937894022042,-833.2422408681989
-1005.76028685311,-833.282937935697
-1005.8267347331404,-833.323428357443
-1005.8930809864165,-833.3639471535229
-1005.9592092052328,-833.4044022089946
-1006.0254604337442,-833.4444692908961
-1006.0915216106865,-833.4846865400061
-1006.1578502132726,-833.5250110946117
-1006.2237409153682,-833.5653291757001
-1006.2895613527278,-833.6053025882749
-1006.3550846797872,-833.6452726713984
-1006.4202876743694,-833.685220832237
-1006.4857353164363,-833.7252480417699
-1006.5510206715461,-833.7648845512379
-1006.6165723942207,-833.8044231214411
-1006.6817636991217,-833.8439900497289
-1006.7469269929962,-833.8834842100874
-1006.8121660504443,-833.923363981383
-1006.8760169887381,-833.9631988083155
-1006.9409100463965,-834.002731359051
-1007.0056066028005,-834.0421156411106
-1007.0703175806872,-834.0818931646254
-1007.134658133612,-834.1213327294554
-1007.1993171089445,-834.1607018122418
-1007.2635408112775,-834.2001689777688
-1007.3279122673675,-834.239335317534
-1007.3918934031734,-834.2787624066135
-1007.4561311365131,-834.3178774832713
-1007.5202871710285,-834.3568621710189
-1007.5839488014811,-834.3961511068214
-1007.6476650007206,-834.4355562240773
-1007.7116539870763,-834.4742215143272
-1007.7753365379242,-834.5130111249964
-1007.838433919046,-834.5520009159347
-1007.9021383007071,-834.5903248386026
-1007.9658475839818,-834.6286475597187
-1008.0292898307438,-834.6678763884343
-1008.0921948022608,-834.7064430910862
-1008.1560666566402,-834.745144715716
-1008.2186921992052,-834.783822665507
-1008.2819637247134,-834.8226260554302
-1008.3449397790508,-834.8614317718763
-1008.4075276204358,-834.900053460607
-1008.4695805768409,-834.9385554888663
-1008.5321082766833,-834.9771182756535
-1008.5947281100408,-835.0151965037655
-1008.6571668419554,-835.0536110717119
-1008.7196742686974,-835.0919695425708
-1008.7818128746359,-835.1300803590741
-1008.8445485777783,-835.1683225081769
-1008.9066556410253,-835.2065437600634
-1008.9685364449962,-835.2444889822274
-1009.0303838842814,-835.2823783644275
-1009.0922467160109,-835.3203057924701
-1009.1538159410488,-835.3580991657209
-1009.2154820628014,-835.3957662636636
-1009.2775441269848,-835.4334854000784
-1009.3388751928417,-835.4713801539424
-1009.4003700299776,-835.5092630363818
-1009.4614015848672,-835.5469082870235
-1009.5224517435348,-835.5848646850693
-1009.5838090446288,-835.6219719361181
-1009.6448366886801,-835.6594295246329
-1009.7054754034781,-835.6969399059635
-1009.7661090199242,-835.734575057543
-1009.8270788487625,-835.7720975887526
-1009.88779666376,-835.8097925077474
-1009.9483523297279,-835.8470828490622
-1010.0086241600626,-835.8840250428747
-1010.0689465998895,-835.9210689866114
-1010.129298240729,-835.9580114073167
-1010.1891654083394,-835.9951713127833
-1010.2486806026649,-836.031795426087
-1010.3078063797656,-836.0686372220443
-1010.3677062772283,-836.1054612289156
-1010.427383963659,-836.1421641935457
-1010.487219983179,-836.1792218458176
-1010.5467930127018,-836.2160980791663
-1010.6064207309271,-836.252866149788
-1010.6655632125206,-836.28979367647
-1010.7250030641266,-836.3267761256994
-1010.7842870099764,-836.3630337494614
-1010.8435440103091,-836.3993916339379
-1010.902947462479,-836.435995582384
-1010.9621060518044,-836.4725753040128
-1011.0210067845709,-836.50898605968
-1011.0794219020682,-836.5453516879965
-1011.1374444493175,-836.5814921273526
-1011.1962741571076,-836.6174902474432
-1011.2549308233587,-836.6535960977156
-1011.3132872426736,-836.6894182687674
-1011.3718356591476,-836.7255556318297
-1011.4296393953433,-836.7616628556717
-1011.487948223738,-836.7973710108809
-1011.5459552460433,-836.833186409514
-1011.6039347966154,-836.8689370857742
-1011.6619165133604,-836.9052760968218
-1011.7197953454757,-836.9408500308168
-1011.7775890324965,-836.9769649100107
-1011.8353799605027,-837.0131362791194
-1011.8924507496753,-837.0491550602981
-1011.9494320002498,-837.0848232779831
-1012.0071965357695,-837.1205442040363
-1012.0647468507984,-837.1562053796831
-1012.1219544379043,-837.1920011054565
-1012.1790407000076,-837.2279977800158
-1012.2359934537291,-837.2634559086038
-1012.2934859897256,-837.2990764214243
-1012.3505613374795,-837.3340907591684
-1012.4074521374158,-837.3695128255366
-1012.4639032610594,-837.4042778334773
-1012.5203937463664,-837.4393834843173
-1012.5761749195306,-837.474830905602
-1012.6316025694551,-837.5104200360535
-1012.6868807612927,-837.545280180026
-1012.7429401443661,-837.5796594727182
-1012.7994472891123,-837.6154574701665
-1012.8553964271052,-837.6508142887845
-1012.9115407080171,-837.685551171116
-1012.9672094571047,-837.7203037027641
-1013.0230582062471,-837.7551572771016
-1013.0780686846769,-837.7905647030601
-1013.1337610493583,-837.8252466095691
-1013.1894387127948,-837.8603416507198
-1013.2449187747053,-837.8951521374806
-1013.3003971992291,-837.9290577284737
-1013.3550521361641,-837.963143105599
-1013.4099746877697,-837.9977381476555
-1013.4647102893584,-838.0321813843244
-1013.5197542431698,-838.0665275375243
-1013.5749686663861,-838.1010390994728
-1013.6298671845658,-838.1352206350053
-1013.6845390668615,-838.169443824823
-1013.7397163022941,-838.2037447297697
-1013.7942060629704,-838.2380886204288
-1013.8485572290067,-838.2726860480672
-1013.9028888189451,-838.3069327973026
-1013.9573828438727,-838.3411095487957
-1014.0117195013767,-838.3755724493911
-1014.0658865367722,-838.4098337841327
-1014.119441512963,-838.4437661079405
-1014.1739041740547,-838.478537517448
-1014.2285549169362,-838.5125325890779
-1014.2825706362545,-838.5463928209217
-1014.3364089491727,-838.5805340228994
-1014.390460840761,-838.6141847429483
-1014.4436885236837,-838.6480443348696
-1014.4974186937586,-838.681844837678
-1014.5506384790096,-838.7154467833651
-1014.6039669185091,-838.7492148152436
-1014.6567066759311,-838.7827103745474
-1014.7099556525842,-838.8160654379516
-1014.7625313393461,-838.8494797093088
-1014.8154099245764,-838.8830803723466
-1014.8683460477162,-838.9164730321223
-1014.9211924235491,-838.949167779562
-1014.9739757157348,-838.9824160114382
-1015.0272009882415,-839.0157648933466
-1015.0792772008587,-839.04919650716
-1015.1320850129135,-839.0824355479915
-1015.1849509859479,-839.1151088906151
-1015.2367848867474,-839.1480864370928
-1015.2885685608944,-839.1804660163488
-1015.3409858759175,-839.2134260683844
-1015.3933625931074,-839.2463354102512
-1015.4453112862141,-839.279031647971
-1015.4978865362298,-839.3121061794026
-1015.5497925968734,-839.3450517562073
-1015.6017051186736,-839.3780660617949
-1015.65323966425,-839.4108718798826
-1015.7050958650426,-839.4443268126814
-1015.7564273612442,-839.4776920500958
-1015.808244397785,-839.5103775483361
-1015.8595744494771,-839.5430227892998
-1015.9110404636048,-839.5757474224911
-1015.9622040395751,-839.6084565519589
-1016.0133420292318,-839.6411560248365
-1016.064310556543,-839.6738478063539
-1016.1149800869009,-839.7064157556844
-1016.165846846904,-839.7390418012736
-1016.2165077306494,-839.7715524483307
-1016.2670130120275,-839.8038803142855
-1016.3176015145124,-839.8361293902911
-1016.3674456815513,-839.8682233789231
-1016.4178833467694,-839.9000595207154
-1016.4680431300858,-839.9327286715538
-1016.5185122455698,-839.9646666367611
-1016.5689754764421,-839.9970002049871
-1016.6192674069231,-840.0289946116519
-1016.6693261673515,-840.0613532602847
-1016.7197418327289,-840.093331229672
-1016.7698402167292,-840.1251210833711
-1016.8195847250302,-840.1569717080872
-1016.8690786088774,-840.1887942289043
-1016.918700874784,-840.2204802489641
-1016.968270074037,-840.2522943597629
-1017.0177189066771,-840.2837147813524
-1017.0668753402074,-840.3155495802608
-1017.1158476650751,-840.3473985280757
-1017.1647173460536,-840.3796196861459
-1017.2130870139034,-840.4111352276799
-1017.2621579303375,-840.4426069588985
-1017.3107937207916,-840.4738652910924
-1017.359342653048,-840.5055347039503
-1017.4082100378254,-840.5370260276011
-1017.456133346269,-840.5682982558933
-1017.5045145674343,-840.5996456944438
-1017.5530669760426,-840.6311022416927
-1017.6016807896867,-840.6624445566799
-1017.6500755399702,-840.6939941440585
-1017.6983379449331,-840.7254341288871
-1017.7464751230747,-840.7564773312193
-1017.7947919784971,-840.7876984865828
-1017.84278584698,-840.8187513667915
-1017.8907174789438,-840.8499000914946
-1017.9387597676291,-840.880950547742
-1017.9869171763692,-840.9118751770849
-1018.0346562332642,-840.9429259023087
-1018.0817582716256,-840.9738113391053
-1018.1292296545196,-841.0044787089747
-1018.1768092168272,-841.035124539287
-1018.2239657563615,-841.0659362971303
-1018.2711989423143,-841.0973857842393
-1018.3189556924772,-841.1284318852248
-1018.3661765555438,-841.159213183082
-1018.4136973702256,-841.1901435736859
-1018.461111754852,-841.2205831666726
-1018.5077996480752,-841.2509290643849
-1018.5544588694135,-841.281769928198
-1018.6010325114473,-841.312380009349
-1018.6478730605181,-841.3427856543237
-1018.6946320582316,-841.3729285767841
-1018.7411386273463,-841.4033652586959
-1018.7876526230993,-841.4339530289105
-1018.833995658805,-841.4643646715073
-1018.8803414368969,-841.4951904473335
-1018.926652925365,-841.5256391251422
-1018.9725613640885,-841.5562028783766
-1019.0188388572687,-841.5862972384791
-1019.0649187568016,-841.6162794640233
-1019.1102187660499,-841.6463498522146
-1019.1558958137825,-841.6765749069888
-1019.2018623948858,-841.7069832114653
-1019.2475708076823,-841.7370100450788
-1019.2930315748459,-841.766892837134
-1019.3385224151219,-841.7967079187777
-1019.3837866202739,-841.826697075669
-1019.4292112599053,-841.856510066335
-1019.4742731172564,-841.8864044340096
-1019.5195936128189,-841.9163673278647
-1019.5649230047659,-841.9463972212534
-1019.6099717192367,-841.976341542011
-1019.6543918894257,-842.0061573315639
-1019.6988988611496,-842.0360702355857
-1019.7437419273831,-842.0657551737089
-1019.7883684261831,-842.0958378656616
-1019.8332552203753,-842.1253217568252
-1019.8780012832653,-842.1549664242513
-1019.9224786184218,-842.1849808860431
-1019.9668508362489,-842.214324710784
-1020.0112760480249,-842.2437347763089
-1020.0551197763109,-842.2728491813107
-1020.0992060008078,-842.3022810378782
-1020.1433758944152,-842.331314650721
-1020.1872747054954,-842.360549313873
-1020.2312841724628,-842.3901456567819
-1020.2754735470593,-842.4191976452915
-1020.3189473346985,-842.4485204726448
-1020.3624286635738,-842.4777036673572
-1020.4061543809229,-842.5067476498629
-1020.4497609499507,-842.5355904015305
-1020.4934963191264,-842.5645386653931
-1020.5367536394946,-842.593582805925
-1020.579932361493,-842.6223426271085
-1020.6232295884881,-842.6507937617291
-1020.6659054544431,-842.6798899935479
-1020.7089339838532,-842.7093866888343
-1020.7519105821457,-842.7384089329697
-1020.7948898560554,-842.7673773454273
-1020.8375712301098,-842.7965376786311
-1020.8806963135049,-842.8255423774862
-1020.9232275984457,-842.854544086431
-1020.9651594172768,-842.8834014386707
-1021.0074709277561,-842.9123130111183
-1021.050317859269,-842.9410272368514
-1021.0925827183235,-842.9696737633299
-1021.1344192142531,-842.9982581392395
-1021.1766985582551,-843.0267263378602
-1021.2188782740756,-843.0552807193698
-1021.2610037726535,-843.0833723622227
-1021.3029426596737,-843.1115311903426
-1021.344845857778,-843.1402350469259
-1021.3865655737819,-843.1687787934524
-1021.428589806491,-843.1975591778597
-1021.4703405704676,-843.2257324033063
-1021.5121286510621,-843.2532660231549
-1021.5534694763901,-843.2819518912728
-1021.5950803404329,-843.3100783576434
-1021.6365634251723,-843.3385632943013
-1021.6778930169476,-843.3665515615255
-1021.7191052163801,-843.3939459795214
-1021.7602737058249,-843.421724601765
-1021.8014287492849,-843.4497579556731
-1021.8421816352978,-843.4778025012639
-1021.8831279096739,-843.505705222893
-1021.9243434402872,-843.533261693831
-1021.9644272808372,-843.5614025991674
-1022.004921132356,-843.589637463024
-1022.0457060712349,-843.617542732213
-1022.0862600561852,-843.6454286051726
-1022.1268564380862,-843.6730905072448
-1022.1671419560736,-843.7008915737316
-1022.2073424912221,-843.7285226768369
-1022.2480968681131,-843.7562894388398
-1022.2881279626951,-843.7838862325699
-1022.3279482371762,-843.8116806031562
-1022.3685431560123,-843.8389162049043
-1022.4087887208834,-843.8654328390422
-1022.4488818529338,-843.8928099413461
-1022.4885931625837,-843.9206173227864
-1022.5285575704819,-843.9482528892999
-1022.5683246203492,-843.9759934411811
-1022.6077458462553,-844.0034497073707
-1022.6474265803297,-844.0305099466765
-1022.6869853628426,-844.057875961934
-1022.7263700848758,-844.0854864592321
-1022.7660097781982,-844.1130149132035
-1022.8053977016583,-844.1403178376192
-1022.8445269257855,-844.1674340939477
-1022.8835800851945,-844.1944368207824
-1022.9225856767051,-844.2217684191955
-1022.9615873393474,-844.2489730693432
-1023.0005031897342,-844.2761309046688
-1023.0393645414123,-844.3030427873223
-1023.0783053368343,-844.3299488229635
-1023.1170741812457,-844.35663111268
-1023.1557121883751,-844.3838548902571
-1023.1941915303167,-844.4109540969908
-1023.2327803507764,-844.4381055349419
-1023.271163076631,-844.4652472843784
-1023.3093913862899,-844.4917315954134
-1023.3476798806302,-844.518425890705
-1023.3859216904742,-844.5451743688683
-1023.42417499511,-844.5718678967222
-1023.4623750866203,-844.5979313210648
-1023.5001612566721,-844.625160029768
-1023.5381471559884,-844.6526131372179
-1023.5759314393189,-844.6798302382359
-1023.6136977900231,-844.7064195402538
-1023.6515695289341,-844.7331231069115
-1023.6892617388066,-844.7597614187903
-1023.7262867142704,-844.785862315783
-1023.7633968387252,-844.8127026623068
-1023.8009808129726,-844.8393081137797
-1023.8382315638545,-844.8648971998063
-1023.8753988960507,-844.8914084182413
-1023.9128446835108,-844.9176775579186
-1023.9501458155368,-844.9438407052729
-1023.9868579027228,-844.9699608514168
-1024.0235784173753,-844.9961541547428
-1024.060301100941,-845.0228859901769
-1024.0966205045336,-845.0490295841362
-1024.1329192030942,-845.075282445527
-1024.1684613618745,-845.1008255005
-1024.2049886125178,-845.1271514532132
-1024.2415152466463,-845.1532668162023
-1024.277432917531,-845.1792858829348
-1024.3139414420707,-845.2056441217318
-1024.3500722438919,-845.2316652804939
-1024.3857738646602,-845.2578288877407
-1024.4220221939308,-845.2838241466777
-1024.4580442095883,-845.3096703882546
-1024.4939414200123,-845.3355541640162
-1024.5296042911207,-845.3611488678847
-1024.5649379647086,-845.3866907834345
-1024.600779630207,-845.4124431016202
-1024.6359615630263,-845.438421933096
-1024.6716255421181,-845.4641309679405
-1024.707486470039,-845.490779701053
-1024.7429569632486,-845.5165745351978
-1024.7782419578957,-845.5422893262933
-1024.8126134552558,-845.5681333762575
-1024.8475823489389,-845.593918933912
-1024.8827513022998,-845.6199126991933
-1024.91779170176,-845.6451553043654
-1024.9529464598372,-845.6706376728268
-1024.9880652008558,-845.6966491142696
-1025.0229858665969,-845.7220906499106
-1025.0579276000203,-845.7479072071756
-1025.0925840432878,-845.7732408381846
-1025.1267633928649,-845.7982847463587
-1025.1613058107105,-845.8235037504934
-1025.195792177526,-845.8491947134668
-1025.230260664862,-845.8745094488289
-1025.2647873278918,-845.9001771627616
-1025.2988445702763,-845.925376492867
-1025.3335376350462,-845.9510020012682
-1025.3683303624714,-845.9761303815978
-1025.4026695791356,-846.0011403476182
-1025.4367261708069,-846.0261909285294
-1025.470867839224,-846.051797435425
-1025.5048902386034,-846.0766844365628
-1025.5388710805375,-846.1017292628769
-1025.5725456864868,-846.1264845595572
-1025.6062972050488,-846.1518365141778
-1025.6398674123034,-846.17741696325
-1025.673424922053,-846.2025648763768
-1025.7064569071438,-846.2278771016393
-1025.7395718896391,-846.2528850115833
-1025.7731370847716,-846.2779131566715
-1025.8063828576621,-846.3028236483917
-1025.8396863315909,-846.3276539440315
-1025.8729826330186,-846.3527630199518
-1025.906031258812,-846.3783066317162
-1025.9389580461207,-846.4034991425343
-1025.971877161851,-846.4284034171606
-1026.004974501025,-846.4530958643995
-1026.0380859271283,-846.4777927816956
-1026.0709936737749,-846.5024783250793
-1026.10371875354,-846.5272736778205
-1026.1363066977228,-846.5518657200164
-1026.1689593994904,-846.57672313845
-1026.2004019842561,-846.6011884799417
-1026.2328885620987,-846.6251753985684
-1026.2644907604802,-846.6494762254976
-1026.2967400486316,-846.6739659172539
-1026.3291857099812,-846.6982768708677
-1026.3614244426115,-846.7228297269357
-1026.3939413611042,-846.7470056530833
-1026.425907406493,-846.7710484695291
-1026.4577685592103,-846.7951622746912
-1026.4896542506744,-846.8192732308875
-1026.5219007184203,-846.8437943475109
-1026.5535000512652,-846.868211701631
-1026.5853512385786,-846.8921511154175
-1026.6168900842852,-846.9165585849256
-1026.6480699590427,-846.9407400231787
-1026.6794238911589,-846.9648591596539
-1026.710961162485,-846.988918541058
-1026.742259108057,-847.0130038219825
-1026.7735894855425,-847.0377023098309
-1026.804798122942,-847.0621181954252
-1026.8358306053399,-847.0862451765748
-1026.8668282785375,-847.1104493739306
-1026.8976905705501,-847.1341540977093
-1026.9278464586419,-847.1579466857419
-1026.958572146164,-847.1817765863378
-1026.9892593259037,-847.205689889945
-1027.019829313579,-847.2294237908933
-1027.049427455837,-847.253006741753
-1027.0801743168777,-847.2779367557862
-1027.1102968518321,-847.3020249595364
-1027.1406583223302,-847.326076448835
-1027.1708005103644,-847.349769567667
-1027.2007539760707,-847.3729142101038
-1027.2312235184222,-847.3969624632896
-1027.2612896518947,-847.4211233962019
-1027.2912010260047,-847.4450945884698
-1027.3207300135155,-847.4690264586122
-1027.3514058585222,-847.4932593745782
-1027.3813792087403,-847.5161754853631
-1027.4112382994974,-847.540980099658
-1027.4406837489264,-847.5644085300356
-1027.4704816382673,-847.5875955897263
-1027.500347173244,-847.6114648611418
-1027.5289954152383,-847.6348171197058
-1027.5583767070204,-847.6582989272157
-1027.5879925584354,-847.6818284776501
-1027.6169649988972,-847.7052278323011
-1027.6462101866748,-847.7285088796108
-1027.6754922910532,-847.7516122329033
-1027.7047131509598,-847.7748360897041
-1027.7337806140513,-847.797672194669
-1027.7629424234217,-847.8214777007945
-1027.7920707919905,-847.8449277231636
-1027.820521995733,-847.8680603617933
-1027.8495070024478,-847.8911321179758
-1027.8783498706307,-847.9147563832279
-1027.9070235136091,-847.9377492051576
-1027.9354025909831,-847.9605821939158
-1027.963795561541,-847.9837029198469
-1027.992063646625,-848.0066058246191
-1028.020411516879,-848.0296435651677
-1028.049067288862,-848.052724655204
-1028.077199899826,-848.0759245622485
-1028.10561421104,-848.0988475882449
-1028.1338917381954,-848.1216057982397
-1028.1614178249522,-848.1445660292617
-1028.18955396388,-848.1682460152288
-1028.217396198097,-848.1913555820241
-1028.2448141801156,-848.2141652952192
-1028.2726439335636,-848.2373005064586
-1028.300291465861,-848.2605943725662
-1028.328091864684,-848.283394915346
-1028.3557062615755,-848.3064226079284
-1028.3831883736068,-848.3290644497739
-1028.410979813937,-848.3526777315222
-1028.438411760917,-848.3757147448631
-1028.4658606155015,-848.3989299220327
-1028.493159347442,-848.4213855009898
-1028.5202513103798,-848.4438732806524
-1028.5475659711863,-848.4666556408686
-1028.5743849103944,-848.4890587385282
-1028.6011291199231,-848.5112068557661
-1028.6280832276298,-848.5340146352629
-1028.6551841203495,-848.5563713424591
-1028.682019018942,-848.5790988645041
-1028.7086383498113,-848.6011005418642
-1028.7352675568513,-848.6238052468057
-1028.7617050669521,-848.6462346947285
-1028.7882563533883,-848.668667057175
-1028.8149261591034,-848.6912763082314
-1028.8410612809305,-848.7137132491561
-1028.8672662486933,-848.7361369292297
-1028.8936090296297,-848.7574258312234
-1028.9198990750838,-848.7797759478809
-1028.9457874163302,-848.8021968127024
-1028.9719292571642,-848.8244694933809
-1028.9979243459484,-848.8464419594613
-1029.0237423115223,-848.8687582957776
-1029.049732825209,-848.890970702684
-1029.0755949152583,-848.9132078870731
-1029.1013603026825,-848.9352286074829
-1029.1270417904793,-848.9574289072219
-1029.1526487337499,-848.979211650457
-1029.178831813458,-849.0014179914106
-1029.2043522237607,-849.0243212863437
-1029.2299799542636,-849.0466264250821
-1029.2555851962713,-849.0690086361165
-1029.2808055765352,-849.0912335727029
-1029.305635509943,-849.1131903022629
-1029.3301294693,-849.1343290653068
-1029.3552982117935,-849.1563445097543
-1029.380328340463,-849.1781580582706
-1029.4054075235808,-849.2001057775936
-1029.4302397090594,-849.2224335497486
-1029.4557944572857,-849.2444327951073
-1029.4803105485014,-849.266471726199
-1029.50518434038,-849.2885693445515
-1029.5298325885296,-849.3102028666561
-1029.5547327440806,-849.3323269180767
-1029.5791049721563,-849.3543448489708
-1029.6031861122792,-849.3767175322203
-1029.6282289332753,-849.3986123802624
-1029.6527772981397,-849.4210521303818
-1029.6772334779682,-849.4422401845874
-1029.701648965282,-849.4637453693894
-1029.7254366941131,-849.4858908360035
-1029.7497641194425,-849.5079811129376
-1029.77377984628,-849.5300507099226
-1029.7981882371473,-849.5518552234895
-1029.8223963224798,-849.5736158872044
-1029.8462341743398,-849.5953784780489
-1029.87022565148,-849.6170491619426
-1029.8941463428653,-849.6388039337015
-1029.9180091736216,-849.6605394385842
-1029.9416898380407,-849.6819495279129
-1029.9655945774914,-849.7032823401232
-1029.9879171446848,-849.7247054132635
-1030.0116476279823,-849.7464072280312
-1030.0351302641852,-849.7679912805795
-1030.0587087981692,-849.7891880681159
-1030.0819394597206,-849.8104042187246
-1030.1055330057216,-849.8319178393792
-1030.1286188954064,-849.8531505796184
-1030.1517461012522,-849.8741262907288
-1030.1746758570332,-849.8955603423467
-1030.197751005827,-849.9167988706865
-1030.2206044628695,-849.9380684552333
-1030.2430855517196,-849.959596800767
-1030.2659172222488,-849.9808810377916
-1030.28873471454,-850.0024640643519
-1030.3113533169146,-850.0239744897892
-1030.3340825845557,-850.0451485204662
-1030.3567362389588,-850.0662792699333
-1030.3795596663906,-850.0876544383823
-1030.4018352738503,-850.108833483529
-1030.4240857228258,-850.130164859335
-1030.446561837367,-850.1514806243732
-1030.4687949353008,-850.1726158010664
-1030.4910074291568,-850.1936988134037
-1030.5126207627,-850.2148797179187
-1030.5347336371613,-850.2358765830714
-1030.5568660474662,-850.2569185360708
-1030.5787667977675,-850.277759194037
-1030.6005963901664,-850.298859522679
-1030.6222982750498,-850.3200723618025
-1030.6443209744157,-850.3411236633223
-1030.6661051531723,-850.3622838777626
-1030.6879896864116,-850.3831449482145
-1030.7096773615779,-850.4043992445344
-1030.7313402261195,-850.4252754654146
-1030.7529567499134,-850.4459851891207
-1030.7742458499501,-850.4669232054955
-1030.796099422409,-850.4878081308999
-1030.8176162662032,-850.5086057223524
-1030.8392901101367,-850.5294714176629
-1030.8604140973591,-850.5505347020027
-1030.8810202286754,-850.5714973299415
-1030.9022347270359,-850.5923586282236
-1030.9233186871315,-850.6131104954319
-1030.94436552052,-850.634137342425
-1030.9652075500935,-850.6550618396217
-1030.9860415995076,-850.6756019854002
-1031.006936842601,-850.6964863318775
-1031.027968821855,-850.7168488939868
-1031.048865352966,-850.7374223456964
-1031.069438889334,-850.7574768976455
-1031.0901137491483,-850.7779767461127
-1031.1107921506405,-850.7987533558172
-1031.131204811998,-850.8192816414233
-1031.1515293209425,-850.8398229615581
-1031.1720306231864,-850.8603739356666
-1031.1922417140133,-850.880537551341
-1031.2123463860335,-850.9012479526658
-1031.2325671618516,-850.9217510787793
-1031.252968403678,-850.9423751479103
-1031.2729905905474,-850.9630985609256
-1031.292826714919,-850.9835060301868
-1031.3131302212369,-851.0040075172783
-1031.3332077481787,-851.0243846253021
-1031.3530288550255,-851.0448187599857
-1031.3727302519085,-851.0649875733144
-1031.3927318548547,-851.0850993422875
-1031.4125202583966,-851.1054035978093
-1031.4321629446406,-851.125537026972
-1031.4518906280784,-851.1457148634105
-1031.47047792392,-851.1657239173956
-1031.489790131555,-851.1858688096956
-1031.509095688237,-851.2061276126897
-1031.528586850985,-851.2264388882445
-1031.5478654661595,-851.2460194538129
-1031.5670438373058,-851.2661897810781
-1031.5862760511573,-851.2865959539462
-1031.6055375085657,-851.3059104374895
-1031.6245956162584,-851.3263984404416
-1031.643457095006,-851.3466181422347
-1031.6622858564235,-851.3668191059209
-1031.6810876773047,-851.3869899603452
-1031.6999633126652,-851.4070698889508
-1031.7189639687854,-851.4273013685992
-1031.7377480343466,-851.4471055999435
-1031.7562618666445,-851.467184778529
-1031.7747012903658,-851.4875789718374
-1031.7932841901015,-851.5076678510623
-1031.8120790918108,-851.5274042287448
-1031.8306857414468,-851.5466598451454
-1031.8492950460932,-851.5666633130353
-1031.8677970842132,-851.5867061620563
-1031.88603837481,-851.6065939838438
-1031.9041815046735,-851.6262953223018
-1031.9224196270989,-851.6462857067246
-1031.9405332303177,-851.6662844352625
-1031.95810452427,-851.6861680922688
-1031.9762058392405,-851.7060279409627
-1031.994024019611,-851.7256412175318
-1032.0119594175312,-851.7454948518906
-1032.0299328607593,-851.7654293979106
-1032.047564732918,-851.7852420017169
-1032.0652776160418,-851.8050105148432
-1032.0828508466323,-851.8248640217607
-1032.1004873273,-851.8446311265096
-1032.1182505054503,-851.8642832823218
-1032.136017488376,-851.8837968010599
-1032.1536237476314,-851.9034737198182
-1032.1709652210495,-851.9232422851885
-1032.1882428400795,-851.9433867271407
-1032.2051960279252,-851.9630667744025
-1032.222354096456,-851.9827913140031
-1032.2394883961272,-852.0024134421335
-1032.2564643119874,-852.0218726372772
-1032.2734491665105,-852.0414783366934
-1032.2903244166703,-852.0611604754041
-1032.3073114128138,-852.0810254117869
-1032.3241646583435,-852.1006858942135
-1032.3409631905247,-852.1206905701126
-1032.357939178703,-852.1402552430569
-1032.3748017914015,-852.1596682998263
-1032.3915100841687,-852.1790931465035
-1032.4081655277685,-852.1989153939259
-1032.4246793418174,-852.2181756437038
-1032.441656933537,-852.2377005862871
-1032.4585990069777,-852.2573519219222
-1032.4752404995656,-852.2766731143837
-1032.4915362678541,-852.2963222571507
-1032.5077939671712,-852.3153084105388
-1032.5243472640368,-852.3346773774192
-1032.5403916331122,-852.3542438872539
-1032.5566350969507,-852.3728262376577
-1032.5729021413163,-852.3920486999747
-1032.5887969230357,-852.4115882014559
-1032.6048683871031,-852.4309485887062
-1032.6199308532998,-852.4504525984464
-1032.6358721477807,-852.4698866548346
-1032.6518600311206,-852.489099286329
-1032.6674933315487,-852.5083662386612
-1032.68314535588,-852.5276138190932
-1032.6985923297432,-852.5464153357437
-1032.714369875376,-852.5654025416907
-1032.7293994403256,-852.5843148511859
-1032.7444993545887,-852.6034668727332
-1032.7598158911394,-852.6226005131593
-1032.7753150702015,-852.6417045214058
-1032.790617964836,-852.6607527949509
-1032.8062390918049,-852.6799180019607
-1032.8215774707205,-852.6992670151811
-1032.8369918598362,-852.718210384175
-1032.851739311363,-852.7371676544375
-1032.8669878372384,-852.7561928111106
-1032.882074493226,-852.7753546237255
-1032.8972765056164,-852.7942366316819
-1032.9121101724816,-852.8126155159218
-1032.9269132308912,-852.8314310473879
-1032.9416113127368,-852.8504160527781
-1032.9564917785121,-852.8695871697352
-1032.9713084260152,-852.888673630481
-1032.985526987325,-852.9072057760775
-1032.9999867673343,-852.9255044578734
-1033.0145539078173,-852.9444359505826
-1033.0294278606125,-852.963218496301
-1033.043933360904,-852.9819274674207
-1033.0583219179869,-853.0008001841686
-1033.0722718301058,-853.0197077340639
-1033.086615843354,-853.038189413836
-1033.1012121553852,-853.0569318570855
-1033.1154099039118,-853.0759452122346
-1033.129647460564,-853.0946899556076
-1033.143634846083,-853.1134390394375
-1033.1576729727365,-853.1323093375935
-1033.1718279400397,-853.1511665496172
-1033.1858020393067,-853.1695829750212
-1033.199990956927,-853.1882134160936
-1033.21378791694,-853.2069309619751
-1033.2278761120187,-853.2255439764125
-1033.2416863546855,-853.2441862503438
-1033.2553894933217,-853.2629220476227
-1033.2689614392311,-853.2816104016309
-1033.2824846986439,-853.3001600429936
-1033.296186896759,-853.3188877253908
-1033.30971081777,-853.3377064262248
-1033.3232133356505,-853.3561888175137
-1033.3362694855678,-853.3746826865386
-1033.349613405142,-853.3937526877363
-1033.3630088360228,-853.4121649125589
-1033.3763418409544,-853.4306090239344
-1033.3896370433588,-853.449171320822
-1033.402726451236,-853.4679181963687
-1033.415612961554,-853.4861420553109
-1033.4288279393647,-853.5042975443694
-1033.4421297883573,-853.5226718074255
-1033.4553390171366,-853.5410147344094
-1033.4683361611187,-853.5594840507641
-1033.4813279881253,-853.5780133082912
-1033.4938129123254,-853.5965690434025
-1033.5068536968697,-853.6153390420097
-1033.5198151044845,-853.6338324778493
-1033.5324120568514,-853.6524961186923
-1033.5450679913565,-853.670585877485
-1033.5576968585244,-853.6886855086727
-1033.570260814805,-853.7069141390411
-1033.582863279958,-853.7250850268376
-1033.5953283883987,-853.7432596564652
-1033.607670721051,-853.7615565995118
-1033.6200756575197,-853.7799320170807
-1033.6326106344775,-853.7981416436376
-1033.6448661107454,-853.8155708793862
-1033.6571020218566,-853.8335828979101
-1033.6692608542032,-853.8519991301042
-1033.6814890099677,-853.8699734412654
-1033.6935242864154,-853.8878444498762
-1033.7057578800661,-853.9057394427911
-1033.7179263785522,-853.9241707541321
-1033.7302812292764,-853.9423990973683
-1033.7422383521011,-853.9605326374157
-1033.7542794697067,-853.9788410340483
-1033.7655191442316,-853.9974296924291
-1033.7771120915113,-854.0147483710534
-1033.7878906341805,-854.0318944452897
-1033.7995250691654,-854.0495722980653
-1033.8109623618884,-854.0676282898768
-1033.8224292286898,-854.0861171826224
-1033.8338249463163,-854.104173107069
-1033.8454315551464,-854.1223412512619
-1033.8569367512116,-854.1402834897922
-1033.8682926651868,-854.1581824311799
-1033.8794223106747,-854.1760633210272
-1033.8904900642294,-854.1944245764794
-1033.9016027584423,-854.2127668538925
-1033.9127008848793,-854.230468462183
-1033.923884667334,-854.248652679878
-1033.9349885258207,-854.266854870084
-1033.9460539334993,-854.2848294400478
-1033.9571138903211,-854.3028179067072
-1033.968425459582,-854.3209405013591
-1033.9793109478958,-854.3387108868261
-1033.9900941180767,-854.3569648073434
-1034.0011083231827,-854.3750672531919
-1034.0119404164002,-854.3930091649618
-1034.0226908961706,-854.4107595255459
-1034.033021651673,-854.4285369835017
-1034.0437279151524,-854.4465723365321
-1034.054306102445,-854.4639647645797
-1034.0650662743114,-854.481776233493
-1034.0755641930932,-854.4997741425776
-1034.0859363364111,-854.5174896663498
-1034.0963956273617,-854.5353690891828
-1034.1069174185234,-854.5530419383867
-1034.1171659198726,-854.5706617756339
-1034.1265182716515,-854.5884177825557
-1034.1367156577587,-854.6045827516024
-1034.1469032155733,-854.6221587991909
-1034.157014698007,-854.6395131056125
-1034.1670709407226,-854.6571054603054
-1034.1773724420607,-854.6746694941303
-1034.1873539872474,-854.6921847267874
-1034.1973058652354,-854.7099085213252
-1034.207177876848,-854.7276848992502
-1034.21711631056,-854.7453419417992
-1034.2268139592134,-854.7631161469878
-1034.2366582140023,-854.7806153684137
-1034.2460410892165,-854.7974952853683
-1034.2557759412969,-854.8151148856766
-1034.265489271941,-854.8322692843415
-1034.275089598739,-854.8500132072112
-1034.2848495825472,-854.8673612376301
-1034.29441619351,-854.8850764661836
-1034.3039561144853,-854.902538211574
-1034.3132926802418,-854.9193593019675
-1034.3227773518431,-854.9367325138205
-1034.3321806052882,-854.9537171508479
-1034.3414598025051,-854.9710530086721
-1034.3507787366493,-854.9885276365352
-1034.3599016115365,-855.0059254152285
-1034.369038525691,-855.0234074529235
-1034.3776281746943,-855.0415460739554
-1034.3866917069402,-855.0585433082233
-1034.3957038763942,-855.076141068712
-1034.404711347508,-855.0934005438684
-1034.4135422395757,-855.1107067988129
-1034.4223728507188,-855.1281366018341
-1034.4313681361782,-855.1454122712622
-1034.4401188950285,-855.1624084016852
-1034.4490186192977,-855.1794082922188
-1034.457749573415,-855.1966141720711
-1034.4665301803545,-855.2137167531318
-1034.4752114900527,-855.2309980612406
-1034.4837429087333,-855.2485189454472
-1034.4923417786783,-855.2655710365262
-1034.500767363821,-855.2829801412207
-1034.5092130487856,-855.3001935419494
-1034.5176404805677,-855.31715889807
-1034.526065536078,-855.3340631640077
-1034.5347958889981,-855.3512704305455
-1034.5430921859438,-855.3684226819046
-1034.5513748648443,-855.3857005713774
-1034.5595871269072,-855.4030882390107
-1034.5679217718512,-855.4194867305572
-1034.5762512867723,-855.4363286706931
-1034.5842702482769,-855.4535204149629
-1034.5923471078806,-855.4707423244865
-1034.6003635525597,-855.4877542548069
-1034.6084867442873,-855.50484055668
-1034.616418268054,-855.5219894041819
-1034.6243773543613,-855.539043545649
-1034.632249778671,-855.5560509050325
-1034.639808212223,-855.5733415615699
-1034.6476055667179,-855.5901299824575
-1034.6548804980066,-855.6071254050753
-1034.6625875423197,-855.6241016869224
-1034.6701263680732,-855.6412140532229
-1034.6779298577794,-855.6580937404349
-1034.685906677637,-855.6749328530137
-1034.693374145925,-855.6916288201775
-1034.7009320812306,-855.708543160282
-1034.7083470071907,-855.7255405877211
-1034.7158119997066,-855.7420322666663
-1034.7231490010918,-855.7587411482434
-1034.7300242380438,-855.7758495812029
-1034.737539647922,-855.7927713699565
-1034.7449651192292,-855.8094373711485
-1034.7521301904808,-855.8262881472225
-1034.7594117002297,-855.8432331204194
-1034.7665130237754,-855.8602390390759
-1034.77279702461,-855.8770706283251
-1034.7791954235424,-855.8940145878045
-1034.786176826122,-855.91102328874
-1034.7931239751026,-855.9278584772144
-1034.7997037131634,-855.9447876389864
-1034.8065454335754,-855.961807630058
-1034.8134240526938,-855.9786520992135
-1034.8201145090857,-855.9956088881721
-1034.8268045014356,-856.0124539002368
-1034.8335895479154,-856.0291899060018
-1034.8402321984136,-856.0457511157009
-1034.8472631097645,-856.0624763907396
-1034.8535766647997,-856.0792570188308
-1034.860338790575,-856.0960740698102
-1034.867083919955,-856.1126410551019
-1034.8735384608608,-856.1292161781913
-1034.8800964634308,-856.1457482317619
-1034.8864967079214,-856.1619012372465
-1034.8929980194291,-856.1785022697001
-1034.8992864324894,-856.1951237821594
-1034.9055586848256,-856.2116994536905
-1034.9118874746202,-856.2283751001021
-1034.9182085973794,-856.2448228890613
-1034.9243863006834,-856.2613074848578
-1034.9308453297404,-856.277745307895
-1034.936945361939,-856.2943786932781
-1034.9430169530553,-856.3110034859135
-1034.9492552508837,-856.3275230605724
-1034.955270713123,-856.3441264218961
-1034.9610739772022,-856.360621793954
-1034.9668726427822,-856.3771111894359
-1034.9720154488436,-856.393893772182
-1034.9779649899338,-856.4104067563837
-1034.983396919028,-856.426165341047
-1034.989138488673,-856.4425698889879
-1034.9947725265238,-856.4591524414011
-1035.0004303141263,-856.4757414939623
-1035.0060314602292,-856.4920616174633
-1035.0117519270593,-856.5083492865764
-1035.0173627363959,-856.5247166354088
-1035.0228656242402,-856.541069631711
-1035.0283630480228,-856.5572650600792
-1035.0338478255767,-856.5734584422588
-1035.0393122372955,-856.5898519176922
-1035.0448744367134,-856.6062945782859
-1035.0501527859199,-856.622604398661
-1035.0554614170492,-856.6390525395478
-1035.0606279885183,-856.6552151848878
-1035.06576334462,-856.6713752955577
-1035.070847950051,-856.6876434174108
-1035.0760430450937,-856.703904801881
-1035.08119615243,-856.7202884231709
-1035.086231351095,-856.7365630361033
-1035.091393184544,-856.7529916100734
-1035.0964759647143,-856.7691894884454
-1035.1015614815901,-856.7849104975321
-1035.1065017939698,-856.8011139071054
-1035.1116987334124,-856.8171273399005
-1035.1168328779183,-856.8330691007391
-1035.1217796494548,-856.8490240932128
-1035.1262914202653,-856.8652087254972
-1035.1310551468707,-856.8810945191756
-1035.1359052803914,-856.8971155902565
-1035.1405197877757,-856.9132808994226
-1035.1452449604494,-856.9295615829205
-1035.14992744088,-856.945660924081
-1035.1542251528613,-856.9607280037388
-1035.1587552690235,-856.9764089765272
-1035.1633046466036,-856.9925273557964
-1035.1677937457353,-857.0084987528395
-1035.1719984370034,-857.024322688512
-1035.1757760437276,-857.0402371613116
-1035.1796668968411,-857.0560010565677
-1035.1841276883574,-857.0716638110193
-1035.1885529539584,-857.0875526196629
-1035.192892175446,-857.1035879966435
-1035.1973394349423,-857.1198484037883
-1035.201450771166,-857.1359662968634
-1035.2055080329367,-857.1518746862916
-1035.2095203734082,-857.1673352900109
-1035.213557882983,-857.1832418902073
-1035.2177332894175,-857.1991531252019
-1035.2212166442655,-857.2151139327841
-1035.2251644326964,-857.2309096576836
-1035.22910261642,-857.2468576643008
-1035.2330814473673,-857.262415323725
-1035.2372528934243,-857.2780769221013
-1035.2410846269734,-857.2934920920737
-1035.2443029951285,-857.3093502049803
-1035.2480074423013,-857.3252317817619
-1035.2513337135467,-857.34111350637
-1035.2550300286953,-857.3565536829582
-1035.2587215211984,-857.3723361298107
-1035.2623027474158,-857.3880118621362
-1035.2657922422711,-857.4036179488588
-1035.2694052455602,-857.4193263951623
-1035.2727510930113,-857.435257337047
-1035.2765039238773,-857.4509467454095
-1035.2799036652116,-857.4663373561068
-1035.2827072527753,-857.482135130816
-1035.2860909601688,-857.4979730713613
-1035.289411502825,-857.5137087786146
-1035.2929044215825,-857.5287932681964
-1035.2961518857928,-857.5444334584989
-1035.2993995508716,-857.5600561776711
-1035.3026696220172,-857.5757674714426
-1035.3058870512532,-857.5912505089954
-1035.3091345233056,-857.6068110449119
-1035.3123719908883,-857.6225019987136
-1035.3155196555956,-857.6376704977139
-1035.3184434379878,-857.6534614573669
-1035.3214621655009,-857.6690646475499
-1035.3244253929065,-857.6846447820182
-1035.3272803052373,-857.7002929031388
-1035.3301396647987,-857.7152979799447
-1035.3329711557135,-857.7308028056786
-1035.3358023232718,-857.746373952856
-1035.3387172042633,-857.7619436871055
-1035.3415852282026,-857.7775166037667
-1035.3440473314602,-857.7930791370198
-1035.3466785886103,-857.8086761178862
-1035.3493945202306,-857.8242146904446
-1035.351926422756,-857.8393044525781
-1035.3545457142025,-857.8547655595769
-1035.3571812140813,-857.8701393061091
-1035.3596840612809,-857.8854459392436
-1035.3623211028366,-857.9008873064441
-1035.364575326302,-857.9162834609901
-1035.3670219694504,-857.9317186444327
-1035.3694443659053,-857.9468629434061
-1035.371864207813,-857.9618710743265
-1035.3742194767337,-857.9771546602451
-1035.375927178301,-857.9925553183296
-1035.3776472874563,-858.0079482275304
-1035.3799490906672,-858.0231868042192
-1035.382143500811,-858.0385061210351
-1035.3843453501395,-858.0538605182284
-1035.386585863755,-858.0691711875639
-1035.3887497292208,-858.0846810151205
-1035.39079724899,-858.0999710069557
-1035.3929552373365,-858.1155761297323
-1035.3949921332444,-858.1306731331763
-1035.3970330942673,-858.1449775443726
-1035.3989986633828,-858.1594590518894
-1035.400983496018,-858.1747186463023
-1035.4030474357644,-858.1899784048904
-1035.4040176377873,-858.2053195992796
-1035.4059498265565,-858.2204301334208
-1035.4077179954015,-858.2357315516222
-1035.4093293688188,-858.2508982604447
-1035.4111344079395,-858.2660675816043
-1035.4130357555318,-858.2814009825477
-1035.414731160361,-858.2964909701482
-1035.4165364054109,-858.3116659760532
-1035.4182368628724,-858.3268241514648
-1035.4199139780728,-858.3422071815471
-1035.4216370081165,-858.3575620703218
-1035.4234034202204,-858.3726191793264
-1035.4249737409268,-858.3877841665718
-1035.42662107982,-858.4025917213814
-1035.4280766840945,-858.4176506475467
-1035.4295339497182,-858.4326133508088
-1035.4305784589887,-858.4477438977518
-1035.4318242152153,-858.4625718877426
-1035.4327109319283,-858.4774985167378
-1035.434213780822,-858.492440951174
-1035.435707004037,-858.5073614910101
-1035.4370746966324,-858.5224143605332
-1035.4385687384447,-858.5367934977542
-1035.439804182216,-858.5516946198037
-1035.4410282723989,-858.5667691944152
-1035.4421053026074,-858.5820393150842
-1035.4432595161281,-858.5970251018837
-1035.44460821647,-858.6119345692388
-1035.445456829075,-858.6267754966229
-1035.4466987538208,-858.6416481378913
-1035.447664967917,-858.656645216034
-1035.448716646145,-858.6716301304358
-1035.4498480651139,-858.6862219094149
-1035.4508125774648,-858.7011646308603
-1035.4518392259513,-858.7159765168095
-1035.4522292201673,-858.7307877379308
-1035.45310861233,-858.7456253615738
-1035.4539953101735,-858.7602745918182
-1035.4549187140528,-858.7750989099587
-1035.45562997072,-858.7900523039979
-1035.4560113704085,-858.8048520049364
-1035.4567596905767,-858.8197405298536
-1035.457401997238,-858.8346367730089
-1035.458135735691,-858.8491700919081
-1035.4589269845712,-858.8639450972348
-1035.4589587862824,-858.8787324741575
-1035.4596232244644,-858.8933734251543
-1035.460302452465,-858.9081722948954
-1035.4608273507472,-858.9227110320652
-1035.4613331262726,-858.9373814137451
-1035.4620595587273,-858.95198324424
-1035.4624148395642,-858.9668151116683
-1035.4626938804145,-858.9814545229347
-1035.4631990715877,-858.9961933476304
-1035.4637436803168,-859.0109508898054
-1035.4640544389442,-859.0255907090766
-1035.4643936031996,-859.0405879623636
-1035.464617763294,-859.0549379168093
-1035.464836014566,-859.0697165391276
-1035.4650397382434,-859.084297655419
-1035.4652938169097,-859.0989569530464
-1035.4654994069583,-859.1134787461904
-1035.4656308659225,-859.128162869762
-1035.4654974321634,-859.1425192448886
-1035.4656612184658,-859.1569700321518
-1035.4658043252366,-859.1714254756092
-1035.4657827477442,-859.1858833420586
-1035.4658578182111,-859.2004446284564
-1035.4657933658993,-859.2151719872019
-1035.465760611794,-859.2298973428093
-1035.465740952907,-859.2445850319882
-1035.4656235665998,-859.2592553275659
-1035.465510699921,-859.2738570530772
-1035.4652941591319,-859.288297935969
-1035.4652211116356,-859.3030218985394
-1035.4647419349878,-859.317493933246
-1035.4645623902197,-859.3317946615391
-1035.4643559654785,-859.3462732530221
-1035.4640616833003,-859.360246265498
-1035.463892319882,-859.3740547022005
-1035.4636506649367,-859.3883313122553
-1035.4631467135823,-859.402647890188
-1035.4627116824263,-859.4170605302055
-1035.4623221438487,-859.4309797056812
-1035.461885195024,-859.4453176688878
-1035.461470436556,-859.4598350265176
-1035.461167724389,-859.4741201205684
-1035.4606972438455,-859.4884081290352
-1035.460246772625,-859.5029897074998
-1035.4598585462466,-859.517662340644
-1035.459346036031,-859.5319083079811
-1035.4586270579512,-859.546003421854
-1035.4580429311181,-859.5597651312141
-1035.4574058857936,-859.5740350809986
-1035.4567499271668,-859.5883838143268
-1035.4561965484706,-859.6027066010411
-1035.455550121906,-859.6169974672406
-1035.4547773355716,-859.6313210060102
-1035.4541507013837,-859.6456221443941
-1035.4536573624534,-859.6599075353247
-1035.4530480873923,-859.6738608426062
-1035.4523439685015,-859.6879655272196
-1035.4516862182006,-859.7018900536004
-1035.450797503411,-859.716064689767
-1035.4502278790499,-859.7305732460835
-1035.4490805667704,-859.7443622553886
-1035.4481616323096,-859.758407142138
-1035.4472394945424,-859.7724839239579
-1035.4462468697106,-859.7859975499207
-1035.4452828245048,-859.7995238077672
-1035.4441304880017,-859.8136015093057
-1035.4429772665658,-859.8276560004977
-1035.441902707121,-859.8414822282714
-1035.4412223984207,-859.8553054374333
-1035.4400242761558,-859.8690855012804
-1035.4391528438916,-859.8834374956763
-1035.438004312881,-859.8975224514724
-1035.4370408245477,-859.9115977199036
-1035.436352333392,-859.925429176961
-1035.4352211155071,-859.9397241120946
-1035.4340687035985,-859.953691543332
-1035.4326776337805,-859.9678289510259
-1035.4317246854537,-859.9814714496725
-1035.4305411925257,-859.9955029417118
-1035.4290673024768,-860.0090166080552
-1035.4277818962053,-860.0229079652438
-1035.426441625565,-860.0368000582599
-1035.4251711670415,-860.0507326315509
-1035.4238361186049,-860.0646771967599
-1035.422438756306,-860.0785731596103
-1035.4209496324925,-860.0922553672502
-1035.4197796692051,-860.1059046357749
-1035.4183090291758,-860.1194848599927
-1035.417068489301,-860.133257062697
-1035.4155107551635,-860.1473650548814
-1035.413913549131,-860.1611363886678
-1035.4127766870065,-860.1750201526529
-1035.4112547317554,-860.1886443007104
-1035.409745335216,-860.2022334005426
-1035.4080867874748,-860.2159496121226
-1035.4064332377343,-860.2296255484343
-1035.4043154133444,-860.2432993337818
-1035.4022089305363,-860.2568399963637
-1035.4003387057085,-860.2703269627798
-1035.3985450303442,-860.2838793791145
-1035.3967831005805,-860.2977356901364
-1035.3950134232816,-860.3113310766539
-1035.3931956705062,-860.3244755963711
-1035.3909337557484,-860.3384277240618
-1035.389366333923,-860.3521579628864
-1035.3874070062632,-860.3656324779757
-1035.3857502634999,-860.3789568646432
-1035.3836624083954,-860.3922277945059
-1035.381674665049,-860.405722673982
-1035.379814599337,-860.4190237451766
-1035.3779771724305,-860.4321286073177
-1035.375992375352,-860.4457120096662
-1035.374022922916,-860.4592430038571
-1035.3717558523297,-860.4727152695411
-1035.3698706965283,-860.4864192472048
-1035.3677921882154,-860.4997389222042
-1035.3658393090693,-860.5130853746309
-1035.3637110850923,-860.5265207957106
-1035.3614713444729,-860.5399994793526
-1035.3594846628835,-860.5533537658184
-1035.3574539229724,-860.5669781607786
-1035.3554129895097,-860.5804123315615
-1035.3533221628727,-860.5936466288983
-1035.351181800848,-860.6070625824838
-1035.3489139111994,-860.6203905911992
-1035.3465044967907,-860.6338002250783
-1035.344474174543,-860.6471108566948
-1035.3421468570195,-860.6606111009582
-1035.3399593774566,-860.6739083091927
-1035.3377357251406,-860.6871428284609
-1035.3355269193657,-860.7005685743566
-1035.3332533791074,-860.7139449561522
-1035.3309218494182,-860.7273311842487
-1035.3284259436516,-860.740687657023
-1035.3259519524136,-860.7538350538554
-1035.3236041506252,-860.7671752436854
-1035.320912157965,-860.7806590173514
-1035.3186960849453,-860.7938184363053
-1035.316187695889,-860.8067783151632
-1035.3135209922104,-860.8197868579842
-1035.3105922285786,-860.8332198087933
-1035.3081684289384,-860.8465556446977
-1035.305587832963,-860.8597928761538
-1035.3032109530843,-860.8730860532866
-1035.3005586940992,-860.8863878138966
-1035.2972109736513,-860.8993822832011
-1035.2944542383875,-860.9122684342631
-1035.2919384616634,-860.9251238897458
-1035.2892968985718,-860.9379019830544
-1035.2866033849944,-860.9510303634615
-1035.2837750912756,-860.963870523693
-1035.2812116883354,-860.9769994944733
-1035.2786721802843,-860.9900388856636
-1035.275967345183,-861.0032946436241
-1035.2729966079276,-861.0163889399012
-1035.2698394938764,-861.0293201731116
-1035.2673559774194,-861.0425660120252
-1035.2649623276207,-861.0555944532404
-1035.2617296681292,-861.0686008202729
-1035.2591671828525,-861.0815648889605
-1035.2561578326024,-861.0945244978299
-1035.2534440447134,-861.1074986489614
-1035.250771677374,-861.1204156510343
-1035.2483704662015,-861.1336143882056
-1035.245684833384,-861.1463343127762
-1035.2428934016218,-861.1593881430188
-1035.2398719245125,-861.1722518105286
-1035.2368989592298,-861.1852853354978
-1035.2341326080095,-861.1964565023721
-1035.2311183019474,-861.2092155777569
-1035.227274613763,-861.2223122716827
-1035.224100781567,-861.2351917082561
-1035.2210815566234,-861.2481007681515
-1035.2183404758553,-861.2609966944848
-1035.2149181323023,-861.27333867982
-1035.211823715368,-861.2860519426073
-1035.2087935853615,-861.2987357367841
-1035.2058333610366,-861.3115666653674
-1035.2027181263643,-861.3243040219004
-1035.1995776808858,-861.3371848225343
-1035.1965717286,-861.3494384522953
-1035.1934690452374,-861.3618769788944
-1035.1905416912975,-861.3745110851037
-1035.1878266612227,-861.3871220551624
-1035.1846673421805,-861.3997687893757
-1035.1815978490206,-861.4123510531118
-1035.1786567623255,-861.424925909711
-1035.1753487770593,-861.4375089930354
-1035.1723251601977,-861.4501561971903
-1035.1691791374133,-861.4627398118215
-1035.1654392411629,-861.4752527257883
-1035.1620949637927,-861.4877060409046
-1035.1585635469332,-861.500233534647
-1035.1553286937706,-861.512973713753
-1035.1522223861555,-861.5254324420008
-1035.1488218373618,-861.5378908321698
-1035.145700126442,-861.550384876319
-1035.1415328055916,-861.5627765364765
-1035.138281686745,-861.5752298985728
-1035.1349425802207,-861.5876280251265
-1035.1316944890916,-861.6001486098064
-1035.1280108064582,-861.6126059741798
-1035.1246369145897,-861.6247391226557
-1035.1210925839391,-861.6370481630614
-1035.1177206922605,-861.6496204639045
-1035.114203550516,-861.6616890296405
-1035.1107258740742,-861.6740300824499
-1035.1071832406108,-861.6864472918606
-1035.1037669832497,-861.6985924376481
-1035.100373561322,-861.7110077855161
-1035.0969388872456,-861.723264724992
-1035.0936108763824,-861.7350945065054
-1035.0903382540241,-861.7474757723139
-1035.0868048390064,-861.7597829840319
-1035.083203480129,-861.7719663135251
-1035.0797035065286,-861.7838060205562
-1035.076009634172,-861.7956674315088
-1035.0724518389388,-861.8078925406206
-1035.0690295959043,-861.8201438986721
-1035.065451930191,-861.8322500877747
-1035.0618104361834,-861.8442084822383
-1035.0582389693843,-861.8563894578531
-1035.0546798979262,-861.8687168429108
-1035.051063729772,-861.8808384670259
-1035.0473435086644,-861.8931856581934
-1035.0439057541162,-861.9051674664814
-1035.0403237445018,-861.9174584638956
-1035.035661854642,-861.9295940353594
-1035.0317769046314,-861.9417139356727
-1035.0280735249141,-861.953772664414
-1035.0244925620843,-861.9658420855196
-1035.0209157674435,-861.9780180672943
-1035.0171509807678,-861.9901256177269
-1035.0139618015824,-862.0021321919298
-1035.0102080867603,-862.0141972902106
-1035.006368047298,-862.0262183726982
-1035.0027881875912,-862.0377401494983
-1034.9990821602435,-862.0495762622926
-1034.9949023601077,-862.0612405059164
-1034.9912589062121,-862.072927837304
-1034.9876633861318,-862.0848399637981
-1034.983834454866,-862.0966577515316
-1034.9797811712785,-862.1085070338727
-1034.975951943359,-862.1197963000595
-1034.9721600016537,-862.1316268267617
-1034.9683196258168,-862.1433547436441
-1034.9644848227877,-862.1553068451379
-1034.9605990893338,-862.1669718990512
-1034.9565782626437,-862.1786530543562
-1034.9531179945955,-862.1902262702273
-1034.9492143875318,-862.2011828381164
-1034.9458350458233,-862.2126061322444
-1034.9418875244412,-862.2243249819015
-1034.9377454411188,-862.2362030309667
-1034.9336772791976,-862.2475673019877
-1034.929790778939,-862.2592080565615
-1034.9257097961765,-862.2705232420552
-1034.9217222721854,-862.2820806002067
-1034.9179678925445,-862.2936028812445
-1034.913898666714,-862.3052636580501
-1034.909825352183,-862.3169078983067
-1034.9048380783934,-862.3286647823056
-1034.9007867923056,-862.3402223399357
-1034.8966632244267,-862.3517826083323
-1034.8926919134124,-862.3632950224169
-1034.888479187414,-862.3749297454293
-1034.8844628120744,-862.3864679415007
-1034.8802954018902,-862.3980355710037
-1034.8761165079138,-862.4096562395179
-1034.8719091249745,-862.4210026058014
-1034.867840267682,-862.4323587693544
-1034.8638081922318,-862.4440602441094
-1034.8600598740702,-862.4556161762025
-1034.8559603451133,-862.4671567961271
-1034.8517854753832,-862.4786264255232
-1034.8476656317507,-862.4900793926956
-1034.8433448503495,-862.501544954943
-1034.8393911779856,-862.5126972470891
-1034.8351811055259,-862.5235280183233
-1034.830637243411,-862.5345648477343
-1034.8264336506584,-862.5457866561738
-1034.822237868554,-862.55698659623
-1034.818376682213,-862.5682366068178
-1034.8139846961928,-862.5793865099259
-1034.8100030976973,-862.5906144849586
-1034.805859659555,-862.60202371191
-1034.8017174610775,-862.6133468143943
-1034.7973548944396,-862.6246514991732
-1034.7934157344796,-862.6359305767585
-1034.789291453468,-862.6468656747801
-1034.78496436717,-862.6582485653462
-1034.7806290176911,-862.6688002965712
-1034.7764277921174,-862.679854622894
-1034.7720981170241,-862.6910425869766
-1034.76817262656,-862.7019813177824
-1034.7642439723152,-862.7131206279012
-1034.759889436976,-862.7243135900208
-1034.7556608112345,-862.7355733664971
-1034.7514821554573,-862.747108989361
-1034.7472589643105,-862.7578692020285
-1034.7427978054118,-862.768790560429
-1034.7385026951324,-862.7803220179042
-1034.7344831027947,-862.791424649273
-1034.7302360656643,-862.8027089098371
-1034.7257270559892,-862.8134214601153
-1034.7216523957807,-862.8244724179423
-1034.7165681950617,-862.8351816961734
-1034.7114786436555,-862.846320396991
-1034.7071597003337,-862.857311834523
-1034.7033967993473,-862.868257739143
-1034.6990019775146,-862.879335653938
-1034.694715713102,-862.8902924866251
-1034.690316813364,-862.9011232118853
-1034.6860159749758,-862.9120115572769
-1034.6814492893213,-862.9226338978249
-1034.6773078927654,-862.9333565264998
-1034.6726714071256,-862.9444261005841
-1034.6685282364713,-862.9552738545619
-1034.6642438769436,-862.9661308361239
-1034.6593619712703,-862.9774236791137
-1034.6554128371083,-862.9879944378025
-1034.6510674833603,-862.9980342713174
-1034.6466447450705,-863.0081789793577
-1034.6421382200876,-863.018380792844
-1034.6378010136925,-863.0292433099067
-1034.6334358728034,-863.0398989638209
-1034.628931051835,-863.0500193014348
-1034.624059760468,-863.0600082763715
-1034.6195632358008,-863.0701961055455
-1034.6151630413913,-863.080710507978
-1034.6105541154714,-863.0912102445774
-1034.6059260933878,-863.1017468570658
-1034.6012283407633,-863.1123009497782
-1034.5969570560583,-863.1228475731799
-1034.5923659478808,-863.1330949468847
-1034.5879120805346,-863.143598266373
-1034.583223734588,-863.1540167697111
-1034.578888028204,-863.1644169323598
-1034.5741592468853,-863.1745517109374
-1034.5697677347289,-863.184968436365
-1034.565349908144,-863.1953667513637
-1034.5609020393083,-863.2059941061937
-1034.5555391710534,-863.2161696615666
-1034.551126433246,-863.2264333814965
-1034.5466789578797,-863.2368701855443
-1034.5420194248761,-863.2467818746633
-1034.5368421787114,-863.2571409857516
-1034.5325180437346,-863.2675166199132
-1034.5279384243875,-863.2781778526922
-1034.5234505201533,-863.2892794510661
-1034.5189678332442,-863.2993360314279
-1034.5145614325775,-863.3100689216899
-1034.5097194600612,-863.3202229168406
-1034.5053136504657,-863.330278999439
-1034.5008886753599,-863.340410846837
-1034.4963029085582,-863.3506226323582
-1034.4911103012323,-863.3609915471352
-1034.4860186411358,-863.372011455736
-1034.481128415639,-863.3823478934058
-1034.4768202969203,-863.3924126148889
-1034.4723148447201,-863.402578370493
-1034.4676587465067,-863.4127060294306
-1034.4632789151283,-863.4229857636004
-1034.458549448806,-863.4330892549264
-1034.4540060176478,-863.4428933465953
-1034.4492563623214,-863.4529705362279
-1034.444463569069,-863.4627230453061
-1034.439707873814,-863.4727424436013
-1034.435135898913,-863.4828941540871
-1034.4306365912112,-863.4925410328832
-1034.425934823085,-863.5021434016531
-1034.4210636529408,-863.5123278459798
-1034.4167654695907,-863.5222944322084
-1034.41237413941,-863.53130110107
-1034.4075853570153,-863.5407096367054
-1034.4029820253227,-863.5504745648625
-1034.3985236427945,-863.5599728802347
-1034.3939768697733,-863.5697257877762
-1034.3895226339146,-863.5795916617608
-1034.3848479150402,-863.589106573934
-1034.3793743053075,-863.5985387589161
-1034.3750997994773,-863.6086667007935
-1034.3705204117896,-863.6178304946105
-1034.3660654417563,-863.6273330482314
-1034.361632922765,-863.6386809917344
-1034.3573185075265,-863.6482321639828
-1034.3533937226866,-863.658485967953
-1034.3489084534244,-863.6688073474589
-1034.3441666774672,-863.6786929784107
-1034.3393633878209,-863.6886385240737
-1034.3351593933983,-863.6986962862006
-1034.3301968995572,-863.7082667644387
-1034.3256569934922,-863.7179889991304
-1034.3211696765895,-863.7277576539326
-1034.3166300266837,-863.7375895052809
-1034.312078503815,-863.7485093781756
-1034.3078068685,-863.7577450473757
-1034.303301731762,-863.767099077367
-1034.298619284638,-863.7760301083978
-1034.2938817854251,-863.7855189104055
-1034.2890224159307,-863.7949688875499
-1034.283918421495,-863.8042963072133
-1034.2792712807002,-863.8141539073955
-1034.2745740434877,-863.8234050044052
-1034.2700977902414,-863.8330732253423
-1034.2656937961124,-863.8430892605202
-1034.2610857134478,-863.852297965187
-1034.2570715320517,-863.8615774895359
-1034.252385852636,-863.8707805751037
-1034.247742157911,-863.8801089227871
-1034.243553848196,-863.8893659980401
-1034.2387700051356,-863.8986225021964
-1034.234143370703,-863.9079807514564
-1034.2299811822675,-863.917571093791
-1034.2254179197807,-863.9269112467389
-1034.2206222219418,-863.9360891671026
-1034.2163574452097,-863.9451714909908
-1034.212372297117,-863.9543538310818
-1034.2072523518743,-863.963740147201
-1034.202586578944,-863.972567520865
-1034.1978904908658,-863.9816552858634
-1034.193430411151,-863.9908355508308
-1034.1888548012644,-863.9996271307738
-1034.184551334689,-864.0087660165426
-1034.1794237159809,-864.018048797655
-1034.1748763952314,-864.0270473112824
-1034.1703938659705,-864.0362026394913
-1034.1661984304278,-864.0453738775718
-1034.1617557209029,-864.0543684701639
-1034.1573954102491,-864.0633105927288
-1034.1529303399086,-864.0719693863144
-1034.148154714584,-864.0813911167321
-1034.1434651224538,-864.090715323609
-1034.1389765827075,-864.0999460934926
-1034.1342180039314,-864.1079402972327
-1034.1296682636084,-864.1169228463393
-1034.1251868272122,-864.126236620503
-1034.1203408377082,-864.1353150546222
-1034.1153319375974,-864.1446001683928
-1034.1107400236983,-864.1535380669529
-1034.106058199117,-864.162912548092
-1034.1016159586934,-864.1716930292814
-1034.0970250014268,-864.1804922466454
-1034.092404962625,-864.1894826575116
-1034.0878243797213,-864.1981910211146
-1034.0830989172616,-864.2070064160135
-1034.0783156084267,-864.2155334898758
-1034.073795043791,-864.2243973898668
-1034.0697193737933,-864.2330570962149
-1034.0656204639492,-864.241837991745
-1034.061093022396,-864.2505241004658
-1034.0567543067625,-864.2596634522422
-1034.0523363128455,-864.2684023300563
-1034.0476483423456,-864.2774301937542
-1034.042604371131,-864.2857578344413
-1034.037896449733,-864.294192917776
-1034.033271502932,-864.302814601395
-1034.0288026230367,-864.3116391881084
-1034.0242984648587,-864.3199930087604
-1034.0198371564306,-864.3292474872391
-1034.0152661720394,-864.3372030199355
-1034.0103937797644,-864.3454615722337
-1034.0058871722615,-864.3541685164064
-1034.0008877853209,-864.3626762486434
-1033.996414971097,-864.3713705960522
-1033.991662160969,-864.379782074414
-1033.9872401946743,-864.3882586925744
-1033.9829300640063,-864.3970553588558
-1033.9787373919469,-864.4050784117148
-1033.974446589404,-864.4134137451788
-1033.969697191332,-864.4216011184357
-1033.9652539415085,-864.4299295079315
-1033.960526126581,-864.4382215648986
-1033.956052324557,-864.4465102356182
-1033.9516848305161,-864.4546275214717
-1033.9470433030183,-864.4632559976274
-1033.9426959552443,-864.4716141883077
-1033.938112168636,-864.4795198883286
-1033.9336787034788,-864.487841475003
-1033.9294101078167,-864.496053447039
-1033.924893375728,-864.5042666921231
-1033.9199961414113,-864.5125838504393
-1033.915515107326,-864.5207811575501
-1033.9111021683314,-864.5289506680382
-1033.906289550781,-864.5370219038336
-1033.9017269220012,-864.5454827889238
-1033.8972227101349,-864.5534573542266
-1033.8925286535098,-864.5615030198669
-1033.8885076477063,-864.5695429233833
-1033.8845290852084,-864.5775392285445
-1033.879968544489,-864.5856788194247
-1033.8755864771472,-864.5935057032557
-1033.871259499525,-864.6017266914873
-1033.8668897711582,-864.6099947926909
-1033.86246908154,-864.6180135167823
-1033.8581399290656,-864.625847602441
-1033.8539723411961,-864.6339160209217
-1033.8498739682234,-864.6416910485799
-1033.8455074080882,-864.6495576415033
-1033.841198301858,-864.6580840782212
-1033.837025939995,-864.6663640145597
-1033.8330491853287,-864.6742748575911
-1033.828433066544,-864.6820025839402
-1033.824187746114,-864.689352326065
-1033.8197817854666,-864.6968915204164
-1033.815613727077,-864.7033294478556
-1033.8114892259316,-864.7111478830049
-1033.8071238909258,-864.7186244650558
-1033.8023021480446,-864.7262931000542
-1033.7981824482747,-864.7341117203467
-1033.7941249588462,-864.7412775742424
-1033.7897939981444,-864.748715135394
-1033.7847251381306,-864.7562162910427
-1033.7801056418332,-864.7638643941806
-1033.775903918223,-864.771603326237
-1033.7716777751639,-864.7787494161912
-1033.76734647261,-864.7860990513844
-1033.7632442253357,-864.7931668791673
-1033.7589189466266,-864.8004470978801
-1033.7548831027243,-864.8076563632671
-1033.750549531063,-864.8154382406495
-1033.746452712415,-864.8226811308855
-1033.7415932800068,-864.830032496714
-1033.736872145963,-864.8374306033666
-1033.7322634121917,-864.844379552408
-1033.7280833704722,-864.8512493300009
-1033.7233999529276,-864.8588720021646
-1033.719034002166,-864.8660204859044
-1033.7148191350145,-864.8734184203164
-1033.7113218629893,-864.8807817198706
-1033.7069802659078,-864.8881605787124
-1033.702661213704,-864.895390549135
-1033.6988466350078,-864.9025455546011
-1033.693868208297,-864.9096990772514
-1033.689804374298,-864.9170169133988
-1033.6853961432735,-864.924187097456
-1033.6812238156003,-864.931278512185
-1033.6772389160915,-864.9381024410062
-1033.6732650098663,-864.9451761494093
-1033.669107374804,-864.9525033868588
-1033.6646667690225,-864.9594107438521
-1033.6603881262965,-864.9663063670934
-1033.6561020713652,-864.9735478730405
-1033.6519391651618,-864.9805354789967
-1033.647906180963,-864.9875166965455
-1033.6438118725328,-864.9943631814156
-1033.6393561295276,-865.0013827237632
-1033.6352567662038,-865.008542201912
-1033.6302266382336,-865.0154957804178
-1033.6258198023115,-865.0228874498281
-1033.6218366056792,-865.0296505290484
-1033.6178096602478,-865.0366231852714
-1033.6139365953884,-865.0436713460649
-1033.6098408277505,-865.050628208584
-1033.605745734536,-865.0577226176289
-1033.6017928066842,-865.0641392192179
-1033.5977587163277,-865.0709824184792
-1033.5936928928097,-865.0775378002731
-1033.5897990358771,-865.08401900038
-1033.5854566208645,-865.0909279785872
-1033.5815810793338,-865.097609703639
-1033.5779457041751,-865.1047882096686
-1033.574008770427,-865.1115564035246
-1033.5701080149277,-865.1182924808105
-1033.5662970021285,-865.1251906656614
-1033.5626623764645,-865.1319484481414
-1033.558799199518,-865.1387570206217
-1033.5548618189835,-865.1454560068028
-1033.550926613031,-865.152412197874
-1033.546761697038,-865.1590023356462
-1033.5427415980735,-865.1656725255524
-1033.5387238424246,-865.1722287298124
-1033.5347170386178,-865.1787521911572
-1033.5307436361797,-865.1848208527653
-1033.5270104653198,-865.1912185429402
-1033.5233985210302,-865.1977423494307
-1033.51953442253,-865.204267588786
-1033.515212220109,-865.210824146219
-1033.511015312328,-865.217277639906
-1033.5075807462304,-865.2233736911766
-1033.5036685740854,-865.2298019549186
-1033.4998994857365,-865.236290226364
-1033.4952385552135,-865.2425908382102
-1033.4918899708039,-865.2491715513983
-1033.4879092525869,-865.2553227065281
-1033.484177319513,-865.2615712033801
-1033.480553859183,-865.2676465673055
-1033.4766985045094,-865.2742622340867
-1033.4730719450085,-865.2806523804754
-1033.4694539723705,-865.286555068787
-1033.465629155802,-865.2929780446151
-1033.4618628356282,-865.2990773746461
-1033.4582211898742,-865.3053515432784
-1033.4545201876413,-865.3116130575845
-1033.4507993121847,-865.3179124001093
-1033.446602250144,-865.3243703621511
-1033.4430950273388,-865.3302947226001
-1033.4393407300126,-865.3362867422131
-1033.435598938297,-865.3424601556939
-1033.431077361796,-865.3486353053179
-1033.4273061886017,-865.3545361547157
-1033.4231326626789,-865.3602948876905
-1033.4195927899805,-865.3662367322843
-1033.4161375224326,-865.3721440043832
-1033.4123412907231,-865.3777136887098
-1033.4080413182196,-865.3829343045228
-1033.404438161448,-865.3880765818859
-1033.400898101669,-865.3939787709779
-1033.3972361128237,-865.4003355243959
-1033.3936864389727,-865.4061619563768
-1033.3900839892076,-865.4120530756909
-1033.3864162096072,-865.4178472649994
-1033.3829356248093,-865.4236084671736
-1033.3793704125314,-865.4287990051071
-1033.3757981551182,-865.4341465922877
-1033.3723916190297,-865.4398811240732
-1033.3681482781215,-865.445254800336
-1033.3645203733174,-865.4510783400898
-1033.3609114755989,-865.4566219546286
-1033.357464454013,-865.4617693755454
-1033.3540720983826,-865.4674025847565
-1033.351011755346,-865.4723858305157
-1033.348019521634,-865.4782373538196
-1033.3447263035848,-865.4843236911219
-1033.340503594054,-865.4896994293547
-1033.337007726229,-865.495044690314
-1033.3331364603728,-865.5003067166651
-1033.3296577251858,-865.5050030050104
-1033.3261517762228,-865.5104221421507
-1033.3228911211443,-865.5158223470419
-1033.3201059621401,-865.5211193081399
-1033.3167256336153,-865.5262782955166
-1033.312741973886,-865.5315992553758
-1033.309663240695,-865.536922279091
-1033.3062446276144,-865.5421182154322
-1033.3030623849534,-865.5472696865014
-1033.2990606004128,-865.5525047119827
-1033.295424082024,-865.5578189170835
-1033.2920473409142,-865.5628920636074
-1033.288932437667,-865.5680582026904
-1033.2861521305786,-865.5730800179759
-1033.283083169769,-865.5778308073754
-1033.279774400041,-865.5827361398063
-1033.2763315998939,-865.5871351719819
-1033.2729858557127,-865.5920732603736
-1033.2699966190628,-865.5971734622399
-1033.2666089710908,-865.6026794935324
-1033.2631488585569,-865.6077609211821
-1033.2603500207024,-865.6122715415489
-1033.2571439785452,-865.6169657589254
-1033.2540699101069,-865.6221510920759
-1033.250745698809,-865.6263699760702
-1033.2475050251228,-865.6312333064872
-1033.2433766452375,-865.6360908876171
-1033.2404370317124,-865.6407344874164
-1033.2377516044999,-865.6454140758804
-1033.2349115608035,-865.6507256565608
-1033.2320815629992,-865.6555369895011
-1033.2289520467114,-865.6603783342043
-1033.2261360270197,-865.6651458063345
-1033.2231315235354,-865.6705076879816
-1033.2198443898978,-865.6745647677932
-1033.2168089676102,-865.6789056097791
-1033.2138607985364,-865.6837266552063
-1033.2108028980572,-865.6887021709215
-1033.2077287034676,-865.6929946911832
-1033.204252089252,-865.6976100273058
-1033.2014281427687,-865.7022521754326
-1033.198284299782,-865.7068013100737
-1033.195031280814,-865.7111943462868
-1033.1923166429956,-865.715801754836
-1033.189524979645,-865.7204233177644
-1033.1867626741566,-865.724857500677
-1033.1842942826943,-865.7294394424894
-1033.1813133814414,-865.7343694937675
-1033.1785117577597,-865.7395238611342
-1033.1749643048888,-865.7441480015694
-1033.1723230801006,-865.7488812944054
-1033.169712244099,-865.7532712596145
-1033.1672352259557,-865.7574377541014
-1033.164308064119,-865.7616182663056
-1033.1614764352146,-865.765981976675
-1033.1587457988958,-865.7702725278299
-1033.1562227701775,-865.7745409805638
-1033.1534680127163,-865.7786955949117
-1033.15073383635,-865.782721512606
-1033.1480967269947,-865.7867283373579
-1033.1452398970075,-865.7910741902094
-1033.143139395281,-865.7953539468309
-1033.1401147334475,-865.7995053846771
-1033.137473275001,-865.8038329620161
-1033.134682969062,-865.8078334488778
-1033.132203132845,-865.8119334668136
-1033.1292893285574,-865.8155139007678
-1033.1263755284856,-865.8196332778081
-1033.1237857529188,-865.8237487996598
-1033.1213207991195,-865.8278380832082
-1033.118596748081,-865.8317785442974
-1033.1161756821527,-865.8358267790388
-1033.1135704820142,-865.8399818603152
-1033.111261029515,-865.8439853717495
-1033.108749765404,-865.8481930845095
-1033.1063947331804,-865.852077193791
-1033.1043736272543,-865.8559888167081
-1033.1022411153158,-865.8605770664067
-1033.0999646618695,-865.8641041060104
-1033.097379864243,-865.8676394927769
-1033.0949914314426,-865.8718764968582
-1033.092648776723,-865.8756195740588
-1033.09027336494,-865.8795878313148
-1033.0878659232274,-865.8836759140424
-1033.0853634079738,-865.8873397352884
-1033.0835937510476,-865.8910162613469
-1033.081087066494,-865.8948862502684
-1033.078596819854,-865.8981940087286
-1033.0763252903214,-865.9020927383398
-1033.0740436942222,-865.9056518770412
-1033.0719862017486,-865.9092517835729
-1033.069658477823,-865.9128390074682
-1033.0673925412973,-865.9162794377189
-1033.0649925288706,-865.9193867598938
-1033.0624854104317,-865.9231026203697
-1033.0601938140733,-865.9270961589199
-1033.0580432818927,-865.9304383860041
-1033.0558036326033,-865.9344025677605
-1033.053743012232,-865.9378442972023
-1033.0514274538727,-865.9407684704838
-1033.0492107641746,-865.9437063182869
-1033.0468941100467,-865.9474859973889
-1033.0448832553775,-865.9515941699989
-1033.042547811302,-865.9545399899368
-1033.0401892603654,-865.9577913194031
-1033.038054620694,-865.9611484325782
-1033.035380789672,-865.9647440946546
-1033.0333424186617,-865.9679117709139
-1033.0310994462166,-865.9712710363696
-1033.0293266867784,-865.9747178462902
-1033.027652479151,-865.977456353643
-1033.0254410737627,-865.9808759828416
-1033.0233424486762,-865.9844835680923
-1033.0212780336947,-865.9878488965635
-1033.019217959522,-865.9911528527891
-1033.0170316729136,-865.994109403764
-1033.0154481526122,-865.9970770091829
-1033.0136082850845,-866.0004791276988
-1033.011683031773,-866.0036572359581
-1033.0092249704123,-866.0068452392211
-1033.007154991052,-866.010150327617
-1033.0053520685178,-866.0130549936968
-1033.003463047514,-866.0162140591513
-1033.001555305136,-866.0187939624385
-1032.9998621921316,-866.0214474606028
-1032.9980478029274,-866.024312713361
-1032.9960720838503,-866.0273077598862
-1032.9942646758773,-866.0301372735679
-1032.9924840974577,-866.0329330032055
-1032.9909514347285,-866.0356605306109
-1032.9892689855799,-866.0384607709781
-1032.987585918855,-866.0412203119871
-1032.9856567225584,-866.0439036404465
-1032.9840417520047,-866.0465990537477
-1032.9826433703774,-866.0494756488876
-1032.9805325202456,-866.0521875882553
-1032.9789951048035,-866.054699489206
-1032.977232919871,-866.0572041197246
-1032.9755296608164,-866.0600493554189
-1032.9740951162826,-866.0627926113141
-1032.9724948402525,-866.0652288172648
-1032.970042410129,-866.0679894494516
-1032.9685049644231,-866.0710604787687
-1032.9670404190915,-866.0733798499647
-1032.9652813012187,-866.0753534498738
-1032.963605721314,-866.0774319183461
-1032.9624428001941,-866.0796827151194
-1032.9607030903294,-866.0823119850022
-1032.9592872081607,-866.0840360859282
-1032.9572967793283,-866.0862107421292
-1032.9557151685708,-866.0885414646746
-1032.9541034866131,-866.0908412806481
-1032.95243261009,-866.093352630098
-1032.9512888390682,-866.0955282517176
-1032.9495742416484,-866.0979993330315
-1032.9483201516148,-866.1003702834854
-1032.9467785625393,-866.1025334106926
-1032.9450779118556,-866.1045713103161
-1032.9429968140137,-866.1070374157
-1032.941267838402,-866.1092025956765
-1032.9398490075446,-866.111060872928
-1032.9382893177158,-866.1129190318749
-1032.9372131684552,-866.1147024679136
-1032.9360060369183,-866.1164860923404
-1032.9346560153976,-866.1184025862059
-1032.9331602204138,-866.120615115582
-1032.9307233061068,-866.1226586304954
-1032.9292558939949,-866.1245401421007
-1032.9280534171512,-866.1263485483439
-1032.927589989108,-866.1282388729035
-1032.9259587724719,-866.1301130403147
-1032.9247819645145,-866.1319336898699
-1032.9236661611876,-866.1338731255792
-1032.9225561331002,-866.1359049937671
-1032.9206861182133,-866.1376829647089
-1032.9196979220146,-866.1394807862124
-1032.9184251535685,-866.1414032315802
-1032.9171189674448,-866.1434207735422
-1032.9165039396687,-866.1448914622686
-1032.9153472836983,-866.1466335623913
-1032.9146515395028,-866.1485579675358
-1032.9128019237726,-866.1501024359115
-1032.9117259384752,-866.1522044905153
-1032.910767313049,-866.1540813548468
-1032.909059046233,-866.1556913427877
-1032.9080339124737,-866.1573425280861
-1032.9070419856323,-866.1590398601055
-1032.9061158171212,-866.1605786568679
-1032.905161638441,-866.1621545489833
-1032.903934777304,-866.1639782762301
-1032.9028519844294,-866.1655913134553
-1032.90180445448,-866.1670109816388
-1032.9002993466281,-866.1681873475187
-1032.898365398258,-866.1690724737399
-1032.896813118159,-866.1703939668408
-1032.8959547632617,-866.1718363328733
-1032.8950157191,-866.1732539079537
-1032.8942754807033,-866.1745573368851
-1032.8935746654415,-866.1757336048527
-1032.8930322418184,-866.1770875356217
-1032.8921592460756,-866.1785026410596
-1032.8914191767062,-866.1800222699646
-1032.890776045129,-866.180508999699
-1032.8898555635305,-866.1813332510652
-1032.8888655159217,-866.1827086885953
-1032.888015109506,-866.1833194999537
-1032.8872525825552,-866.1841001641077
-1032.8861158346187,-866.1849887548562
-1032.8851628981474,-866.1859694625832
-1032.8842410226064,-866.1870621455007
-1032.8836957805943,-866.1882838430657
-1032.8833720066516,-866.1892686672777
-1032.8826367657207,-866.1900825135403
-1032.882172366311,-866.1911509210444
-1032.8813860940859,-866.1920508798407
-1032.8808073009093,-866.1926748816179
-1032.880218981466,-866.1936020494156
-1032.8796012740734,-866.1949552611029
-1032.8788643557446,-866.1962566441105
-1032.8779345795963,-866.1971344806775
-1032.8774733920625,-866.1982505280106
-1032.8765583898457,-866.1992634218354
-1032.8762557774935,-866.2004138083296
-1032.875720863937,-866.2010564768879
-1032.8750007409008,-866.2013650168988
-1032.8746924196228,-866.201951121772
-1032.8748678055756,-866.2025805375322
-1032.8743800456102,-866.2030413167713
-1032.8734992648763,-866.2036549465387
-1032.8729339005556,-866.2044761157379
-1032.872454840072,-866.2049007301124
-1032.871914037652,-866.2052999857993
-1032.8715689434723,-866.206254932712
-1032.8710051332296,-866.2065254903157
-1032.870687610092,-866.2066844542552
-1032.8702900212106,-866.207028485403
-1032.8699759765614,-866.2075066029058
-1032.8694768972944,-866.2079739531991
-1032.8699114419373,-866.2084256655291
-1032.870062385492,-866.2083974320714
-1032.8697980497127,-866.2087958807834
-1032.8694343043821,-866.20916103018
-1032.8691042205373,-866.2093587077512
-1032.8689098569157,-866.2097612747143
-1032.869091469788,-866.2099539196174
-1032.8691220646065,-866.210705204918
-1032.8693305209788,-866.2108617406512
-1032.8693075195956,-866.2111295271308
-1032.8689659881463,-866.2110233055618
-1032.8689812466919,-866.2110596554157
-1032.8691493633787,-866.2111203345969
-1032.8684885524906,-866.2109776971763
-1032.8674795270967,-866.2111362692443
-1032.8679128005701,-866.2112954451417
-1032.868315579421,-866.2115976724776
-1032.868383207397,-866.2120433526335
-1032.8684225044328,-866.2121130608177


==> reward.csv <==
ALPN-EPPO,ALPN-PPO,ALPN-A2C
165.1858235341689,-3.7024037622496184,240.6865370126684
165.2983003264264,-3.617640096295153,240.68436910552467
165.5236555245249,-3.4554738550616833,240.68324167283723
165.84954905825253,-3.230021730238503,240.67912437070098
166.30943546252848,-2.943340337989553,240.67463691565007
166.8795824999113,-2.569884806626396,240.67040750512334
167.543502651815,-2.1336834365599877,240.66461302049518
168.35668536738848,-1.6206713253782774,240.65623475042182
169.22553586763618,-1.0362440119664589,240.647056673782
170.25258665917616,-0.3810484476799929,240.639018603985
171.39975628643955,0.367813096362098,240.63113844755253
172.64341002354763,1.1800628759804495,240.62034145485285
174.00898556464688,2.043076088946621,240.60790991508375
175.47347087990784,3.0193942863237577,240.59553114553998
177.0684715980343,4.0523739101192975,240.58082643746533
178.80307065958723,5.116007823427353,240.56678966011773
180.61624071029632,6.3073468633965994,240.55323659115575
182.5492127006354,7.534395145200781,240.5365681010646
184.5972503062898,8.853797772010623,240.51838488694523
186.74225116758413,10.261594129374116,240.49957316654192
189.0181476869638,11.733972215483924,240.48187167996124
191.41230542188885,13.269693196560464,240.4627128926934
193.89953103826102,14.880702831140834,240.44219273001622
196.51868582546413,16.54300440877676,240.42100533843848
199.24037153151906,18.282078606466136,240.40101791436496
202.08847627140688,20.110533150653385,240.37888597436708
205.0395171919295,22.000427130066466,240.3573511797872
208.1066013177838,23.97639311533729,240.33322966948515
211.3077026032893,26.018677829308178,240.30925465454504
214.5917059461821,28.12521524731984,240.28529472461832
217.99745803914885,30.29231694836622,240.2611277956018
221.50108861240082,32.53979373779212,240.23518891007035
225.13389737103486,34.84649124913904,240.209399635387
228.8647377436319,37.20097889147209,240.18364370886582
232.68652910300992,39.67111211315231,240.15840523563827
236.67807335731294,42.19874132439422,240.13106763099222
240.77820713826475,44.81433576347551,240.1038742449235
245.00426241610202,47.49381758711363,240.07739958404795
249.30396336764358,50.22726223867063,240.06019891724037
253.7072569598539,53.0459255336785,240.03455647342207
258.23554587968715,55.91864286780584,240.00746399939175
262.87846806247586,58.873640103003524,239.9803669853295
267.6101155848126,61.89953995805129,239.95198909106443
272.4623623980086,64.98516755093799,239.9240741047003
277.43832188394055,68.14865009214897,239.89637321738752
282.4971900902793,71.36646426714144,239.86790226153656
287.70038452982357,74.65717831516858,239.84089695947577
292.99954146159376,78.00629607235108,239.81394577063546
298.4025910515927,81.43756747008595,239.78754498241534
303.9176043898705,84.92184897542307,239.7613867389871
309.53731976107116,88.47806197392323,239.73506984712913
315.24333642477836,92.1225498717177,239.70846534528687
321.092809499629,95.81226515849151,239.68132060806042
327.03913267003577,99.57815746368274,239.65674575847137
333.0896790316416,103.39133488246631,239.63129464943148
339.26025835225926,107.29230989957367,239.60788344291518
345.53193890230995,111.258313006851,239.58438052419697
351.9214614644157,115.2904764919388,239.56109709563063
358.4169823164047,119.38021977109372,239.53869897083018
365.0102662681581,123.5349532035191,239.51612293541467
371.7225086962998,127.75085424605248,239.49476621058528
378.5251802516795,131.9642274185981,239.47475059707597
385.42434870155716,136.30564612428694,239.4560365546105
392.43368865399714,140.64797435214396,239.43716255217976
399.55720075560794,145.12380143040738,239.4195520700471
406.80402229075696,149.6391298246293,239.4037570379738
414.13876521155106,154.2264620128707,239.38810738861
421.57773731932195,158.86912907163352,239.37371304139108
429.1295669930486,163.5802046846308,239.36075441887058
436.77867050608796,168.35778486897703,239.34882983095048
444.5152618818373,173.12545935222823,239.33735198984994
452.34730377693296,178.01513350578293,239.32702095016657
460.2932044283753,182.96822974608483,239.3164830669714
468.3453710248104,187.97679110488352,239.30983891935128
476.50117916281664,193.04307969359508,239.30439003688937
484.76859710293513,198.16349809527188,239.30088073799877
493.10578176522654,203.34423958587402,239.29998915269792
501.5624787098916,208.58983676391637,239.30161120671988
510.1277858818501,213.88761178147718,239.31204451052625
518.7904844334536,219.25453080071887,239.3164395056483
527.552649533833,224.67577622084417,239.32854161682738
536.409608957053,230.14988140365122,239.33566591343464
545.3793861443079,235.67306097571785,239.34584657267774
554.4123635901211,241.24326958187922,239.36224640796647
563.5641019568711,246.8866447307514,239.3865067505624
572.8106367442981,252.5773999376125,239.41288054109623
582.1495044501481,258.3214244660936,239.43142774491932
591.5910965985158,264.126651817445,239.4522908879031
601.1433607543129,269.986430582037,239.48812763767648
610.7911863160014,275.8967603215836,239.5181684330944
620.5435711015987,281.8605282546003,239.54687863157582
630.3545332001062,287.87135045228126,239.57881168132835
640.2656514439104,293.9272766560545,239.6114624772195
650.2951286091122,300.0521486980212,239.6472179806086
660.3848624197668,306.2237691208139,239.6837197333315
670.5449690002669,312.43406075362685,239.7266268638916
680.8264156879628,318.71012121263175,239.7711825932475
691.2058717774086,325.0242098506073,239.82201894523303
701.6890322776061,331.29005029135493,239.87602947887075
712.2162805221137,337.70888301215604,239.92670574806633
722.8588847911557,344.1672662080398,239.98269827780348
733.5995403706905,350.6261506139454,240.04166596139066
744.4182270852151,357.17422954004354,240.10335222300102
755.3371913989004,363.7800724905088,240.169630613905
766.3459914299962,370.42952963134326,240.2513245854334
777.4586953666962,377.1411735270457,240.3228402972899
788.6310056872209,383.8968072184458,240.39746342094816
799.8856003435575,390.72044656231736,240.47591704392795
811.2347493122628,397.50612590731015,240.55745031970088
822.6350901819419,404.32476075473653,240.6410890245401
834.1640475691682,411.2595533677667,240.74111598073532
845.7687648459373,418.24625830151575,240.83237283568636
857.4459853823448,425.26886461389546,240.9282922560195
869.2011903363078,432.3495229596537,241.02363569778578
881.0758819764021,439.4805721531182,241.1251808489757
892.9964320159611,446.6429290260796,241.23149208975178
905.0151635618438,453.8597502484363,241.3350565899975
917.0846149749094,461.10839402727726,241.45871872800655
929.2719467757842,468.3356110921972,241.57676185784496
941.4986323290273,475.64868595664404,241.71190914021375
953.7904487402736,483.02668017946354,241.83810213123138
966.2080842417855,490.45432546180194,241.96924038796362
978.7170540276333,497.92123835234736,242.10618980744704
991.3270493330315,505.42892366060227,242.24472480686953
1003.9273860911271,512.9705936868827,242.38586674480345
1016.600994185073,520.5641777217043,242.53288944096772
1029.3712957662685,528.1837975570613,242.70050749346424
1042.1638443538538,535.8339343530124,242.86013335309937
1055.1052295809934,543.5365774138054,243.02641956547535
1068.090911276009,551.2812100644654,243.20345859364915
1081.1679206675838,559.0718456971113,243.38165746079855
1094.2453111216162,566.8972542619688,243.5561502815276
1107.4398940275787,574.7620046470508,243.73442842590836
1120.706139895282,582.6606807337103,243.91837821095348
1134.0400077719178,590.5991427612718,244.11963973439163
1147.445827328676,598.5727788212246,244.33136307506769
1160.9116219982566,606.5915261362188,244.52745664666708
1174.4427869049039,614.6351948016105,244.73056865343727
1188.0318761484505,622.7170748151125,244.93745197471887
1201.6983971061059,630.8437336779929,245.16518435118653
1215.4347293100363,638.9923352863831,245.3939735415712
1229.1804865774238,647.1766572136376,245.61564280463767
1243.0372104539538,655.4101619926926,245.84282113114799
1256.9376505112564,663.6933679815274,246.07874685097389
1270.914096956718,672.0010695600284,246.31551686683588
1284.977582596271,680.2954291653926,246.5578074364248
1299.0809346117264,688.6424268168672,246.80953943339063
1313.2436834126522,697.0586806988296,247.0508707414643
1327.4513771907725,705.5018000775366,247.30274723000844
1341.7162529810366,713.9848172765836,247.56655790805084
1356.0447523164655,722.5112287745832,247.83438350737373
1370.4317020043195,731.0173364722732,248.10551371977965
1384.8708822771637,739.5916229762689,248.3946275351791
1399.3638982026685,748.2268937619716,248.67513124062148
1413.9110369062234,756.8659477184394,248.97629853718436
1428.5307251481236,765.5600947063447,249.27043312051356
1443.189748212705,774.2957334730287,249.5703561291681
1457.9113540752023,783.0501220738732,249.88564154298277
1472.689568655043,791.8605619266435,250.17853074336875
1487.488815792863,800.6908336178778,250.49408809090934
1502.352036610042,809.5584084537966,250.8153187232669
1517.2359761592982,818.4543215577862,251.15855177053265
1532.1560162730664,827.3999384303688,251.4921454777653
1547.1482749254621,836.3674237254631,251.83384609032342
1562.1921401165205,845.378837175584,252.19361916093524
1577.282909306159,854.4072085431811,252.5320178435238
1592.4267570125942,863.4445836715136,252.90689502140677
1607.6254628793984,872.5729716875505,253.27143883877295
1622.8442082261638,881.7208843604764,253.6413774230228
1638.105869164008,890.9087902916498,254.01796968542797
1653.4137908925638,900.1222588567488,254.411009495481
1668.741120465869,909.3482064334739,254.80403799176148
1684.1368340449108,918.6270406690983,255.19899328776802
1699.534893105627,927.9127830741629,255.59981952089254
1715.0264497662822,937.2657864626683,256.02306229322613
1730.5242145169157,946.6634843300417,256.43335447165157
1746.0770543424958,956.0614772055116,256.8548562013161
1761.6421754674882,965.4967633651805,257.28254348987053
1777.2563429889256,974.9690024609721,257.7304025965169
1792.89435417363,984.4997975014942,258.1857013776195
1808.5759360305221,994.0151935728604,258.6342935974002
1824.2670827335376,1003.6005991782581,259.10629702127005
1839.9989456316898,1013.2251078218391,259.5578904108097
1855.7766935286672,1022.8856850503737,260.0274489700517
1871.5895230111873,1032.621393002198,260.51830641669545
1887.4303155589619,1042.3571081235004,260.9978469174182
1903.289175843127,1052.0993620410272,261.48956603647866
1919.1889785288736,1061.9379674234774,261.9895658831234
1935.1051163499528,1071.7640163542494,262.49352979519557
1951.054580007279,1081.597229302962,263.02224730416845
1967.0321062728979,1091.4987487499252,263.54428015209936
1983.0394477314696,1101.4502733487984,264.07238181233504
1999.0709102141484,1111.4195905673723,264.6090100460737
2015.1229075587707,1121.4488737476395,265.15229021524226
2031.198709738156,1131.5023383089367,265.7148363658344
2047.3060242982342,1141.590176524399,266.27337607567154
2063.425849531774,1151.7301387127634,266.83877239939767
2079.5689518970607,1161.9258750020845,267.4151581475684
2095.739914447148,1172.1496101980194,268.01154740259324
2111.929278058042,1182.3577369664251,268.61332216800565
2128.1319764447785,1192.6343302571768,269.23172419198556
2144.344791250139,1202.9473556857085,269.8404359900122
2160.5502111101023,1213.3166127680306,270.4605189607993
2176.7805049163458,1223.6929255486134,271.10200066164094
2193.0385039281837,1234.115778960112,271.7472744885656
2209.338363684081,1244.5919551329132,272.40134813759244
2225.6398377648666,1255.1018808101812,273.064780262388
2241.934678668754,1265.6358654737558,273.72813639627196
2258.2633722058445,1276.2174220434902,274.4006589580119
2274.6082599749175,1286.848156313671,275.08237928130274
2290.940764914135,1297.4993094894505,275.77332960345575
2307.2962167867668,1308.2005569147152,276.48669917404817
2323.659974408121,1318.8510341016367,277.17424700908225
2340.05624826315,1329.643918316574,277.8923689952426
2356.435787406028,1340.4085725944142,278.6013215570804
2372.7962144288063,1351.262348914852,279.3405364709594
2389.195016814823,1362.2067082908868,280.05717723030546
2405.577215341403,1373.1306553520124,280.8142538657378
2421.971935018347,1384.1002890548102,281.5792137519962
2438.380361282587,1395.098088599676,282.37077527926044
2454.785532729192,1406.1279718231576,283.15805714337193
2471.1988647119283,1417.2518628284663,283.9679087436521
2487.60697169936,1428.3699972287936,284.7912093574576
2504.049533376575,1439.5542770795691,285.625682818521
2520.4647219852136,1450.7577958142078,286.473156892871
2536.8394197319262,1462.0089551860976,287.3081521657524
2553.2554179620674,1473.297382776319,288.1726324544918
2569.6501200692883,1484.6619822584066,289.04398547980713
2586.0584572354524,1496.0400132102807,289.91220538395805
2602.4647616255043,1507.4577542978682,290.79585404996976
2618.8848499420587,1518.9096455612355,291.71135978797184
2635.276028740933,1530.4180526485736,292.6419669091042
2651.667883623727,1541.9598337853706,293.5900553731724
2668.0396649615577,1553.5311250096229,294.53420106362336
2684.4522258301877,1565.122469271788,295.49259868881995
2700.8360709214144,1576.787865406244,296.4635505295487
2717.205328726715,1588.5022565831002,297.4443122402912
2733.5475463331086,1600.250969030372,298.4412277230506
2749.907435439084,1612.0358374881025,299.4604647812892
2766.2431548389914,1623.8406975088428,300.49733165508337
2782.5703717502292,1635.6952603391014,301.5484800193428
2798.8937755372835,1647.60681357275,302.60258292075036
2815.2013782704885,1659.5614920116757,303.671777319737
2831.4497168564344,1671.5440338659091,304.76531181902146
2847.729160897307,1683.568237775623,305.8539929458665
2863.998037300887,1695.6297100945517,306.98018611897083
2880.209814142656,1707.7452959824998,308.1254170193751
2896.4437639547045,1719.8995631228197,309.26735533491853
2912.6516328983,1732.0750398914315,310.37721456818304
2928.8515671319487,1744.3131466080906,311.563724792313
2945.0304009834294,1756.579789183183,312.74003911048163
2961.1731445748364,1768.8647658796413,313.9455778173077
2977.310586450934,1781.2087907798136,315.135469997408
2993.4276639785044,1793.582449841279,316.3766655316958
3009.528759689043,1806.0095882071164,317.6571101528129
3025.603515757195,1818.4525688488275,318.93329713814586
3041.6593607916307,1830.9594623007386,320.21828614074946
3057.6779481313524,1843.5026449302504,321.53410790891513
3073.6872011718788,1856.0914050452918,322.87893035828165
3089.6528943696617,1868.7069210285517,324.23034107964975
3105.6104805014656,1881.3574514095415,325.5935973758439
3121.54722369279,1894.0426133071137,326.99836422307925
3137.451274855421,1906.7692810882393,328.419630902562
3153.325482463603,1919.502430206826,329.84299918591034
3169.164065562653,1932.2983221505287,331.2899679922825
3184.9833456485353,1945.1327491219297,332.7714222275798
3200.7710828546547,1957.9701210788778,334.2594357914527
3216.5265740306286,1970.842293516833,335.75731596414676
3232.248901030234,1983.7347819788451,337.2979452216117
3247.9408142912002,1996.7026296011193,338.84722833871655
3263.5996744758227,2009.6892212447426,340.42074549752596
3279.2310634209434,2022.7161794134709,342.0280760625647
3294.8217159689248,2035.7584270692948,343.6465992067534
3310.379513187552,2048.848108726751,345.296264710021
3325.895881334279,2061.964102074233,346.96183170781
3341.3669231896934,2075.0812857862957,348.6487680923938
3356.82553458893,2088.2383522934356,350.36679525055615
3372.2398320736156,2101.436267947488,352.1007872740853
3387.593036835718,2114.622801244547,353.87644573087846
3402.924716230379,2127.8474470525457,355.65988617866316
3418.2236382160227,2141.1141918271937,357.4664112579413
3433.4810990884007,2154.3944524622384,359.30057147467227
3448.6952950877485,2167.629153851049,361.1772430343555
3463.886359508815,2180.9344251829857,363.0599176439334
3479.0269940341955,2194.2528739950244,364.96726991770464
3494.1210186969606,2207.625237716298,366.904766553065
3509.1715079244805,2221.0068768337046,368.87034491275864
3524.1776198000334,2234.4308352746643,370.87301330125035
3539.130877237388,2247.8574366313674,372.8904247444068
3554.054169842369,2261.312679924868,374.93518836873005
3568.929183077642,2274.7925630325653,376.9978684915373
3583.7628427904287,2288.2536660426326,379.08998663079797
3598.530536717442,2301.7634193329973,381.2247967577584
3613.268037623728,2315.2816162104828,383.38450709023977
3627.955962974169,2328.792841508545,385.5783266620872
3642.605471499603,2342.3384414892653,387.7941133633185
3657.2015451196703,2355.8941175500017,390.06138632946164
3671.7284853037054,2369.446763310092,392.3466151058148
3686.230600727067,2383.0214519500246,394.63909549689686
3700.677379657979,2396.593147634578,396.97376711356264
3715.075461534393,2410.173763179964,399.3605646868388
3729.421888727585,2423.7331451487357,401.74828853152763
3743.716480165192,2437.317726727012,404.19072809887
3757.95733882552,2450.908932530152,406.6512703523526
3772.1457064950964,2464.4685081098155,409.12334561603234
3786.2851335337987,2478.0581940703687,411.6587978929673
3800.3713727012832,2491.6447540149206,414.233194981242
3814.4057376359606,2505.174503555259,416.8533016157136
3828.3844520146436,2518.756792341765,419.4963697923642
3842.3059498513844,2532.2915264790654,422.1666139426768
3856.1534740610336,2545.8556551303127,424.8808346050174
3869.9737921610445,2559.419225058673,427.63005766707704
3883.7735569138863,2572.973643856962,430.407806614948
3897.4810471866886,2586.49542392765,433.21647757828123
3911.1264213710983,2600.027008074383,436.0739873286464
3924.7117474749843,2613.539562949173,438.980492788429
3938.241611839221,2627.0249712865084,441.91334634296527
3951.722820837387,2640.504324987427,444.8903844007233
3965.1383781532318,2653.9706236452794,447.9004640293813
3978.4953791781263,2667.421903818369,450.9481045872145
3991.795145475774,2680.8558631144224,454.02880496285076
4005.037172086335,2694.2592313537684,457.1470374871732
4018.222685533176,2707.609568955427,460.27303696384433
4031.3432372362763,2720.9599827253583,463.4621751700961
4044.41683581076,2734.2464373449925,466.70537438519614
4057.4234091497187,2747.5323697920417,469.9822121864976
4070.3700377896243,2760.7866556894533,473.30508216983554
4083.2519977259635,2774.03223009808,476.65092020362715
4096.066121525028,2787.2432533530073,480.0511998787816
4108.837984375881,2800.4380524527783,483.4975263108771
4121.557237652191,2813.5632531236693,486.9849136253399
4134.210192555452,2826.626349997799,490.51552106731174
4146.795045237346,2839.681217006495,494.10029402332583
4159.312793893914,2852.7000778836973,497.68883129178204
4171.76729908231,2865.6587219000144,501.35613921421566
4184.1587102343165,2878.558256430891,505.057679382456
4196.493589668162,2891.4395611391083,508.8026610379441
4208.7721853138955,2904.2477155595066,512.5910842333642
4220.993169949042,2917.0312846489546,516.4224908804143
4233.151179766727,2929.7637432621145,520.2943322303917
4245.246718941946,2942.4445639584997,524.1890309401157
4257.282926868309,2955.0582281386282,528.1222114933321
4269.255850417526,2967.6331331326187,532.1188296902633
4281.147409709231,2980.148578722233,536.15404534972
4292.9903975755315,2992.595217346543,540.2510338477272
4304.7742042270065,3004.9918665235678,544.3896575638081
4316.498822426944,3017.33097314686,548.573109555805
4328.142327777713,3029.601607739241,552.8216047460533
4339.743410030305,3041.8144109204895,557.0676227167618
4351.279278028598,3053.9425136692016,561.4024365553881
4362.761779000439,3065.9992073741805,565.7873274898421
4374.189818836603,3078.0124973736242,570.215866793186
4385.545048411933,3089.945936038601,574.6940694849299
4396.84349209018,3101.808503149845,579.1974949467381
4408.059740331833,3113.6028071019387,583.7410906666479
4419.228741885418,3125.3033493364132,588.3241753543701
4430.327453405601,3136.941388657432,592.9737077883444
4441.37456998376,3148.508215210653,597.6799111913396
4452.333371871281,3159.979176463479,602.4241380283935
4463.2612117970675,3171.3748477479953,607.2013422498092
4474.1330533631435,3182.66198347143,611.9745490755884
4484.93955617988,3193.890690037358,616.865709837148
4495.6677225350595,3205.0294238031206,621.7777576363333
4506.358640675475,3216.080575462618,626.754330948575
4516.988444391302,3227.0479551417006,631.7597952631935
4527.561124497921,3237.919298483946,636.8269649460477
4538.0713622892135,3248.702864491522,641.9547465465588
4548.520450696347,3259.391454439151,647.1113581766928
4558.879510832085,3269.987129519281,652.3383014030129
4569.2151520653615,3280.488810724382,657.6086044245387
4579.462544376291,3290.8752599709474,662.9115229225428
4589.680609983559,3301.178121809217,668.2606948418083
4599.846098290948,3311.37939679463,673.6559710572424
4609.947049996246,3321.481344908747,679.1097387269159
4619.997968620893,3331.458393574981,684.5981821545823
4629.99165770071,3341.351216518571,690.1347200986987
4639.92566289765,3351.141755864562,695.7139431575356
4649.81391779531,3360.8134889660405,701.3592255010687
4659.647473764646,3370.3806493137927,707.0402150936934
4669.4239084421615,3379.8423192910523,712.7577547303923
4679.1347558505395,3389.2021275151133,718.5186043056024
4688.802146544267,3398.430957610379,724.324750348237
4698.420710233082,3407.554621370443,730.1843578903073
4707.989898593624,3416.536433023179,736.07492688593
4717.500502380937,3425.437801403832,742.0213625005116
4726.929753084418,3434.219527461428,748.0150330505917
4736.347672310717,3442.8950842895065,754.0372216784604
4745.694293369773,3451.3960183665463,760.0994821310127
4755.010537239682,3459.7750551195736,766.2143812733668
4764.2748681921075,3468.0893812935005,772.3632458792255
4773.491688134913,3476.285095956167,778.5547619342857
4782.642338912596,3484.3224599342825,784.7879528836181
4791.762455729336,3492.251142930194,791.0704245045207
4800.825438417685,3500.073276998855,797.3827012144314
4809.847910657856,3507.76966149195,803.7426027393723
4818.8286753255215,3515.338743828612,810.1506303852727
4827.7598769811575,3522.795221241464,816.5662726656683
4836.6491972904205,3530.1152189288555,823.03237681391
4845.4985015423445,3537.30676187425,829.5220339814421
4854.298680986395,3544.3787705615314,836.0614922610907
4863.0562646538765,3551.3041346888217,842.5412312369763
4871.773348161306,3558.117966723218,849.1402635660313
4880.419491053447,3564.8039414178406,855.781449399565
4889.055836484059,3571.355952243331,862.4055560190932
4897.653744160834,3577.774042203335,869.1103336082795
4906.213803473576,3584.064811968196,875.8372882653163
4914.729443305418,3590.2191586432277,882.618939144149
4923.216239529518,3596.244238808644,889.4079610681094
4931.652570572382,3602.1481855041216,896.2495459605959
4940.060657049522,3607.896411227701,903.1201493071486
4948.437422681027,3613.5339983160957,910.0234684729137
4956.772140654811,3619.0380650748743,916.9551905624317
4965.071990427893,3624.381080678784,923.8981031050101
4973.349327174528,3629.611052648931,930.8639852882325
4981.566286962736,3634.710868785846,937.8739067870724
4989.767518841493,3639.6651546134144,944.88749969354
4997.912443444285,3644.4996817923848,951.9285553506959
5006.00985238897,3649.145167571728,958.9918102466103
5014.091957421278,3653.708051483722,966.0842625700312
5022.178244188333,3658.1405343800698,973.2043006749506
5030.230919943281,3662.4358117222855,980.328942916717
5038.256017657938,3666.5441101048773,987.4831234331728
5046.254574139772,3670.5668566449704,994.6412201383955
5054.229314886074,3674.4301769752137,1001.8287928640851
5062.179386441596,3678.190497497428,1009.0206620583693
5070.098330098017,3681.814861491689,1016.2263300465679
5077.973792373324,3685.3100266916545,1023.4585414301584
5085.847639583171,3688.65509181731,1030.6883157900436
5093.704389911389,3691.885240849339,1037.9192009815627
5101.538223430921,3694.965042733846,1045.1700477341583
5109.355881710941,3697.927962996726,1052.427278797756
5117.144228326055,3700.7470342028173,1059.6914451449202
5124.92291873654,3703.4489536325723,1066.9614652739072
5132.680733832375,3706.0153729473877,1074.202422195741
5140.416855204764,3708.4496703006357,1081.4773624229958
5148.138406721935,3710.720758194868,1088.761329340478
5155.846223082125,3712.893732405777,1096.0517701445822
5163.537582602949,3714.9429924557026,1103.3229577595978
5171.228953067775,3716.845149828395,1110.613755566004
5178.892178206091,3718.641668825393,1117.895746744445
5186.551413441642,3720.316183622426,1125.163676129141
5194.188913860992,3721.8624018565674,1132.3585509661466
5201.820523642955,3723.2573939192903,1139.5979377708811
5209.4257090297215,3724.5052140226876,1146.846129505601
5217.034043777573,3725.682396051882,1154.0772652437636
5224.6245164739275,3726.703403658801,1161.3133226557663
5232.227513068844,3727.615424348471,1168.5356603995917
5239.817533900483,3728.413595706066,1175.7274612055996
5247.408180960704,3729.0947659459507,1182.9143696076185
5254.9872162649535,3729.654726283052,1190.0388417064912
5262.570521138706,3730.1046157359037,1197.1862485104398
5270.130296295782,3730.431897009635,1204.3089564863285
5277.689705421739,3730.6125949862576,1211.4183640254128
5285.251921260184,3730.7091056907843,1218.489566632219
5292.825715092786,3730.6235310595257,1225.5454002830702
5300.387116192609,3730.488485724104,1232.5600932917573
5307.952235542326,3730.239612322913,1239.562388486101
5315.517309142983,3729.8814245445537,1246.5008037651367
5323.083729036544,3729.3905620306555,1253.421398149065
5330.655306127366,3728.816601598454,1260.3082136637993
5338.231702995315,3728.1020268797233,1267.1801307679182
5345.806964253939,3727.3160106848786,1273.9856670752752
5353.385274134201,3726.4015341188347,1280.752052885953
5360.973792849942,3725.404691512826,1287.5017825365467
5368.56639307827,3724.3072503063922,1294.2088228794867
5376.165867407159,3723.10500129143,1300.8598060376805
5383.780070447242,3721.802704592794,1307.4513111275382
5391.4076931627515,3720.4061935754917,1314.0184910925013
5399.027817167271,3718.9209033944694,1320.5395047272248
5406.6665132973785,3717.3330060723356,1327.0061466969994
5414.303172187095,3715.6516119271937,1333.4244994949106
5421.970396562621,3713.875320087746,1339.7911596307151
5429.64725446844,3712.0317880549537,1346.09998273913
5437.317431966065,3710.0852137335783,1352.3541028900718
5445.012653110701,3708.0449689158786,1358.5548353940844
5452.720882278294,3705.898832927674,1364.6717453876222
5460.443735618835,3703.6889391093105,1370.7311761449141
5468.187960820103,3701.394763913129,1376.7409252528466
5475.952793560337,3699.0259942723687,1382.668626299142
5483.733636650567,3696.5606199529757,1388.5279200696557
5491.524244878417,3693.998231282602,1394.3289504210268
5499.332927844459,3691.384374764224,1400.0604005501405
5507.167993459431,3688.645582224246,1405.721815479771
5515.013836390234,3685.88326638628,1411.3119590374945
5522.891738985706,3683.0447490992574,1416.8222772124243
5530.777037404427,3680.1329665367443,1422.257063922376
5538.685263843936,3677.154917531415,1427.6067007849638
5546.604879147627,3674.109862344425,1432.878648389832
5554.5607645616155,3670.9795923582233,1438.0686125955835
5562.562703385416,3667.8057755050872,1443.1753514572592
5570.566383475736,3664.573759721742,1448.1953480451016
5578.587792315715,3661.2769343004366,1453.0855968281999
5586.634513566099,3657.897789785816,1457.9127188740463
5594.6985147752475,3654.4716889950273,1462.6611033174624
5602.783313340879,3651.0103847524424,1467.3162041059445
5610.899508319941,3647.4619683706615,1471.8749778171739
5619.046156879143,3643.8835866076565,1476.3415265034816
5627.215940926346,3640.25625698844,1480.696796678171
5635.402402122116,3636.581423336389,1484.9515182586836
5643.62261124678,3632.8327793001004,1489.105627143971
5651.873520437305,3629.043791232759,1493.1563559547076
5660.147768299641,3625.232246514178,1497.113133775567
5668.454442932218,3621.3739344715427,1500.9690957484347
5676.779141645786,3617.4811924234355,1504.721498507781
5685.139172375537,3613.553077241782,1508.360901152344
5693.52659403045,3609.591386276943,1511.8450469240406
5701.944539837948,3605.5751066488474,1515.2309506092586
5710.393714968225,3601.5395268495354,1518.5091026443115
5718.872008155214,3597.467292568149,1521.6728391044908
5727.378973308554,3593.372683968237,1524.743067370235
5735.90724272672,3589.245256337525,1527.6931662136567
5744.48214417845,3585.093684136299,1530.527142184357
5753.083214701046,3580.8963977124563,1533.1983515566258
5761.713969146093,3576.6565669079564,1535.7732552213488
5770.384291239097,3572.4169305791747,1538.2362074701991
5779.077043025086,3568.1656730316045,1540.577055287949
5787.803254092795,3563.8847321904445,1542.7925218478688
5796.567625102326,3559.582359926323,1544.8253526910823
5805.364253024655,3555.277930658743,1546.7793447031875
5814.171467371657,3550.945617962974,1548.589698767511
5823.022576290688,3546.6274782536184,1550.2748087598047
5831.862423816233,3542.2944268176952,1551.8231812454746
5840.777705907574,3537.964663718074,1553.254626218831
5849.730641704529,3533.577466852517,1554.5521306906699
5858.70368025194,3529.21198841152,1555.6961953321545
5867.720649042761,3524.8566162940538,1556.7191884078743
5876.771904889165,3520.5251637882925,1557.6065213559182
5885.8497494978365,3516.161027072817,1558.360712795533
5894.966968105918,3511.804734510924,1558.9336659468481
5904.118262775693,3507.406583578292,1559.4016227646707
5913.3020214191865,3503.040538899672,1559.7165149832329
5922.525368307864,3498.68082986021,1559.8988556948213
5931.777870711725,3494.330277143761,1559.9424733713468
5941.056551155568,3489.984433466075,1559.842430166863
5950.372783611311,3485.655353331536,1559.5988979524225
5959.7224405242,3481.3295972426613,1559.1673277783104
5969.103095618372,3477.0292214774063,1558.5733586242065
5978.518320181025,3472.7465656558575,1557.892014582399
5987.960241371356,3468.450603454509,1557.058932841842
5997.439362080029,3464.1912609287897,1556.0787340682962
6006.950901835779,3459.961825145336,1554.9492421940147
6016.487036929479,3455.7179001777417,1553.6580211599266
6026.039145504375,3451.494888765863,1552.234581377154
6035.6422143689615,3447.3314430337186,1550.6569083913175
6045.273744063366,3443.176208549154,1548.916382661828
6054.93778531515,3439.0422865347186,1547.0376111422129
6064.633142730783,3434.9253981167594,1544.9963330518021
6074.356241495045,3430.854615455133,1542.81972710356
6084.122777499282,3426.7974914044466,1540.486074465732
6093.905609104714,3422.7830666077602,1537.9991558668678
6103.721456785069,3418.7911417260693,1535.3603163084426
6113.564684132976,3414.8369483909496,1532.5689801401254
6123.4150105001545,3410.9194953701854,1529.6271115543602
6133.309493184855,3407.0155141883283,1526.538029121405
6143.234248776358,3403.1593375624157,1523.2907233341164
6153.19058954329,3399.340180660029,1519.849725991236
6163.176737855861,3395.5527472330014,1516.2853316287012
6173.1859487189395,3391.812447305119,1512.5828303783837
6183.221240202013,3388.1032133374615,1508.7146185696074
6193.28172418337,3384.432980065067,1504.6960142842063
6203.36542475567,3380.802657884287,1500.5228213829073
6213.478883514155,3377.218106163987,1496.213060707177
6223.6108872108525,3373.677303167721,1491.74912655874
6233.769624970773,3370.1670960249894,1487.1401922614818
6243.9619847536915,3366.74473822834,1482.3834600333428
6254.167454060832,3363.3559315885914,1477.4462700603312
6264.35123406291,3359.995979869769,1472.377056226554
6274.620662164214,3356.6976427311506,1467.153317424309
6284.881183960143,3353.4355392114944,1461.784476211582
6295.15239223879,3350.2207265864076,1456.278729118901
6305.45260567344,3347.0790052586954,1450.6133094904187
6315.784649557688,3343.9782433585383,1444.8200221616903
6326.12618183732,3340.943085231469,1438.8505830577067
6336.4830273919315,3337.9337038029166,1432.7667923096403
6346.866441334301,3335.009819962979,1426.5225832288475
6357.258347186072,3332.1126725638183,1420.126647681093
6367.674964908703,3329.271264911983,1413.6110300893376
6378.116072716861,3326.476620506372,1406.941550077463
6388.588644463681,3323.7673618708204,1400.1525276945831
6399.01426592024,3321.1113362854067,1393.2231780941543
6409.4784508038165,3318.5324486302507,1386.1311079580119
6419.954223393395,3315.970912454579,1378.9275655701797
6430.460326684822,3313.465780710243,1371.542947064389
6440.956724017651,3311.0256932231514,1364.0728852155894
6451.46270607634,3308.6530828980794,1356.466833951229
6462.013851804702,3306.392970368456,1348.7119610224893
6472.55167429337,3304.109663944286,1340.838972350624
6483.097624390948,3301.9117153513093,1332.8285409975697
6493.674875102622,3299.795828745507,1324.690602865068
6504.244868705908,3297.7438698647993,1316.3803662681935
6514.818813604818,3295.7679513835174,1308.0084236278358
6525.400315319426,3293.825695448926,1299.513548934638
6535.994831533736,3291.9725701756033,1290.8993038884557
6546.57798717138,3290.159678583683,1282.1743001203818
6557.09855352168,3288.412412841232,1273.314315788283
6567.689741784406,3286.742951077884,1264.3293995649606
6578.292745634595,3285.102986276212,1255.252994502464
6588.873485090087,3283.555174163477,1246.0672802633378
6599.463971695107,3282.086052717134,1236.7593483651283
6610.05175524298,3280.6683365252516,1227.357085599161
6620.622589351439,3279.3113757851684,1217.8364174511858
6631.206724666849,3278.0303829918644,1208.2280311544066
6641.786703675008,3276.8172995298173,1198.5054426602628
6652.265692327626,3275.6918357500012,1188.683539615034
6662.821846831102,3274.632290820757,1178.780370221393
6673.385901263086,3273.632284935737,1168.761747462871
6683.945791519529,3272.715461074811,1158.657198337652
6694.488973945949,3271.8179193504816,1148.4782749730286
6705.026196315895,3271.0159712233685,1138.1879443117268
6715.55359580323,3270.2582983369657,1127.8246548277996
6726.0746298030235,3269.5936533531503,1117.386550611465
6736.5795278786745,3268.988244486763,1106.8770421295778
6747.064027845494,3268.453945552512,1096.2702571360824
6757.5339919878525,3267.985449948448,1085.6101985326059
6768.000177390992,3267.633393074557,1074.8581630339497
6778.438558588132,3267.322481737637,1064.0349763767308
6788.872785975358,3267.0616094650786,1053.1614153423516
6799.291838666261,3266.9219231870006,1042.2225094794146
6809.689010801929,3266.8038530974027,1031.2010423628503
6820.07167494802,3266.754460825221,1020.1217371537247
6830.431968152201,3266.773893463105,1009.0025566627073
6840.781879150278,3266.8749700049775,997.8294683031962
6851.087474732864,3267.0437607263275,986.5628201932184
6861.382240299378,3267.260740629671,975.2856251667798
6871.644224769498,3267.5541838562294,963.9259534614615
6881.905717891125,3267.942520465305,952.564154528013
6892.119324008074,3268.396690466411,941.1496450603378
6902.328242110044,3268.8869558032943,929.6981963854145
6912.491792766634,3269.470569367671,918.2265946356158
6922.654996223544,3270.113791146077,906.7062617596786
6932.7736684301935,3270.808130849486,895.1754655185945
6942.868290018138,3271.5666183126705,883.6146121357569
6952.925003931194,3272.430492291638,872.0377607618391
6962.94842385833,3273.3569532920847,860.4281216701216
6972.94711193457,3274.3557363494597,848.8032823828617
6982.919842094069,3275.421156112521,837.1796592861743
6992.849677953185,3276.555792268111,825.5297495830799
7002.743286848479,3277.7594527262618,813.8915440108356
7012.602628365238,3279.0247536652705,802.236779675313
7022.452226863549,3280.358938401115,790.594241940615
7032.273015341969,3281.74372249793,778.9565421946138
7042.0289970696995,3283.197605700227,767.3172549508788
7051.754266683383,3284.7431150630628,755.6783963903761
7061.459136372593,3286.3421424653934,744.0541219514378
7071.115418830985,3287.994085309004,732.4581380390814
7080.73324375441,3289.727416824884,720.8691385668335
7090.304546804819,3291.5298897059524,709.320708289855
7099.816455799298,3293.3900703818495,697.790504688443
7109.288548447664,3295.300676866665,686.2797633481525
7118.723031295509,3297.2714267798756,674.8160231210276
7128.129059011612,3299.2951300247287,663.3812730136851
7137.480025223602,3301.4215005919673,651.9486197680943
7146.8011336008685,3303.5275245302673,640.6002440309871
7156.066008203926,3305.758288358027,629.2509024479583
7165.306836727373,3308.0608895168716,617.985736814102
7174.481418609324,3310.4285958717364,606.7794780331616
7183.643743604086,3312.8426532462963,595.6106123697855
7192.727028053984,3315.311790377093,584.5031355807473
7201.76040404446,3317.8569284535256,573.4439244271908
7210.750719046948,3320.4651224267436,562.4765318055479
7219.699096132094,3323.126541685016,551.5584378332472
7228.57014729592,3325.8259778443394,540.7258017770006
7237.331179767446,3328.6230995826872,529.9359323440104
7246.114957835072,3331.4704916790397,519.2519624502158
7254.864121640464,3334.39005223264,508.63695286663847
7263.552532270893,3337.373915738307,498.10740243210574
7272.212048706184,3340.3958358268346,487.6718427336586
7280.820437775049,3343.4659981427803,477.316348828283
7289.368816637624,3346.6139139493625,467.0681111419705
7297.857165649147,3349.81910313875,456.89079237039664
7306.318267870174,3353.0815150126255,446.77489472178746
7314.700746360484,3356.4063676932833,436.8177899597362
7323.017978103699,3359.780804591711,426.96927088998194
7331.320226843505,3363.207966029322,417.23359218109545
7339.433622733284,3366.6924055695526,407.58437969351166
7347.603873361948,3370.229454438536,398.0734649695804
7355.710236645578,3373.8312576068633,388.6523881387629
7363.777920589676,3377.445795067698,379.37206195056115
7371.832760552936,3381.156792253934,370.2155578765111
7379.804738691476,3384.917515194187,361.15253405244255
7387.709612021678,3388.715635486261,352.2136851563672
7395.517670778122,3392.5696077676275,343.4278160958654
7403.2882964616665,3396.461423159455,334.7833316170845
7411.031748729775,3400.4109080707913,326.2663383773449
7418.690003689216,3404.3978471442706,317.88877691898716
7426.3070292611455,3408.483612103561,309.6563083120885
7433.845538510642,3412.5825951044444,301.5634888459519
7441.377444426933,3416.7360314720013,293.63277895631967
7448.752804512829,3420.9465254551446,285.8398628965472
7456.081676825129,3425.18398564251,278.1895114529244
7463.406961536298,3429.4920464537827,270.70483052772283
7470.686619155279,3433.8325864101507,263.36468065208754
7477.892904912305,3438.2108579995383,256.2030360184192
7485.0569082708425,3442.603510292953,249.1942844277097
7492.152949395793,3447.1226040139486,242.37044547184908
7499.186604666163,3451.6482425675945,235.709429796133
7506.150984971709,3456.232547924803,229.214233695163
7513.100789327924,3460.862383335494,222.89318129699132
7519.938805926475,3465.536906315317,216.73056231209492
7526.744130540128,3470.2512466964304,210.73770414727343
7533.491741466349,3474.99972734631,204.92752559498777
7540.182057159158,3479.801976451887,199.29755925588276
7546.8364927469365,3484.6426895003074,193.86518837184593
7553.435872897133,3489.528085946574,188.54841416254152
7559.9610250910455,3494.4515741197947,183.45128893721315
7566.42194399495,3499.42818710926,178.53952340652717
7572.806780780441,3504.4315876730643,173.8415539203374
7579.167816696295,3509.4478919644475,169.32384230434738
7585.493507810688,3514.5461450431358,165.00046938673037
7591.7407721936415,3519.6745158347176,160.8713562177846
7597.944580635401,3524.814184547888,156.94949241264695
7604.098977042468,3530.031077991831,153.22716456317818
7610.194852348109,3535.286404872365,149.69390088022286
7616.239880243539,3540.5867921031936,146.37184426718187
7622.186404241542,3545.919740979831,143.24931078423063
7628.120666737273,3551.293994779621,140.32719297168651
7633.99040383607,3556.7001839736786,137.6173609551378
7639.809089256745,3562.1473783232827,135.08723673365247
7645.576092377628,3567.6126340830688,132.78020617301584
7651.306635300328,3573.1260687298677,130.6862502952902
7656.959130481374,3578.6850551622956,128.7634884903754
7662.5683021304385,3584.271577272293,127.09492081662867
7668.118912460548,3589.9023367586274,125.6357266314007
7673.620772080479,3595.5589658803556,124.38146964654298
7679.07300849654,3601.2613371255384,123.34812313108114
7684.47114915179,3606.9922646060527,122.51676522473129
7689.830210635938,3612.7557397046517,121.89298895334129
7695.131938091711,3618.5604857087146,121.48232615352008
7700.400788236546,3624.389703854506,121.28859472682494
7705.612712439788,3630.2597420608804,121.31994888764424
7710.772519793162,3636.1593199253266,121.55629677962165
7715.8746578972,3642.072398060288,122.00196570010728
7720.938358609741,3648.037531179565,122.68295928920595
7725.965617952968,3654.039970706292,123.58465905352475
7730.946850158172,3660.0714562359385,124.69155543335891
7735.862177054973,3666.126274348941,126.00769138295203
7740.7126108819175,3672.2137004990327,127.56645927751674
7745.538889813714,3678.342875179308,129.34740430184874
7750.3278501786945,3684.490915550557,131.33110150050874
7755.074072851355,3690.6751280809594,133.5245885693963
7759.77531833019,3696.8803374056233,135.94932175996377
7764.438483898946,3703.127150828838,138.5676485382289
7769.0440127404345,3709.3846227403765,141.43179925918344
7773.61390309204,3715.7051151251085,144.50687228533488
7778.125040458393,3722.0457851448205,147.7937559994021
7782.611528487816,3728.4156755246327,151.3087913676688
7787.059304491587,3734.8086671373717,155.02654208008056
7791.450275189021,3741.2205353825675,158.97511071988635
7795.826802616587,3747.6797714735358,163.14211528923107
7800.112064291724,3754.1505221599296,167.50655209606677
7804.380092104564,3760.670088546034,172.07600387849908
7808.616280478379,3767.201569341135,176.87694517084094
7812.820875218797,3773.7606024443457,181.88897072018568
7816.976959012908,3780.353591978047,187.10602156150804
7821.102132973478,3786.967550068943,192.55344373722448
7825.226928011389,3793.5752439415205,198.20781023569356
7829.279364565141,3800.2467600402015,204.04557931104958
7833.309310935747,3806.96644752317,210.0894398067295
7837.287149217956,3813.6946205007516,216.3549807016672
7841.230351996552,3820.4584149144994,222.83189335934966
7845.15960783749,3827.2642327372564,229.50156578218719
7849.041675152861,3834.0829352606047,236.38062433894294
7852.884394629396,3840.9305461332524,243.46906688180655
7856.690131509283,3847.8101692507034,250.74410112260045
7860.497032247073,3854.7279357368107,258.2393772216912
7864.259814923716,3861.6612916689537,265.92812527760714
7867.978105708002,3868.620086696961,273.7809980981882
7871.6527772658565,3875.6016728828095,281.85719626957933
7875.289815468754,3882.610886999114,290.1093773281127
7878.919125459859,3889.6582246462835,298.5598239922467
7882.507393769972,3896.72129910891,307.2096710239094
7886.054685792176,3903.8230785910127,316.0467194670542
7889.595679286761,3910.9550134748574,325.0606337387958
7893.105273216183,3918.1125595195376,334.2691656643793
7896.5674599365,3925.287851937531,343.6378929995991
7899.996320299806,3932.500044599229,353.209793160773
7903.397742683095,3939.7288311327825,362.9576327063601
7906.779725317653,3947.003399490827,372.87926360118695
7910.131456945873,3954.3015332921536,382.9674651609524
7913.451738743948,3961.6229880706387,393.2097006205096
7916.75044271613,3968.9746322922642,403.6484339525549
7920.013353663516,3976.3630205262193,414.2512895088772
7923.247799799332,3983.7982254671006,425.0206180223254
7926.458670723648,3991.2609615957103,435.89537948646034
7929.639775097971,3998.725502492726,446.99736328723964
7932.805156181243,4006.236706093688,458.25773416329207
7935.9817294893355,4013.785446115004,469.6663066906439
7939.095018934813,4021.3558502988144,481.23653342731245
7942.17149393171,4028.95924619349,492.8715378571391
7945.221617794643,4036.563942541542,504.73274049465186
7948.251641283559,4044.2288225022967,516.7328276013187
7951.259758794388,4051.929469019898,528.862553589654
7954.243968292953,4059.629930880992,541.1478097542478
7957.192949868536,4067.3709195509045,553.5830546343398
7960.149081136958,4075.1371262275566,566.143863186222
7963.054810701938,4082.9434599535007,578.7902087000576
7965.9381076666405,4090.7394226451056,591.6080656916694
7968.807510205095,4098.601738123485,604.5684433784319
7971.654019429654,4106.496422015916,617.6519026952014
7974.485809179961,4114.434662417469,630.8650468612599
7977.277282124977,4122.410121653351,644.1966002704635
7980.050251103732,4130.417887817095,657.6334207252496
7982.795751570699,4138.4481306150265,671.1858983466425
7985.536011887188,4146.4873263302725,684.8599466311931
7988.248764199924,4154.558976460738,698.6477032126834
7990.9239197961515,4162.691526440859,712.5190824017283
7993.5393343172245,4170.843534629021,726.5166576007715
7996.182193006642,4179.049572449719,740.6007898997173
7998.778543775185,4187.273151571706,754.8058142351309
8001.394581241397,4195.529819992943,769.0881775037737
8003.939992073441,4203.824144273279,783.4689510719254
8006.465105998853,4212.148703045429,797.9281463586872
8008.970448726723,4220.499310292653,812.4742446985767
8011.426440572616,4228.909077890943,827.0890381810476
8013.884284698656,4237.335708170396,841.8141785525943
8016.312300404408,4245.797590826709,856.6148540013319
8018.708541299885,4254.356496752045,871.476151726204
8021.0900863260085,4262.879280276685,886.4015427573893
8023.438622003723,4271.463465953978,901.4149568710536
8025.757152652621,4280.085270292902,916.4936853613109
8028.0672894059635,4288.667709740558,931.6393158005662
8030.327778480633,4297.334575157399,946.8220689632594
8032.578599643078,4306.046436666227,962.0878312924415
8034.810791298677,4314.794618458226,977.396786356874
8037.007222313809,4323.597538075064,992.749117608386
8039.182202091796,4332.443576287637,1008.151318876991
8041.312680067497,4341.310260889937,1023.5938820400969
8043.430971729226,4350.206945280965,1039.089181629266
8045.50921447641,4359.142206629033,1054.6342457255716
8047.490529164212,4368.11643481334,1070.2071456899682
8049.542746643268,4377.081380943465,1085.7938185314968
8051.53355726906,4386.144156434908,1101.4173222197257
8053.527034667914,4395.229000110903,1117.0698847608303
8055.474236619529,4404.366228401242,1132.7659689597433
8057.389301330616,4413.532448757299,1148.4769015537372
8059.292979777914,4422.717941700451,1164.1954429079274
8061.115209097102,4431.958492774937,1179.938936809022
8062.925872538639,4441.222604964572,1195.6985301864252
8064.691215136461,4450.540266667734,1211.4553177026241
8066.439984232842,4459.8496675845345,1227.222415455423
8068.1627119728155,4469.233427855977,1243.0033811921348
8069.848916899433,4478.6402067341305,1258.7741949468736
8071.501195259791,4488.110875536916,1274.5530281297802
8073.1210251935845,4497.612517990158,1290.3342887833107
8074.698550432434,4507.153037831278,1306.1073050030977
8076.232325909561,4516.740730216697,1321.8711141416884
8077.7476237328465,4526.335378664726,1337.6029004535155
8079.241040701334,4536.009808082971,1353.3390345880048
8080.668720324243,4545.70272414449,1369.0609628901645
8082.058348414045,4555.430470655618,1384.7649828659648
8083.413814844765,4565.209262333786,1400.4444975507263
8084.734623069692,4575.013739465867,1416.0412272192984
8086.046360629478,4584.870046829483,1431.6548162892202
8087.290289733015,4594.762833636987,1447.2521184282218
8088.515900852958,4604.69882828694,1462.801870706544
8089.682400666275,4614.634670303207,1478.326309806735
8090.800209540025,4624.620276969546,1493.7884896941093
8091.879634348732,4634.666378887573,1509.2258984350908
8092.893759776038,4644.748776492792,1524.6089386547435
8093.887354696022,4654.882634561064,1539.9700503043882
8094.83874441926,4665.049987897594,1555.2875968214507
8095.7545994303255,4675.211940324612,1570.55249951584
8096.61271465282,4685.511050537815,1585.7421699132083
8097.453120922317,4695.779688899587,1600.8989330359177
8098.242968439005,4706.127435450736,1616.0018695281485
8098.979277762916,4716.468205239065,1631.0505574491704
8099.654852956056,4726.868026661295,1646.0185476434883
8100.291843166486,4737.292011300373,1660.945674666978
8100.892123046712,4747.758690260952,1675.7915528790315
8101.437160228497,4758.238073719694,1690.5635482860957
8101.938846695921,4768.7717323811585,1705.2863836508814
8102.3898328136465,4779.404692729025,1719.939652120014
8102.804720333332,4789.986078761188,1734.5063045353183
8103.171638267157,4800.627290588846,1748.999757570196
8103.478833011674,4811.305707838745,1763.4122181881048
8103.72236663006,4822.023319013725,1777.7610910509675
8103.926547195623,4832.739523163937,1792.0180702149603
8104.034368278723,4843.468422265411,1806.1832969462598
8104.134740372261,4854.2599213380445,1820.2798981747992
8104.167652125095,4865.109279822942,1834.2858844004952
8104.15659775549,4875.985527611694,1848.2175515986792
8104.066007111255,4886.890800499714,1862.038431445637
8103.950732349658,4897.839835699741,1875.7911748559798
8103.713115831675,4908.829750157351,1889.443773541194
8103.502040331209,4919.836919727678,1903.003180173935
8103.208767583361,4930.881940222697,1916.4495956391743
8102.868729202529,4941.964642191211,1929.7931129896383
8102.458602148171,4953.077367708503,1943.0759345325591
8101.992644725225,4964.216717191924,1956.2579015231206
8101.483805338113,4975.38227682784,1969.3262431066169
8100.905273181363,4986.582372506426,1982.288724679252
8100.263363923905,4997.805418771656,1995.1377986540856
8099.586408732888,5009.068159809532,2007.912555744301
8098.837937828902,5020.349330312739,2020.5450485990189
8098.021686737756,5031.664576739701,2033.110793569543
8097.156834219317,5043.0106760091785,2045.55005726552
8096.259311034065,5054.381513742497,2057.884939190301
8095.262650096311,5065.774018932609,2070.117966893898
8094.1915995927175,5077.201013368983,2082.2394227719433
8093.074318382904,5088.7536995879045,2094.2454397142283
8091.876942125543,5100.222742050372,2106.14205688785
8090.630246032,5111.726522124389,2117.8889645532936
8089.320374850881,5123.289391555011,2129.559020914426
8087.949670615334,5134.8440896745715,2141.1144377060973
8086.510483787174,5146.4195801511,2152.557412070264
8085.014237917096,5158.014388951675,2163.865193560459
8083.44593872124,5169.611530355321,2175.0690659520706
8081.816283960876,5181.227767077539,2186.168079556888
8080.131981257951,5192.871925339791,2197.148461489423
8078.382328979309,5204.573622056557,2207.997558751807
8076.587197077532,5216.323986365115,2218.7325589636675
8074.702847900376,5228.02261714308,2229.325950433181
8072.7491586383485,5239.730095707818,2239.8054714365044
8070.723189555983,5251.384897094188,2250.18508067182
8068.648695330126,5263.123934710674,2260.4434825822063
8066.508300330628,5274.881307045344,2270.528591856439
8064.292175871591,5286.653897177379,2280.53641390245
8062.026143352331,5298.453917647076,2290.427319931358
8059.709646835076,5310.250468679412,2300.186413588992
8057.30978853284,5322.113575661876,2309.8339726604163
8054.8615861209355,5333.950813975083,2319.331507770096
8052.369436454156,5345.784360493354,2328.739218002665
8049.766891850883,5357.62852924914,2338.0231459354227
8047.101881117895,5369.479008224191,2347.182967490634
8044.376057580433,5381.298514325496,2356.1982652657334
8041.619644912222,5393.168036977902,2365.1155837698957
8038.78633780216,5405.05151400268,2373.8995927597034
8035.875764615586,5416.939458686417,2382.553864002606
8032.940080671592,5428.840908456462,2391.1014201630533
8029.907019761494,5440.735797491272,2399.509929104912
8026.796679593429,5452.636803408267,2407.806669296844
8023.627083687203,5464.53763327245,2415.981670832406
8020.459754293481,5476.446872464499,2424.011464056761
8017.06494130351,5488.355596354849,2431.963108293716
8013.710834949917,5500.270891050031,2439.782720725771
8010.293482315032,5512.186336303581,2447.4749961047282
8006.8115250896235,5524.097063778367,2455.0394824257482
8003.270852294076,5536.015933757659,2462.5132034696053
7999.668985524717,5547.945090319124,2469.8558671461788
7996.005225962526,5559.874068413423,2477.0910190448158
7992.277874550123,5571.78457253278,2484.191124897292
7988.513834796348,5583.694043438505,2491.182192801929
7984.7054509632835,5595.595835690822,2498.070021381661
7980.804602704831,5607.490222064077,2504.8086599070098
7976.861081249625,5619.321545331074,2511.4571066097888
7972.84676534121,5631.194270505638,2517.9835303683735
7968.772311411542,5643.104184513797,2524.408466798877
7964.619113874498,5655.0000772186695,2530.7035622425683
7960.448952358619,5666.856508374237,2536.9084573248083
7956.189532294628,5678.689890243973,2543.0030505401737
7951.919795083144,5690.516233719631,2548.9783704133083
7947.587906888269,5702.3483529818395,2554.845289501562
7943.195482621191,5714.207018409967,2560.6041389555153
7938.75151431747,5726.012506767671,2566.2173580793715
7934.264672904537,5737.783220233844,2571.761831733366
7929.721583356779,5749.570431899491,2577.1836176478805
7925.125350620248,5761.32390475686,2582.5122869365027
7920.491351251936,5773.009861573936,2587.7414183178776
7915.772073510733,5784.667126215358,2592.860496315467
7910.950510207465,5796.351999854813,2597.896984614934
7906.174876930765,5808.045020179756,2602.821651133497
7901.349268186555,5819.68408816381,2607.6194655411973
7896.529684907866,5831.328818468047,2612.297461752085
7891.660910798308,5842.885894609991,2616.9057046330913
7886.709848080282,5854.459955278671,2621.4351028091965
7881.718318966405,5865.990192725545,2625.8512149771345
7876.698737395545,5877.544386290252,2630.196588091956
7871.633717637976,5889.071776539142,2634.423805423018
7866.515207655606,5900.5409470541,2638.5000275571815
7861.35981269271,5912.003827378043,2642.5526936699343
7856.099459968366,5923.428580090395,2646.5164538540944
7850.881457679705,5934.826442268294,2650.384032017382
7845.648844936351,5946.209069937017,2654.170909644682
7840.376358076937,5957.542632291227,2657.8805221818775
7835.074259356477,5968.885314113954,2661.483538280762
7829.724535124821,5980.1464117780715,2664.991129982155
7824.354726999143,5991.389656746626,2668.435461249876
7818.950186177164,6002.61995385243,2671.793171514998
7813.532189843921,6013.802316589713,2675.050470761338
7808.082569199032,6024.945823575142,2678.2476346701646
7802.598831371423,6036.057799191927,2681.3696347837977
7797.1248224668625,6047.1802473678335,2684.424707408488
7791.640039967054,6058.208744418293,2687.397924588283
7786.125674928012,6069.211550616743,2690.2974016287853
7780.571006453602,6080.1355626614195,2693.136559511897
7775.005047759368,6091.067574089945,2695.883911383064
7769.420864567141,6101.957852157221,2698.545009950768
7763.83319657095,6112.844580383165,2701.170208940563
7758.227277675179,6123.654015223295,2703.7288405677095
7752.609892702393,6134.4291195732185,2706.2263183792893
7746.984608874889,6145.190375744361,2708.640756952391
7741.355599250407,6155.876209440761,2711.0101032757652
7735.714478395372,6166.522815425612,2713.3068137133755
7730.065544453271,6177.134520639467,2715.5444332390985
7724.415285199948,6187.688332927114,2717.7336924665597
7718.752586913643,6198.206284239376,2719.8446003869644
7713.089628707812,6208.693751031101,2721.923501583179
7707.430876025071,6219.1115454010205,2723.9364886488756
7701.763846794854,6229.490790507318,2725.903259679223
7696.101376883949,6239.81293008406,2727.797552200986
7690.44433602552,6250.113887224943,2729.6618773745467
7684.784825643036,6260.339818924502,2731.4570454428795
7679.140828639883,6270.520629473804,2733.2343111323353
7673.5472596935715,6280.656650770504,2734.9641939136795
7667.947962719547,6290.7680820555315,2736.611111309794
7662.337652435004,6300.777844715789,2738.2507838887805
7656.74388541314,6310.758424970108,2739.848713133917
7651.138363043347,6320.6968491473845,2741.405640151235
7645.5658651706435,6330.581392003469,2742.935810256659
7640.014786924205,6340.40385607941,2744.423164602724
7634.484763207575,6350.153664375511,2745.8548599210353
7628.992675642317,6359.87573668104,2747.2734982072625
7623.493848783893,6369.566526300742,2748.64657658345
7618.032877714999,6379.268205193364,2750.004365018837
7612.589668900636,6388.767037058748,2751.2379385551176
7607.186235034459,6398.290873029965,2752.554996770902
7601.812259606579,6407.726248399521,2753.7785494701843
7596.457539569496,6417.096628036502,2755.050036523025
7591.131212631642,6426.411683005945,2756.263725278234
7585.79106605453,6435.66111356623,2757.445811546093
7580.525045960763,6444.852254821418,2758.580356496175
7575.267942376442,6454.002931605801,2759.72118974079
7570.066894202288,6463.054621028549,2760.8245738966316
7564.901221611401,6472.081688276783,2761.933460907235
7559.769900680268,6481.015577104053,2763.0142745848834
7554.692486773568,6489.900950514143,2764.075383210377
7549.670660507723,6498.720820438928,2765.1410298355063
7544.654131989291,6507.482204932501,2766.1872952329045
7539.69343867381,6516.184485787462,2767.2240699668655
7534.763891340185,6524.827099322321,2768.253101470411
7529.878287504686,6533.417937770729,2769.27506663796
7525.036953494493,6541.932095278256,2770.2642875449887
7520.262160948714,6550.378265022405,2771.2626724444353
7515.518853726794,6558.758647533814,2772.248995823501
7510.841636552927,6567.082265159108,2773.2384077149586
7506.197329801581,6575.362155324701,2774.2260641372463
7501.611666271803,6583.535877264186,2775.210809262068
7497.073796838606,6591.625233265116,2776.214039798464
7492.6191231343955,6599.675637058444,2777.2091103189528
7488.191324132112,6607.654166155672,2778.1994897886902
7483.8322786828485,6615.573335858547,2779.1935903260487
7479.532984219677,6623.393867425555,2780.194660026825
7475.284024445417,6631.146516095271,2781.205098357312
7471.0922589915635,6638.829227031319,2782.2136734897404
7467.007048907813,6646.472660334499,2783.232483206941
7462.936978143343,6654.021986684409,2784.2827702222653
7458.926385432733,6661.49587990444,2785.2978901860524
7455.008887483154,6668.900302467265,2786.3287673315685
7451.121470385191,6676.189283841669,2787.3804902218176
7447.3053538477225,6683.437508965487,2788.495313639165
7443.549085365069,6690.590421319834,2789.5776772582562
7439.854547867932,6697.70970803075,2790.6779399627053
7436.250329298937,6704.7322279801265,2791.8070887358776
7432.690660350459,6711.6960857955255,2792.9855576149525
7429.203657407064,6718.585531922679,2794.1487930691283
7425.772361534173,6725.399897621948,2795.2793791757645
7422.42152190756,6732.143177472813,2796.478963664016
7419.133304863424,6738.802960251623,2797.6927238455683
7415.913019697571,6745.381550466406,2798.913317119791
7412.766518757792,6751.858508146553,2800.1586312528843
7409.701285602428,6758.286669591447,2801.422563364561
7406.699298684367,6764.641165449262,2802.733538777093
7403.755889395325,6770.917040303098,2804.0470813804623
7400.896733904159,6777.112810786189,2805.3953704256837
7398.085118387047,6783.261157534959,2806.775385031098
7395.3769583930725,6789.3029149608865,2808.194224426278
7392.745906529471,6795.26442944468,2809.621214913296
7390.178415359345,6801.167266228943,2811.0938928217834
7387.687772514342,6806.993277376693,2812.6048260459233
7385.276572501178,6812.740791003896,2814.124635814577
7382.927591043758,6818.377846182485,2815.686975264883
7380.636513534695,6823.938097172997,2817.2807204909577
7378.43519558722,6829.427563469022,2818.879442539822
7376.314918419892,6834.838197966435,2820.4849869188133
7374.271097087391,6840.1458335431125,2822.1653329852725
7372.291252185348,6845.385365428187,2823.846895153983
7370.407260526783,6850.578101740771,2825.6035463521825
7368.577236334351,6855.671232128465,2827.391637806982
7366.826548615464,6860.658530351711,2829.2169404131128
7365.162156315705,6865.605067328915,2831.051642275902
7363.560130422758,6870.459708225517,2832.9530482798873
7362.0078932212755,6875.200182471217,2834.8922959217957
7360.544466059252,6879.876884240925,2836.8667960509706
7359.159152519973,6884.546478225486,2838.8634535560236
7357.828405693834,6889.014564073053,2840.9150359637943
7356.578641775239,6893.464662340318,2843.0156589964968
7355.408173594721,6897.784165235745,2845.134017035536
7354.301626260447,6902.041774510362,2847.283838924923
7353.268646311065,6906.180917352666,2849.4888451307934
7352.313069095124,6910.252029006408,2851.7446626021774
7351.415168091429,6914.253449660535,2854.043017437031
7350.587867161556,6918.157527257976,2856.3606120613476
7349.823301517219,6922.007566450032,2858.7298898697477
7349.138676715239,6925.744083896749,2861.139258749658
7348.506768857659,6929.393916283683,2863.565233876695
7347.948226543256,6932.989660605591,2866.045041907709
7347.448444633123,6936.4728582041125,2868.58634587143
7347.014789585052,6939.873490933711,2871.131879191135
7346.666950109584,6943.204305095708,2873.73947361038
7346.364627755566,6946.40748421969,2876.4311028360785
7346.124898734741,6949.567142990077,2879.1313396773603
7345.945414835265,6952.632927463912,2881.8434489467054
7345.761029852406,6955.6156543056595,2884.6442832713815
7345.698450331812,6958.520659536852,2887.4702633214497
7345.707423977767,6961.339180622484,2890.3621272983487
7345.764098369587,6964.102863014248,2893.316667867478
7345.874708182547,6966.713120968891,2896.2899615045153
7346.049095524383,6969.285971601621,2899.295640742097
7346.271309199457,6971.801096187088,2902.3196287776436
7346.554977062193,6974.1655042077755,2905.4032862029026
7346.884421942553,6976.495209447292,2908.5564479787895
7347.27988306059,6978.729205103337,2911.742175456644
7347.708435166393,6980.84218234382,2914.9557529362864
7348.17605027181,6982.9050372173815,2918.2237776701036
7348.704110302475,6984.897691991611,2921.557629522659
7349.283247420679,6986.794336203952,2924.918699056974
7349.910128015307,6988.614706230902,2928.309935764397
7350.575347819052,6990.358761624151,2931.76065350571
7351.2891081482,6992.013135011428,2935.25014480159
7352.054647832482,6993.586028719372,2938.7906145141014
7352.849316469988,6995.075750935685,2942.3765703084227
7353.682619587546,6996.487447694135,2945.9944072210483
7354.559857411676,6997.824170042592,2949.6451703760818
7355.470725009379,6999.114828005558,2953.3498122979677
7356.375405210755,7000.307310104679,2957.110569815654
7357.2969185484,7001.454170678562,2960.8773140173366
7358.304872491124,7002.482138855542,2964.7159382543014
7359.350802843568,7003.433162798084,2968.503516713874
7360.422834481706,7004.235893714907,2972.423123733221
7361.526272409459,7005.010569967822,2976.3840901167596
7362.640515155078,7005.70729098633,2980.3867424917303
7363.797165825148,7006.340483993964,2984.429206421016
7364.974291362688,7006.923481754945,2988.507389846907
7366.182998560077,7007.39747131283,2992.6037187677875
7367.413312924001,7007.799656062473,2996.801724519806
7368.669883195768,7008.125511903594,3000.9793164826237
7369.929045555539,7008.373231368389,3005.204520899659
7371.2244785548455,7008.5422387339495,3009.4703838607684
7372.521967358584,7008.66590832615,3013.785849458089
7373.843578966164,7008.7008709016445,3018.142786503079
7375.143314131863,7008.65848474287,3022.5465477279
7376.489011101369,7008.547554819818,3026.9832294870926
7377.8391999524565,7008.375873043817,3031.4815191150833
7379.2000256356905,7008.123197847636,3035.9827342611998
7380.590123553011,7007.785825582606,3040.52673948084
7381.976500480726,7007.397513750296,3045.1090839928215
7383.356783861832,7006.936450935597,3049.7167372161284
7384.743718335576,7006.405074138486,3054.313996844129
7386.1554560668055,7005.789200731504,3058.9712652616645
7387.547014097294,7005.128822107297,3063.6913319905893
7388.937086217193,7004.4124667314045,3068.427716592788
7390.31368034245,7003.638718572299,3073.1861835956015
7391.712252649647,7002.7757815459245,3077.971944080213
7393.090979599608,7001.851654033896,3082.807292283591
7394.467507433855,7000.82208456547,3087.681080462275
7395.842321829772,6999.7543531124875,3092.61051208738
7397.214458996009,6998.6121290977235,3097.572454733039
7398.562283888647,6997.439993335046,3102.5446286300817
7399.909877626213,6996.205459452825,3107.5233299176143
7401.277372687112,6994.874526862129,3112.5619525035154
7402.6012967515935,6993.535928754459,3117.616122277412
7403.908656794625,6992.150400867488,3122.7552558548514
7405.211308429472,6990.669010234519,3127.848943561944
7406.493777860019,6989.158902531779,3132.9975016937906
7407.7526572671095,6987.594510339292,3138.1212838734787
7408.9902491074245,6985.9728847911465,3143.330233287562
7410.2112062230035,6984.2908178787375,3148.538732021512
7411.422378510464,6982.56319802121,3153.7744011495756
7412.615394339778,6980.779728994009,3159.048428323632
7413.811754451219,6978.951771320746,3164.301347575469
7414.946418376681,6977.076576467973,3169.590856904235
7416.085872490614,6975.1650828432885,3174.9168995887135
7417.17579365041,6973.187226949825,3180.278942669418
7418.235663695015,6971.171113552125,3185.662330006299
7419.277351244966,6969.107808367627,3191.0410732559103
7420.232394892525,6967.022449872487,3196.4359103614756
7421.201108608867,6964.8708849258655,3201.854176163554
7422.158191390057,6962.679741069075,3207.313077573882
7423.071254972272,6960.4414453184045,3212.7546695324836
7423.955563863363,6958.184444893886,3218.2132961914726
7424.810726838208,6955.878182642738,3223.7172329202067
7425.645625457066,6953.5239888312235,3229.2262240880564
7426.430109971833,6951.126856203287,3234.753079264982
7427.184841898076,6948.702117892557,3240.2725214567104
7427.897113666819,6946.278290273578,3245.835308866668
7428.584490099919,6943.783558080477,3251.374155039495
7429.2663947567335,6941.262958152996,3256.9427005797725
7429.877315495787,6938.694804096684,3262.54168384019
7430.463554681064,6936.155621173702,3268.1580325662735
7431.008623713941,6933.5907725720745,3273.7562977061
7431.508246051776,6930.933914713419,3279.3650234732354
7431.973470340522,6928.23386108324,3285.0050189284116
7432.406149801193,6925.559234599916,3290.5833929767405
7432.791606467166,6922.838732530048,3296.219271149197
7433.146869032249,6920.083518950662,3301.860403580976
7433.4589409114515,6917.30991637551,3307.5106639858836
7433.727328898872,6914.514440619296,3313.1527418032383
7433.961421739492,6911.68548181717,3318.833124443557
7434.147590108402,6908.853135626297,3324.500836711933
7434.295033044979,6905.997916617561,3330.193802357498
7434.406373920788,6903.121409888337,3335.8654630043666
7434.479964312283,6900.244540641958,3341.6354240874953
7434.508641971297,6897.33322402124,3347.3115090960173
7434.514282209474,6894.355013428012,3352.9251769617126
7434.465226518222,6891.4160341910065,3358.62187850959
7434.370967192386,6888.468684039036,3364.243256943123
7434.238858460162,6885.505021691661,3369.890185651466
7434.078100592101,6882.534688375412,3375.5018923268135
7433.861481143177,6879.553132257936,3381.158706656476
7433.627467283294,6876.550339545175,3386.7733181140725
7433.33692737934,6873.566136287936,3392.3985919926154
7433.006932854295,6870.554423468036,3398.0046010365995
7432.6575018365775,6867.512077895337,3403.6065586801847
7432.261584376316,6864.51918342,3409.2042193362145
7431.813832058304,6861.499162626008,3414.813367752848
7431.362945045745,6858.471668060461,3420.3916669652035
7430.864016759594,6855.456495661778,3425.976066549898
7430.341549633784,6852.425261018146,3431.5404391736884
7429.797494178544,6849.453242441063,3437.0728202051077
7429.203251875677,6846.426141250615,3442.605796483761
7428.54312389652,6843.402958556967,3448.10397642049
7427.792162051192,6840.381255356798,3453.611869426074
7427.070011685223,6837.415107800454,3459.0931159524757
7426.31550931854,6834.407118576998,3464.5692527811966
7425.511301003437,6831.437941259873,3470.018435521627
7424.681794395942,6828.433844391015,3475.4566968239965
7423.825139950054,6825.443407012357,3480.8773150236625
7422.961776995046,6822.426453873445,3486.2298883990056
7422.0469866996755,6819.470909389919,3491.6066191260325
7421.097566427586,6816.503520765197,3496.97443711616
7420.13059446923,6813.562933395168,3502.289764438402
7419.124183170345,6810.549198477459,3507.5983319467878
7418.106956909319,6807.6052665119405,3512.874000041999
7417.047434826959,6804.6709031914515,3518.1381858171444
7415.9709938789365,6801.768708720219,3523.3943736991323
7414.874382031036,6798.885340394182,3528.591883992352
7413.7505874473545,6796.049909996302,3533.769351648967
7412.60619635137,6793.190140981055,3538.9085889691314
7411.442027114057,6790.351229543143,3544.031974648277
7410.238687084222,6787.533606092014,3549.092266473888
7409.031905723408,6784.7303904527225,3554.1489860790552
7407.806896341066,6781.945842250512,3559.1676278503264
7406.5686362106235,6779.183217316133,3564.2120598035754
7405.316778567121,6776.467829224531,3569.1940664713566
7404.033962200008,6773.777984735342,3574.1237815372137
7402.759074491563,6771.074948860504,3578.988184237955
7401.466812421435,6768.400162329706,3583.839170264852
7400.157855820489,6765.7569886253805,3588.662034501439
7398.850314875986,6763.1354615376085,3593.4198010125942
7397.532974643333,6760.536139971641,3598.1671849205127
7396.203685981843,6757.960914286711,3602.9213902808565
7394.868195899679,6755.407264211755,3607.585181116184
7393.540542825685,6752.8879344845955,3612.2236408955373
7392.203425264964,6750.422334929261,3616.813482656952
7390.854583718696,6747.957436660388,3621.3613405604237
7389.473967758422,6745.587195466677,3625.8789673239926
7388.129566336783,6743.173310533106,3630.359895743666
7386.779885479015,6740.793827637366,3634.787372365868
7385.433586570128,6738.445197301248,3639.1766392754325
7384.093104739285,6736.154814212457,3643.519019225785
7382.754372189173,6733.863115775279,3647.826460900109
7381.420000107169,6731.617347724622,3652.0749027929037
7380.098305188004,6729.381054128918,3656.2717543234357
7378.781460647326,6727.202544617564,3660.452730451949
7377.474554235394,6725.035581035996,3664.5167748183053
7376.188050147679,6722.906710011945,3668.5640701111492
7374.907681662183,6720.79435013322,3672.587522521639
7373.639361379376,6718.6992208451165,3676.5780571823143
7372.377293078698,6716.660597956303,3680.492603103953
7371.144290606078,6714.657822002856,3684.361079516816
7369.930081846373,6712.700175323103,3688.1479155644233
7368.746406464336,6710.762069045579,3691.882652827501
7367.567661153995,6708.872374502771,3695.5657631190293
7366.401090020154,6707.019464082877,3699.2276334483363
7365.26964299445,6705.191511554028,3702.831191463876
7364.158010999785,6703.407329221994,3706.374067558294
7363.071270271991,6701.675480976242,3709.8841278803893
7362.013142763236,6699.948169024352,3713.335195386298
7360.976350711819,6698.279000466059,3716.7164170494143
7359.967990907334,6696.604786619402,3720.061972814076
7358.989712032386,6695.009192002908,3723.3498886904467
7358.0454842801155,6693.4623102774585,3726.567359095862
7357.138459769266,6691.923353856041,3729.743034079204
7356.2573108463575,6690.471947174168,3732.8444782658544
7355.419207946594,6689.000310822224,3735.8747006860353
7354.5285258821905,6687.568486803161,3738.8456417233247
7353.767705798607,6686.179641733414,3741.760275607292
7353.036390237625,6684.822159531792,3744.618033550816
7352.35535085899,6683.507330465909,3747.4175756714512
7351.701463464533,6682.2356607177135,3750.145387983161
7351.089813854988,6680.992388016952,3752.829463610761
7350.520510668099,6679.784190199629,3755.4550503355504
7349.980030098082,6678.614544507891,3758.0437058451
7349.504197709959,6677.494494658386,3760.521547137145
7349.075634061525,6676.409347823576,3762.9177743624177
7348.700582331872,6675.340987488125,3765.2981809055027
7348.370697147432,6674.337072417148,3767.560515603847
7348.089993254629,6673.356840249886,3769.809821959641
7347.850949257428,6672.404474200192,3771.9938983427983
7347.676644528218,6671.492082594306,3774.1303637047376
7347.543704077635,6670.638580614765,3776.1921469458607
7347.4616889056715,6669.773868111428,3778.2072847131326
7347.445788331682,6668.958800864865,3780.120059046519
7347.469556980809,6668.183024279181,3781.9754509977706
7347.563107432775,6667.444155843187,3783.76739030613
7347.703191982429,6666.73340897089,3785.4796516197302
7347.903820425105,6666.058390138961,3787.1909481061953
7348.159379294656,6665.439939877997,3788.8199830593067
7348.453762512219,6664.834708874418,3790.376052512418
7348.817549330491,6664.271613315275,3791.811523596358
7349.238279466195,6663.734900195066,3793.205428516709
7349.6696350175,6663.243315702201,3794.5116467699822
7350.211459644316,6662.77549989969,3795.747268810866
7350.815687120349,6662.362385387688,3796.9816143707553
7351.496468392896,6661.931017387645,3798.12259147491
7352.225117037886,6661.576607942679,3799.185980635542
7353.016943400596,6661.25068363676,3800.1802008671516
7353.87725233106,6660.95533995899,3801.1101882054804
7354.7954837165125,6660.695503990937,3802.020322782368
7355.780987955705,6660.452686690694,3802.8163049394097
7356.8468653481905,6660.27015124031,3803.5560576482585
7357.967127887411,6660.072810524704,3804.22103955011
7359.190519270374,6659.9257512328995,3804.8234828082786
7360.438519926724,6659.808407843675,3805.3392725413964
7361.724358528441,6659.7612240529825,3805.795648459557
7363.11739428129,6659.710980108235,3806.197636653126
7364.554124111797,6659.685180122043,3806.5194220968765
7366.0132543661,6659.67441013224,3806.7673243610393
7367.578774038025,6659.706343030421,3806.9466651560197
7369.210951539972,6659.765248771001,3807.1083505990205
7370.915665825932,6659.88349091069,3807.152481977803
7372.687231979818,6660.004179578728,3807.1303939224854
7374.513290591071,6660.120681716882,3807.059682076663
7376.4098516648,6660.2835858752305,3806.9151663876764
7378.382328067205,6660.427827240234,3806.644261325897
7380.4197072677425,6660.645575788846,3806.342181471999
7382.515319889534,6660.888674794337,3806.0029447083566
7384.623793980134,6661.150665314466,3805.625181842887
7386.849734582498,6661.4402509395495,3805.086875784386
7389.156112035603,6661.778284977063,3804.5133722560636
7391.5205326740515,6662.118272150831,3803.8884819396585
7393.947353515253,6662.469549817045,3803.1608781256227
7396.448857201763,6662.8766149343655,3802.4081389440157
7399.0096417890645,6663.286226037621,3801.5831521124505
7401.642697124285,6663.706252324585,3800.6947492789427
7404.337880463386,6664.158504408119,3799.757575324517
7407.094590670882,6664.630788788297,3798.723201742796
7409.924355339362,6665.120862221179,3797.635099750849
7412.816856635924,6665.623264734604,3796.464878432874
7415.754443322094,6666.153584375994,3795.250435852011
7418.77097307772,6666.702432504291,3793.972838013233
7421.8477031506845,6667.273791027189,3792.6379739810313
7424.987000365441,6667.858937760805,3791.230580337815
7428.209067654988,6668.469464810001,3789.763700321805
7431.467367588417,6669.093477773836,3788.2284624444487
7434.795153181491,6669.734422884995,3786.63069476908
7438.177262564648,6670.401879153705,3785.017333686847
7441.610860152661,6671.078431233633,3783.311455598505
7445.113504879998,6671.769311704064,3781.515844654883
7448.6713173959115,6672.499665442672,3779.6449590486372
7452.288365418781,6673.2306505248425,3777.7403621858284
7455.962108222565,6673.983526785836,3775.7654875205267
7459.688987708458,6674.731118361653,3773.7384141136054
7463.47441157722,6675.504910361933,3771.617661975257
7467.315670997944,6676.3198354666,3769.453275402486
7471.193736707172,6677.114901217316,3767.241396411179
7475.132194029376,6677.908596025774,3764.972704164496
7479.17530661148,6678.740247089347,3762.6557162059885
7483.219152471727,6679.572014057214,3760.2611400760316
7487.310317405285,6680.4253481852975,3757.8289205446736
7491.45094411657,6681.291160848659,3755.3368996200984
7495.644402206206,6682.157642474662,3752.795320802227
7499.8869145681065,6682.99097540217,3750.177382613643
7504.166604518862,6683.864048701276,3747.518874555673
7508.50257623998,6684.775555865624,3744.775639763843
7512.858822133261,6685.642251596878,3741.9977565622926
7517.284785806953,6686.5337983130175,3739.19510002487
7521.734330121375,6687.453170593107,3736.273342509084
7526.2384747387905,6688.382861220726,3733.345038496934
7530.765237557705,6689.313508434337,3730.3520841984764
7535.373020136214,6690.237459880112,3727.3141890362012
7540.008478392514,6691.188908041004,3724.2453129921623
7544.670601694791,6692.141459059318,3721.086226871631
7549.366408594083,6693.09360075542,3717.9220069450525
7554.102779519533,6694.059402726471,3714.6759684486
7558.824420829057,6695.02874996778,3711.382027659157
7563.617743602239,6696.003900566671,3708.04658293999
7568.453298894876,6697.022207347393,3704.647566277544
7573.33020901034,6698.002063160618,3701.2269131040052
7578.22592476932,6698.991833707033,3697.750242446165
7583.15737783607,6699.986872734492,3694.2455417667325
7588.106549504209,6700.9799623883055,3690.668045203812
7593.082790972444,6701.972569556943,3687.044811443194
7598.073334078492,6702.963542632483,3683.375315673909
7603.104428812605,6703.961272222596,3679.644228685333
7608.2077861135585,6704.967204555165,3675.9058892624453
7613.28312951948,6705.967389259337,3672.134294112052
7618.384495572854,6707.007665157203,3668.304788015607
7623.504545160588,6708.009204463307,3664.4234769687578
7628.639797973629,6709.012396918068,3660.5006471721576
7633.797392930527,6710.031185395203,3656.526023614284
7638.9704765498755,6711.041147682042,3652.541459561318
7644.161263808792,6712.045506287815,3648.483261561928
7649.3601569402135,6713.044203023335,3644.405109058128
7654.666643429727,6714.051490377465,3640.3084900704985
7659.893448593274,6715.072840742011,3636.1595447513027
7665.116763000881,6716.074393955666,3631.9995897847734
7670.364645284386,6717.07420543096,3627.7962671193795
7675.617675119175,6718.0906383144675,3623.5448310995466
7680.878810479522,6719.090310212152,3619.2848027007644
7686.14833994414,6720.103076804726,3614.967744555677
7691.420890373142,6721.103656853017,3610.619731738545
7696.699066977676,6722.095874773416,3606.237185000534
7701.98396530039,6723.0921422345455,3601.847603034497
7707.276215745734,6724.073003706753,3597.389668777509
7712.564150961772,6725.045323745452,3592.9397316759496
7717.848746506314,6726.021322489669,3588.457741569318
7723.129444720289,6726.95112384423,3583.9371752727484
7728.421650130903,6727.908738277986,3579.396622433679
7733.695366406664,6728.843476631236,3574.8473631990532
7738.969689234288,6729.816858944801,3570.271058886492
7744.252891298279,6730.7825694608955,3565.653136024663
7749.522338401931,6731.7295947657885,3561.0183213905893
7754.796283557687,6732.6910162779,3556.4017544722483
7760.053760495662,6733.637748197779,3551.729069147912
7765.309870530471,6734.581273734065,3547.055626787328
7770.544762414696,6735.511355054945,3542.2963058340156
7775.776383989221,6736.424108891567,3537.5742324887474
7780.994172032488,6737.383550515681,3532.832704824034
7786.1939852373325,6738.306396542983,3528.056083082551
7791.379253538394,6739.2203758560945,3523.285211343685
7796.545745866993,6740.159018916346,3518.4859032602826
7801.705012218045,6741.087790013195,3513.6554238559474
7806.848357593652,6741.984016031558,3508.8279644212234
7811.9723571534005,6742.878289614668,3503.987289185483
7817.088368084478,6743.732818906787,3499.1396666856235
7822.174102686908,6744.612356203414,3494.2464781950302
7827.263528567204,6745.4863339358535,3489.3799250013158
7832.305634808023,6746.360351922265,3484.485226780683
7837.334394821244,6747.23488255554,3479.604363011498
7842.3246578489725,6748.082494880383,3474.706621344739
7847.301433802829,6748.954829251693,3469.808588168925
7852.259158558092,6749.8010689621515,3464.911166559218
7857.180367008452,6750.642453783445,3460.017542748023
7862.073203680926,6751.451357886138,3455.1114968760407
7866.957893564944,6752.280718107142,3450.189883887679
7871.804330872426,6753.099192926253,3445.2580133876936
7876.637906875536,6753.919182984667,3440.338986301808
7881.445829242212,6754.689722026995,3435.4151118031027
7886.218357875413,6755.507941562635,3430.5161934418725
7890.9644626942,6756.324088145517,3425.6083225077973
7895.682083599307,6757.1530305022,3420.6549076205724
7900.363104920464,6757.938108292007,3415.8036530770587
7905.018852032533,6758.773674696706,3410.899729193615
7909.635938744712,6759.544365316722,3406.043463377827
7914.225265796669,6760.316194791004,3401.171725964186
7918.780133095771,6761.08676425342,3396.2970663850774
7923.290474446691,6761.850073892213,3391.4234447183385
7927.777636407591,6762.615165385945,3386.5613925795888
7932.236470295347,6763.369581763328,3381.7544818932665
7936.653251445887,6764.120065527248,3376.9339435315514
7941.037440390003,6764.857114114911,3372.1376422015705
7945.431194841477,6765.617715876913,3367.3346301388024
7949.826637175158,6766.353608354911,3362.5916894126144
7954.085234376041,6767.083431762491,3357.8365772986613
7958.3166136958625,6767.804896485867,3353.1153271993785
7962.522226724908,6768.516699794499,3348.4061929062077
7966.687400231824,6769.22767880371,3343.709296484724
7970.804652472306,6769.957680133969,3339.0064206151947
7974.8915748038535,6770.665711464179,3334.3392528467893
7978.94381956605,6771.3595221008345,3329.729135237932
7982.950137702696,6772.065810757652,3325.1825424828126
7986.945759211988,6772.771882757586,3320.601700388794
7990.891491874412,6773.465834755518,3316.043988910142
7994.793520234255,6774.158970853321,3311.5178400871405
7998.735349046338,6774.856702589837,3307.02797714546
8002.548731173428,6775.547481406419,3302.5599667643532
8006.323974852252,6776.239563616927,3298.148320526436
8010.0723899492305,6776.95723075811,3293.749863194605
8013.771347809094,6777.641909488852,3289.3896209318978
8017.428048962133,6778.329212203813,3285.0760381931914
8021.042101242098,6779.024072161464,3280.8026541853496
8024.625211972246,6779.707746546997,3276.528526410236
8028.1552354214855,6780.39962535659,3272.2543488187944
8031.64927652248,6781.078647856898,3268.0887843755854
8035.102496027188,6781.785384840804,3263.94520982851
8038.519995389544,6782.464974716227,3259.8245770233675
8041.871072537614,6783.167292244816,3255.765263627401
8045.19760056631,6783.86673070894,3251.753904990957
8048.543367529379,6784.556074322501,3247.788939026887
8051.846443847204,6785.238909675381,3243.8846990308716
8055.054224986005,6785.929409757279,3240.0156910893947
8058.209453295076,6786.634554259637,3236.204518196919
8061.331089249197,6787.349910448087,3232.422531202717
8064.418324767436,6788.061626487214,3228.6983656887737
8067.460326605932,6788.75736959267,3224.9929717568025
8070.469587583861,6789.461942190496,3221.358112720331
8073.469298813808,6790.165554089863,3217.7734857857754
8076.397999681607,6790.869851099725,3214.2429435707136
8079.289362512375,6791.579633855282,3210.7768114451956
8082.12347364943,6792.303135761627,3207.365577243164
8084.936111157735,6793.021936892164,3204.007499289929
8087.698366637739,6793.761786470029,3200.7183641545444
8090.417241436285,6794.4951408985235,3197.467922728472
8093.102486753526,6795.239302723875,3194.352481315791
8095.7506329888465,6795.941712792129,3191.258040423647
8098.365239991971,6796.688080124035,3188.2095716014237
8100.967401344104,6797.43377720702,3185.2097064031677
8103.498912051407,6798.237414086225,3182.279754732969
8105.91400827761,6799.00363422172,3179.412318292412
8108.362248277811,6799.7669718586085,3176.6157497260574
8110.756355341221,6800.581028091266,3173.8730249617097
8113.130245218684,6801.372637841775,3171.1958519202703
8115.470687044354,6802.177485673101,3168.5961005002655
8117.768603186795,6802.974281451317,3166.04900089595
8120.058359731464,6803.795327447105,3163.58144448611
8122.279999373833,6804.618768261786,3161.1877919302046
8124.474185541722,6805.4654608540195,3158.8557923236062
8126.6218641452815,6806.308426356736,3156.6258892662804
8128.731786759969,6807.1654910283505,3154.452306213594
8130.809250418036,6808.043481825661,3152.331073744755
8132.862965992914,6808.922463890076,3150.339124894758
8134.879109059465,6809.825261074271,3148.3763685284366
8136.852964391126,6810.735636559759,3146.4914323696257
8138.7857372658045,6811.659201931673,3144.6924058238023
8140.690781045199,6812.585035839034,3142.962607858372
8142.565309444601,6813.526699378536,3141.3055406370286
8144.355022994523,6814.488354307553,3139.7518449072763
8146.161313165659,6815.460526901489,3138.280078720772
8147.928752624052,6816.452426830325,3136.887616096908
8149.6668687548645,6817.380215934873,3135.561467555717
8151.361647761615,6818.391476574286,3134.3380525339603
8153.026010349864,6819.432647238358,3133.1902954366747
8154.669492570269,6820.471456858928,3132.117593543749
8156.276327623931,6821.529098363806,3131.081636356325
8157.851383769907,6822.602604945296,3130.1726523908424
8159.405774010338,6823.6918551075605,3129.3350946378678
8160.945781846995,6824.801803364295,3128.5902502846197
8162.424382919089,6825.926785493222,3127.9329670414418
8163.860480332319,6827.062995409404,3127.3745338202784
8165.202844099067,6828.223769936524,3126.918703376311
8166.592293361416,6829.39778344616,3126.484156860476
8167.947515615599,6830.58983791993,3126.195887869098
8169.26990262749,6831.774838156819,3125.9632922702162
8170.562219457391,6832.994759289388,3125.8414702013583
8171.854277522978,6834.240605370057,3125.817170536631
8173.069768565104,6835.505574389832,3125.8729585249857
8174.273185540613,6836.7944476655,3126.0290949111127
8175.457579947371,6838.071494040693,3126.261963641465
8176.612939253047,6839.397176848136,3126.56481618944
8177.771606782726,6840.743275812694,3126.990813603846
8178.874993605246,6842.105252597858,3127.515807037251
8179.942150397816,6843.491666945036,3128.1114105622473
8180.985196104357,6844.89710103824,3128.807577240755
8181.990387785082,6846.322328358643,3129.598308447126
8182.985584182114,6847.765475000591,3130.450087012349
8183.957687915818,6849.286818101429,3131.4093171149607
8184.899627606496,6850.774164276547,3132.4911229555887
8185.811243081925,6852.246711049167,3133.660186049137
8186.700707619844,6853.782655407767,3134.9115400023193
8187.574624037092,6855.3414703595,3136.2504913541507
8188.412544229392,6856.916374872421,3137.6879167505626
8189.240577776632,6858.512400150302,3139.214109181046
8190.041738927586,6860.143251628416,3140.8149682545654
8190.828275957134,6861.759410963553,3142.5358301646525
8191.582818758687,6863.429195901575,3144.3319149578792
8192.316509771708,6865.124586641149,3146.2221310157292
8193.026499122538,6866.832455870956,3148.237325541073
8193.723753083954,6868.570487276362,3150.3266878201985
8194.392321413865,6870.316234334153,3152.4584337443944
8195.038158533,6872.095574041088,3154.73324957182
8195.66819380259,6873.872867279611,3157.0411163847075
8196.274473232514,6875.698260171539,3159.49168826506
8196.861324309379,6877.544118891773,3162.040792558026
8197.379191804337,6879.428603748129,3164.6622600230617
8197.926410900043,6881.317087313602,3167.395802566933
8198.45594742186,6883.2397286294345,3170.1998842275057
8198.968748808533,6885.21896070957,3173.0949168029874
8199.459989299352,6887.193148528964,3176.097635186391
8199.938019286676,6889.183283065497,3179.1987514500934
8200.39790860093,6891.205277632317,3182.406312167673
8200.839205009506,6893.244719645284,3185.6783021682013
8201.262206817342,6895.299241250348,3189.0286473641368
8201.65019162489,6897.38739998821,3192.489298885215
8202.036172011967,6899.501783125242,3196.0772115296027
8202.39709197633,6901.645385365071,3199.6976427626364
8202.755926466685,6903.769446225516,3203.3959354357808
8203.102876081446,6905.958270915254,3207.20182110451
8203.435171595534,6908.145152467293,3211.0885975000137
8203.757974190345,6910.386825687442,3215.1430013970426
8204.06689035434,6912.645062409348,3219.1911100924103
8204.343841240436,6914.93253811822,3223.3498272639167
8204.623548423697,6917.237450635677,3227.606770253032
8204.886658301722,6919.569270859136,3231.923991273542
8205.140704905156,6921.903761711136,3236.3119714164227
8205.365365532918,6924.294376981805,3240.8082096983526
8205.593026520903,6926.705513116603,3245.438842980767
8205.81188689239,6929.175847090615,3250.099319858702
8206.008258073562,6931.623614923432,3254.835138146586
8206.19135255315,6934.071355767201,3259.6534255120673
8206.372032877884,6936.573661197904,3264.5443535387753
8206.516527680398,6939.071362629748,3269.5103477606303
8206.647479281648,6941.606190686749,3274.575330965829
8206.781783765582,6944.140162053233,3279.671973972426
8206.91685594121,6946.748297429541,3284.8768482487417
8207.049672391406,6949.373329018222,3290.1071802581414
8207.163495946279,6951.930558766843,3295.38898993715
8207.289454134652,6954.578971011795,3300.8034722259918
8207.386181974643,6957.247948736791,3306.319807137311
8207.479230504125,6959.942112529957,3311.874231847187
8207.563894988605,6962.6658980019765,3317.529836402894
8207.646049190806,6965.402590222686,3323.2484125908563
8207.707745585376,6968.158125379208,3329.056068818107
8207.761735090626,6970.970219854301,3334.9303767589527
8207.835027009933,6973.721362633746,3340.88391911786
8207.903809331616,6976.521522494498,3346.86554179125
8207.945145727772,6979.35862874685,3352.9369676397564
8207.999308469083,6982.188879594681,3359.065206587524
8208.042784243637,6985.055884782058,3365.2831615770847
8208.07258794703,6987.940056341006,3371.546748810686
8208.108001105296,6990.852070714208,3377.871055544352
8208.14358857459,6993.840438565827,3384.255495057802
8208.181741279148,6996.78607364171,3390.707947777843
8208.200174720969,6999.746183698805,3397.1788289982787
8208.230462678435,7002.708989369887,3403.7501137482795
8208.251406296024,7005.709208228408,3410.37839324742
8208.272975615426,7008.719475875944,3417.071737255868
8208.293001008224,7011.75903249118,3423.8286004760002
8208.30566808485,7014.806597489886,3430.618221893142
8208.338364787474,7017.870624576781,3437.464187499022
8208.428146719094,7020.945668971091,3444.371844631617
8208.453265696919,7024.061292933167,3451.3523065896925
8208.490121591916,7027.155780309192,3458.379241697512
8208.516808128777,7030.271803097855,3465.4517583367633
8208.548413999171,7033.399556139766,3472.555327551623
8208.580855233953,7036.5857059127065,3479.7182074395555
8208.623042708732,7039.744276597075,3486.920273753357
8208.672170145936,7042.908640966445,3494.1797178186453
8208.716282992385,7046.093991076645,3501.4627403730155
8208.777568456107,7049.289137366802,3508.8237628317206
8208.826072621086,7052.492178787855,3516.1678383228914
8208.892194985696,7055.708933498991,3523.5726639132868
8208.921462234886,7058.95537093211,3531.010792792339
8208.97932223792,7062.187032653798,3538.51911215765
8209.051841834296,7065.42580118314,3546.065032020025
8209.147438701517,7068.6748374569515,3553.627709870101
8209.25309241077,7071.926171616408,3561.250756806759
8209.36352842918,7075.213077159762,3568.9077925675647
8209.466966467324,7078.479477415511,3576.5985531620836
8209.597012490764,7081.743816699413,3584.3175094013386
8209.7367910999,7085.0321794092415,3592.070829564798
8209.885489551829,7088.322675318446,3599.864319385554
8210.040988464825,7091.629309996694,3607.7184269884715
8210.195603811708,7094.930539374095,3615.539741619481
8210.367255746693,7098.2291353268665,3623.4129739963623
8210.556000569974,7101.532450794239,3631.3100762212594
8210.748565963384,7104.838806359137,3639.2370251672746
8210.975509041346,7108.1710731260255,3647.20880945393
8211.22051468473,7111.481827223399,3655.1926331504296
8211.491583057366,7114.794924401649,3663.18688080889
8211.742693422608,7118.099351010084,3671.19136078833
8212.011087616062,7121.41385627438,3679.227104194832
8212.2920317311,7124.766135340571,3687.286964803406
8212.616976945583,7128.048010789362,3695.3910661231744
8212.932799944647,7131.365069263095,3703.4914819432524
8213.254256181966,7134.692980396268,3711.6078836477436
8213.597119051776,7138.00592505998,3719.718899215942
8213.970329139374,7141.301016520838,3727.864367176998
8214.353341502248,7144.5926612399635,3736.014469744732
8214.752101332811,7147.886534304354,3744.1973329434068
8215.173944069651,7151.189391729799,3752.35987728603
8215.604974699474,7154.474412894887,3760.552809457511
8215.95547467253,7157.748604604096,3768.7459641065475
8216.42387680759,7161.044734596782,3776.9670604392395
8216.913865570054,7164.298817754936,3785.1951922651424
8217.421413292968,7167.55240485717,3793.4358966752616
8217.955362376637,7170.79491419209,3801.64538326662
8218.497963846392,7174.045075663029,3809.891512674039
8219.122309341488,7177.320114566043,3818.151393554909
8219.688737050608,7180.553727059519,3826.3764654201445
8220.299639825578,7183.746496732721,3834.617611754444
8220.92026656063,7186.9274227017,3842.8486868730415
8221.592541958893,7190.115623817713,3851.0974514456775
8222.263381115707,7193.281299811799,3859.3404652260556
8223.016546875993,7196.422302817956,3867.5885347409785
8223.734569171198,7199.561777504904,3875.822735712316
8224.484656453127,7202.671060272112,3884.0655469894064
8225.245383084328,7205.784240273671,3892.3194886750803
8226.055149064761,7208.879954283044,3900.5457057450035
8226.855233816923,7211.958397334767,3908.763983406358
8227.684109755292,7215.016193358201,3916.9641861810223
8228.533155910298,7218.0555921377245,3925.1918949503042
8229.42038329987,7221.085908482382,3933.3916451587174
8230.32504263141,7224.087767869224,3941.5559622976366
8231.256017883878,7227.087534494038,3949.7690386114923
8232.217211024821,7230.050761288359,3957.9335960157773
8233.211392139849,7232.991812149886,3966.107032949808
8234.220482771676,7235.923582878062,3974.244781108303
8235.261441084553,7238.84346710836,3982.383126476301
8236.342647005189,7241.700616615988,3990.470555335272
8237.427794375426,7244.520070318874,3998.5815772492874
8238.594074066052,7247.356286323039,4006.685659128983
8239.728196346645,7250.169429562308,4014.8010167991174
8240.892247532849,7252.952269159507,4022.8677699179752
8242.084516937271,7255.712413754836,4030.917111280209
8243.310913144665,7258.427466719165,4038.945331880996
8244.567039868745,7261.133796140816,4046.930447068192
8245.829371659514,7263.821012566423,4054.8979571849472
8247.126116928212,7266.480410422235,4062.810162659567
8248.450087971165,7269.120698173962,4070.7561007052936
8249.796211763727,7271.741045700446,4078.679990605497
8251.169097508255,7274.3099894456755,4086.586229013152
8252.567987239308,7276.835732694247,4094.487696229914
8254.000282129371,7279.346822459433,4102.370289017396
8255.474084374482,7281.85528809167,4110.189648186799
8256.952649477946,7284.300935300958,4118.004710797862
8258.458016157034,7286.713614367997,4125.817113713008
8259.988302946289,7289.098877603196,4133.568137933248
8261.542094326614,7291.440850945592,4141.293739955945
8263.118118774502,7293.758973002479,4149.008264680857
8264.72247301898,7296.048088860246,4156.678495073237
8266.353957135127,7298.25881470107,4164.347620570446
8267.998640396596,7300.475236469221,4171.973953913961
8269.68272526897,7302.648006802394,4179.581705236673
8271.385920793024,7304.790598626462,4187.123346769331
8273.113962833933,7306.951981534187,4194.696110152729
8274.875932221417,7308.993211824383,4202.21210136896
8276.649465520339,7311.010253509945,4209.672300338094
8278.448114807255,7313.000246203103,4217.088212182348
8280.269257188043,7314.910550685794,4224.51138833922
8282.107762487727,7316.817802818417,4231.911571530047
8283.975949522513,7318.690061726337,4239.267613169193
8285.874950711235,7320.52058665558,4246.555762959844
8287.79634739586,7322.312613597582,4253.8800837246645
8289.825323494484,7324.0100471323185,4261.133476855148
8291.78396655287,7325.717579008819,4268.333614622147
8293.754935514502,7327.319350979384,4275.52741162705
8295.762882857849,7328.938834718483,4282.655056707873
8297.777924157444,7330.507644092474,4289.771682766524
8299.809310496905,7332.037226647494,4296.8668521186955
8301.869950881359,7333.515933355349,4303.901467148071
8303.949774914543,7334.958729914112,4310.915035225241
8306.03774051326,7336.355535497062,4317.869546328425
8308.166508599492,7337.706353529746,4324.806811371646
8310.296173633009,7339.013625283705,4331.734760802539
8312.444272339148,7340.306220105056,4338.5868917718435
8314.615670976124,7341.522513162434,4345.41874362344
8316.738368814269,7342.569234696087,4352.2023162829855
8318.956716522498,7343.681537790929,4358.952096054506
8321.162764376813,7344.742027749138,4365.657501454377
8323.415668798885,7345.758792567154,4372.315896845888
8325.650418568632,7346.725787003066,4378.9485304946165
8327.892744183642,7347.644011323456,4385.538342712162
8330.157373414206,7348.512068377264,4392.095462836652
8332.43864019544,7349.332025503611,4398.6317404225565
8334.718530749811,7350.074151268498,4405.090369677142
8337.015906232216,7350.787194141631,4411.526410483931
8339.326196201364,7351.444890079771,4417.915568322803
8341.646920374544,7352.085669825116,4424.248214356897
8344.017352079649,7352.6931828981515,4430.549568725754
8346.441383611362,7353.192734594575,4436.818708598551
8348.782610478556,7353.640642851539,4443.033430806147
8351.136456701122,7354.0341553124845,4449.23487401851
8353.496123907506,7354.375255225601,4455.399736843467
8355.861621814021,7354.706908082999,4461.491884645985
8358.233035990115,7354.962301337809,4467.512869089845
8360.597641782793,7355.166478042848,4473.520450001322
8362.977479523013,7355.281708546788,4479.482584020233
8365.353606742896,7355.365549175693,4485.3817451309105
8367.749467206964,7355.37397820759,4491.299440848738
8370.15290419157,7355.314175480016,4497.121707996084
8372.620448787797,7355.208652587921,4502.896489147425
8375.018866807342,7355.049938643706,4508.617291783198
8377.399865572921,7354.843660912533,4514.291271528488
8379.790916963337,7354.567838249379,4519.928114016398
8382.184439849892,7354.235544435323,4525.542141790211
8384.564643587146,7353.854128304847,4531.102249475644
8386.942637066522,7353.398735152808,4536.594616280223
8389.323864184238,7352.864268204048,4542.016984843332
8391.62538924757,7352.292538818412,4547.44857482156
8394.00547425993,7351.627886576952,4552.802435467717
8396.359230205622,7350.92672650757,4558.110788541406
8398.712486111715,7350.173422154115,4563.352309591917
8401.063333417476,7349.366840088874,4568.557215415969
8403.407105190432,7348.479018975349,4573.741855830671
8405.760237898983,7347.5647086570625,4578.852241264833
8408.081322431271,7346.505017403162,4583.909289329296
8410.396709887076,7345.4064656272885,4588.965062772652
8412.706976422885,7344.272014640145,4593.932759960238
8415.006708748848,7343.07659401378,4598.851671181306
8417.295814192428,7341.815730155198,4603.717096323292
8419.572721515833,7340.445119926443,4608.52140985922
8421.831749520636,7339.0548562939985,4613.263105651503
8424.075516086274,7337.600328742028,4617.971367466623
8426.315871937384,7336.087002638541,4622.641709569559
8428.54222171668,7334.481205349833,4627.253678509294
8430.748080225063,7332.835769746247,4631.807514346452
8432.944775016014,7331.132542691007,4636.3139190787315
8435.117641488263,7329.325417683365,4640.779621354398
8437.279508829643,7327.465660996318,4645.18584290562
8439.424659306585,7325.560147223965,4649.530190401746
8441.54853350322,7323.59405535159,4653.820379863384
8443.668315519979,7321.560049543001,4658.0753725488385
8445.735804962671,7319.4572610645655,4662.265101683709
8447.793674882634,7317.289177166918,4666.401417814461
8449.830020477897,7315.049604552571,4670.507684836381
8451.854254278918,7312.774152785103,4674.476134383118
8453.851736238457,7310.3835932132015,4678.44666694327
8455.84611207317,7307.946781039469,4682.353289808569
8457.799953784759,7305.4481726198355,4686.21083317918
8459.721228740591,7302.87366437141,4690.014784368075
8461.620701417152,7300.260693112058,4693.781124720177
8463.498708488305,7297.532447721814,4697.456252663015
8465.363058990388,7294.75670498133,4701.0844293579175
8467.19575168766,7291.91633456838,4704.674603012941
8468.987403586107,7289.050416626541,4708.256970604659
8470.757293508477,7286.075583667511,4711.684214111224
8472.511632947057,7283.039014104492,4715.118568774326
8474.242092448647,7279.93044071602,4718.454198569778
8475.937678560837,7276.753160684872,4721.734345835156
8477.639438411616,7273.508125737125,4724.964650194593
8479.274737750628,7270.202551702554,4728.138771241648
8480.898502464745,7266.81860751043,4731.246546634221
8482.470062021734,7263.392380573489,4734.294987589042
8484.027028423076,7259.889403979569,4737.2670028112225
8485.551068282663,7256.323156537143,4740.191436522116
8487.04274618939,7252.671670981476,4743.061689096469
8488.510435448814,7248.9567108851,4745.875179127436
8489.943066752481,7245.17551344631,4748.621805520538
8491.34928991653,7241.304567323354,4751.290046709316
8492.72221912432,7237.381484502691,4753.919242383321
8494.069015814208,7233.383737267839,4756.467884457664
8495.377780785484,7229.289494312558,4758.976310673174
8496.652848350845,7225.164258473857,4761.40643888739
8497.879352574235,7220.977516897211,4763.759520530196
8499.088843325026,7216.720786197381,4766.043641091955
8500.27070748821,7212.370943095737,4768.281711551505
8501.42191284705,7207.977499180358,4770.455475330492
8502.535405032251,7203.514417032525,4772.553842055119
8503.612435136254,7198.917796445021,4774.599687831047
8504.633834852795,7194.3220595354815,4776.573332568867
8505.643703738642,7189.658268240702,4778.476236983743
8506.622430340472,7184.944714064921,4780.316143530019
8507.566119023983,7180.142722519874,4782.097044061548
8508.48256256831,7175.235965323085,4783.818426917607
8509.360415276753,7170.26119544262,4785.462938208288
8510.212042502744,7165.244318284906,4787.037467678194
8511.027977535005,7160.1747685133505,4788.565439997612
8511.81068007602,7155.049018693382,4790.016390227129
8512.54411167924,7149.902877230616,4791.381466360083
8513.262125920683,7144.650148891075,4792.7040354558685
8513.94596631832,7139.361618981676,4793.939273504054
8514.599368367786,7133.970619278997,4795.133341765492
8515.208436637573,7128.557373218181,4796.2271985498
8515.791798777445,7123.052066667232,4797.234637521684
8516.33883268767,7117.486771701225,4798.182117487114
8516.85602510865,7111.850882414136,4799.096453238983
8517.319839951908,7106.137187123511,4799.902507155904
8517.776710628204,7100.362539209725,4800.66135366126
8518.212476466839,7094.5074536222555,4801.3481846534905
8518.594680382525,7088.65630578153,4801.9416542631625
8518.949561847849,7082.721367750344,4802.498683741089
8519.27916987403,7076.72823227348,4802.957154908426
8519.575913134177,7070.676065641265,4803.348648256564
8519.781569154526,7064.565484220211,4803.6520703221095
8520.035068095662,7058.396924074591,4803.908698410002
8520.224332967879,7052.174604683719,4804.066526553583
8520.373430653219,7045.831172735374,4804.1741005092845
8520.512054398554,7039.489629460013,4804.198773745477
8520.613977402623,7033.099414766183,4804.160277062644
8520.689246182206,7026.6413574057415,4804.045020328909
8520.734760738771,7020.119132021089,4803.860108062866
8520.773465266127,7013.562200122671,4803.5971292780305
8520.768814422878,7006.927383276269,4803.2377204677705
8520.730806840582,7000.2682793473805,4802.880033000082
8520.656062570974,6993.570844202311,4802.400559485704
8520.551982996654,6986.7962930296435,4801.884157793421
8520.42881309505,6979.9943823787025,4801.252646786882
8520.2748691084,6973.119422109957,4800.507677989573
8520.091079327362,6966.2100800474645,4799.732171711263
8519.894626745678,6959.249455338821,4798.8888373324235
8519.663213210313,6952.249067716433,4797.959118924245
8519.422347026779,6945.2052940312515,4796.956566140296
8519.13133793272,6938.112246308187,4795.884571738283
8518.819683657362,6930.96451345741,4794.687061156601
8518.49120573614,6923.831331705885,4793.472112064867
8518.137579864082,6916.585369889535,4792.173778462164
8517.754353269433,6909.314299868004,4790.814901835275
8517.349510549442,6902.002456201055,4789.3871689709595
8516.919264062839,6894.67112644225,4787.866275585196
8516.46896811584,6887.279795923562,4786.266595909089
8516.000292000317,6879.845733293799,4784.590602972421
8515.510258567263,6872.350399386391,4782.8812694568505
8515.00296399729,6864.835516079802,4781.083658271752
8514.480355227683,6857.294100613983,4779.207240834196
8513.933999475576,6849.725653218471,4777.261727405762
8513.369468031246,6842.1228032246645,4775.242942151683
8512.77684767003,6834.487644722123,4773.126160967868
8512.179297744064,6826.820203143104,4770.964785593315
8511.555491119909,6819.1182563072625,4768.724132099116
8510.914199035706,6811.414187173015,4766.381550270727
8510.255143326582,6803.634749113962,4763.982348579302
8509.581736356391,6795.853254318417,4761.5375010619955
8508.93884595843,6788.070106355666,4758.979749822489
8508.233396178113,6780.231441613773,4756.3762012114075
8507.505108882455,6772.366355704552,4753.688870372601
8506.775645528218,6764.447848723562,4750.932636591397
8506.024137303033,6756.57737954064,4748.110526134721
8505.256465185137,6748.636126447679,4745.22005905526
8504.483784382954,6740.708348850521,4742.281293597261
8503.700864609124,6732.717725565894,4739.265111124964
8502.91187161483,6724.710993962122,4736.164537209996
8502.115717490931,6716.698452977466,4732.984127897718
8501.288822825112,6708.709508604309,4729.747638672952
8500.46210800483,6700.661363232516,4726.468049149039
8499.624394597793,6692.582586989334,4723.084164640387
8498.783356500146,6684.5119280889385,4719.624608882582
8497.923764700026,6676.427820589741,4716.106221646723
8497.069347472752,6668.341747199646,4712.546441692726
8496.191289028537,6660.250434378028,4708.915368675884
8495.308361611702,6652.145548742104,4705.227854422964
8494.428355819467,6644.03242174797,4701.458683051319
8493.546757293083,6635.861070262205,4697.664299607736
8492.654170590487,6627.732408416804,4693.817284702732
8491.757514501398,6619.603235666811,4689.918211437163
8490.897596376557,6611.411946203866,4685.926174712137
8490.043851870498,6603.269942547101,4681.892646859676
8489.133369085144,6595.12413811079,4677.784033316298
8488.212225461628,6586.981520576378,4673.696791206225
8487.2220067538,6578.884825221478,4669.464019962812
8486.299867297817,6570.748974085591,4665.173863490624
8485.393679608324,6562.598107807815,4660.818070545178
8484.467416217363,6554.4764135340665,4656.4074019907775
8483.549285440933,6546.3224899829565,4651.946276583107
8482.62296967416,6538.2112921002745,4647.455245150599
8481.707139723092,6530.106757678757,4642.8771501477195
8480.794031597974,6522.026902393513,4638.2934352180755
8479.892161858745,6513.977677612826,4633.657072907798
8478.963465572957,6505.911901976013,4628.973625862599
8478.061940300331,6497.858595778682,4624.21720657439
8477.13808822291,6489.8091758316305,4619.422786049531
8476.25316819243,6481.784215203143,4614.586241526146
8475.34085798359,6473.769808468381,4609.729666932762
8474.440800783641,6465.76346395829,4604.795482846153
8473.54753460654,6457.784595065031,4599.819460733289
8472.660377312388,6449.846583638641,4594.823735177269
8471.769098148849,6441.896478170356,4589.773881857862
8470.894066099716,6433.982195447961,4584.678883786066
8470.024665275972,6426.088959443455,4579.591066562361
8469.166497863323,6418.202618441464,4574.44060712252
8468.308536408109,6410.34719341455,4569.199646294901
8467.46255043935,6402.513549369539,4563.953998742155
8466.622337883455,6394.720330451914,4558.6986075527575
8465.778003394838,6386.945102477636,4553.419405975839
8464.95081887936,6379.208276156977,4548.07483973723
8464.132223569182,6371.539293262883,4542.730425061536
8463.342382905073,6363.868894722937,4537.34240783358
8462.532949701283,6356.270221012514,4531.936037108397
8461.725112625547,6348.654802519399,4526.4987885780965
8460.948941903574,6341.063492671237,4521.042904390994
8460.173764239005,6333.539889411582,4515.559965947461
8459.409169788289,6326.00153476492,4510.062485076966
8458.660055040431,6318.525785413342,4504.541511359206
8457.908328021324,6311.087368640237,4499.019417208389
8457.200599196947,6303.640677535124,4493.46555450706
8456.487374990742,6296.256442445365,4487.86655125518
8455.783056145412,6288.913494636873,4482.270479653306
8455.097234560868,6281.621400784355,4476.6665623523195
8454.41438425237,6274.357293062851,4471.045794664877
8453.744651714602,6267.140139275232,4465.429009737358
8453.09346823868,6259.961553441469,4459.825137001751
8452.457792722083,6252.8185467877165,4454.195250078575
8451.839712747884,6245.6880814996075,4448.577197002721
8451.224932143157,6238.638216349252,4442.941266088492
8450.628160434082,6231.6265149143,4437.281456548667
8450.035161454647,6224.659293154185,4431.643165335652
8449.518838822582,6217.737753942838,4426.012988607854
8448.967847222359,6210.868586007222,4420.371774896082
8448.431118580838,6204.03520847702,4414.742456865122
8447.903599411447,6197.266993835726,4409.1238404503565
8447.394660601753,6190.534200510903,4403.537367857802
8446.902973082168,6183.839338546293,4397.939471426937
8446.420653110676,6177.153200230211,4392.351161802068
8445.969612496447,6170.567398634063,4386.766361742936
8445.520355976929,6164.026406837245,4381.225379933144
8445.092767560582,6157.516004361778,4375.689822072214
8444.681941431883,6151.063437969165,4370.1941710872225
8444.280499897151,6144.655276571357,4364.7040995218385
8443.887203722838,6138.307884624343,4359.222121572068
8443.532343780156,6131.999563862352,4353.718411234101
8443.173961945771,6125.742216411398,4348.275943860398
8442.84800331491,6119.525033079151,4342.885351892271
8442.532936065514,6113.390830663655,4337.502233789359
8442.252654509084,6107.284117418814,4332.199880983786
8441.977713775039,6101.210094429743,4326.8694076164165
8441.724111150546,6095.206619950571,4321.591222964301
8441.485194020075,6089.256184803907,4316.336167659903
8441.26477792755,6083.3554347211375,4311.128208095162
8441.019163903686,6077.481711152433,4305.93301008575
8440.835027241275,6071.681387099487,4300.800243512067
8440.668312482581,6065.9349536264235,4295.687417122593
8440.518501772505,6060.237707717406,4290.638376224651
8440.381296800817,6054.602608953711,4285.61323242413
8440.272961205595,6049.018792205993,4280.655619473932
8440.194190021111,6043.533136096982,4275.782205094466
8440.11446173847,6038.047887917423,4270.940061541404
8440.06563164079,6032.61662612833,4266.139157272933
8440.024769745483,6027.2424915846905,4261.3932436265695
8440.000603930366,6021.919237603458,4256.68189562181
8439.975272765296,6016.638201322763,4252.028186182916
8439.983238680585,6011.370744093977,4247.454017957024
8440.020398116569,6006.19721912856,4242.905082079305
8440.086571473677,6001.081692179817,4238.424429842333
8440.147395714399,5996.03522691679,4234.019631635219
8440.227202707973,5991.009431192454,4229.684441723313
8440.34760044825,5986.0354699051,4225.397914699903
8440.471023852284,5981.126606870209,4221.155267229172
8440.610517314637,5976.261555066563,4217.005528027482
8440.777464161361,5971.443724058091,4212.930912707854
8440.93317454059,5966.672398216335,4208.952496968632
8441.1378861774,5961.9452722316855,4205.0204507358085
8441.351197154036,5957.265396439615,4201.165098007868
8441.650360979738,5952.620870319462,4197.375195409474
8441.904421899071,5948.046151248552,4193.6747571645155
8442.178627739717,5943.514011140456,4190.053410653872
8442.4584737267,5938.9864540527215,4186.484514569186
8442.74739728742,5934.537010545409,4183.026822552037
8443.083189338638,5930.15706882357,4179.648445638783
8443.436291020684,5925.845516464305,4176.372239330305
8443.812371761473,5921.546697724931,4173.160767682909
8444.197701030096,5917.297171406229,4170.021630431787
8444.60216833129,5913.0978672559095,4166.997754316432
8445.029945943746,5909.002420978487,4164.030408059933
8445.470865420182,5904.908709711504,4161.175493330946
8445.940442519961,5900.850830921543,4158.401669997934
8446.423692773687,5896.810031524899,4155.714296591799
8446.924397136721,5892.825489961757,4153.134937897679
8447.441866711413,5888.875623144247,4150.6284224298215
8447.9759203856,5884.973779976466,4148.220391985359
8448.533437929731,5881.115296203286,4145.9239147070975
8449.106099243365,5877.315164160912,4143.724890028515
8449.705028346638,5873.5371535049935,4141.6151577808405
8450.316854727573,5869.719954023501,4139.623280368847
8450.949766146752,5866.022867678443,4137.720269908049
8451.59040975107,5862.363848910479,4135.881024356043
8452.291186693015,5858.747798448679,4134.143048356859
8452.972746737156,5855.1628641115685,4132.574176666676
8453.670785432298,5851.643952240014,4131.057171079988
8454.388179990628,5848.139473592881,4129.648243544388
8455.122431317237,5844.650673619547,4128.378650299546
8455.870477065082,5841.210089604443,4127.1445717214865
8456.645475724392,5837.799603631125,4126.058955266733
8457.44422488408,5834.425548000118,4125.080087707485
8458.256334973314,5831.077708987566,4124.213439219174
8459.075014233424,5827.7746752794355,4123.443050770407
8459.925371083915,5824.509575531949,4122.80861590209
8460.817389129952,5821.269241204906,4122.26494807559
8461.697856150786,5818.035591399987,4121.841575758095
8462.59929616301,5814.866339499649,4121.518373860978
8463.518299903184,5811.72054436961,4121.342742115009
8464.449744008938,5808.6068366925,4121.255595292049
8465.401997739356,5805.524121024254,4121.279181520577
8466.379961926898,5802.490831150261,4121.405312521498
8467.363351930651,5799.470891030612,4121.675131416607
8468.369612817683,5796.478409686999,4122.025264895456
8469.390320697677,5793.510129550369,4122.537514059049
8470.412090314481,5790.565107079426,4123.126179601227
8471.468359871096,5787.667417405563,4123.809012854645
8472.532422315728,5784.811090521641,4124.612079850231
8473.593323747567,5781.956090535119,4125.522661782039
8474.700285980698,5779.116562683337,4126.561469446041
8475.817888305952,5776.297104768256,4127.7121888176
8476.9509003956,5773.518441876424,4128.998257699154
8478.110854327559,5770.746904903002,4130.3825264668785
8479.281760855869,5767.998819571993,4131.868377571485
8480.464875165184,5765.279219291668,4133.476562502068
8481.671729873937,5762.582748715987,4135.188939808804
8482.894719616612,5759.906294565694,4137.019311197879
8484.132855178459,5757.271331892793,4138.958847860418
8485.389994349065,5754.629376130668,4141.013884728469
8486.650639892958,5752.042875501763,4143.16635885492
8487.915444715272,5749.445217602243,4145.445097123353
8489.232091733893,5746.870460524935,4147.8034032828355
8490.541943619653,5744.316337947108,4150.292775796103
8491.875974264174,5741.780971770815,4152.908572041957
8493.218447309513,5739.265244923652,4155.6315819003075
8494.654032381035,5736.738178458788,4158.445546703045
8496.017530742016,5734.255878337235,4161.371393419872
8497.382663048631,5731.797322645517,4164.435811171488
8498.782321432596,5729.352723599911,4167.582561853709
8500.196720093772,5726.928231289537,4170.864864754318
8501.568321699806,5724.519936385188,4174.233492036202
8503.0026463126,5722.132140595089,4177.690456495126
8504.477669785692,5719.73862289588,4181.232931248556
8505.929051684961,5717.376625335663,4184.951357002761
8507.412849173317,5715.026004339328,4188.745501559687
8508.908288234836,5712.651910701116,4192.617409520643
8510.41072537957,5710.333002200522,4196.629772992823
8511.891633739948,5707.980300685104,4200.6943220311
8513.420185513816,5705.6925965391065,4204.891109110163
8514.967764605579,5703.408042566646,4209.145078768194
8516.532425453557,5701.143046273413,4213.530322337928
8518.099444926438,5698.891241999469,4217.9597510130025
8519.672825500673,5696.659109272596,4222.541806201217
8521.271329777666,5694.433913785007,4227.191674813351
8522.87936845157,5692.204175242248,4231.945321601279
8524.49588849084,5689.9972502691335,4236.806907428602
8526.033636633929,5687.807548027551,4241.7337237639
8527.669881107227,5685.62552652409,4246.752654130631
8529.346706101276,5683.467538027046,4251.858319486596
8531.013071119101,5681.315594832781,4257.082365948423
8532.685002839804,5679.173246572668,4262.352091441094
8534.435339104944,5677.040946337046,4267.724049985084
8536.127706519037,5674.9259289724305,4273.1912944678015
8537.83987798769,5672.824769395626,4278.7157203314
8539.546047399232,5670.7836096813535,4284.321458196654
8541.266049400872,5668.699625942137,4289.997984578356
8543.012919440329,5666.627224270739,4295.757472378444
8544.766567103674,5664.562756587077,4301.572201880394
8546.525194351925,5662.529763247191,4307.477041578317
8548.269074778425,5660.502473574724,4313.450916875995
8550.047952038274,5658.482416096686,4319.499572017451
8551.83551670092,5656.483911226703,4325.586025513707
8553.644041361415,5654.485597479683,4331.75995794898
8555.452631010527,5652.502494937596,4338.007909440752
8557.290990648165,5650.528330729385,4344.305697364982
8559.110015767423,5648.55068974298,4350.6543368758275
8560.950149343893,5646.6071991194385,4357.074272954558
8562.841717787785,5644.671501565495,4363.562342013778
8564.690622559185,5642.749504502198,4370.10184337078
8566.558910729504,5640.838974047267,4376.685733605834
8568.425261242794,5638.957039387599,4383.320415016105
8570.24144483038,5637.0504500939405,4390.030700060806
8572.1296837866,5635.164215074774,4396.7522202708415
8573.946530159054,5633.318322610093,4403.512793746526
8575.851042212396,5631.51204537497,4410.385022086639
8577.754359168619,5629.683850159923,4417.266076916276
8579.67123315991,5627.877936369305,4424.19070273974
8581.639612571165,5626.080947182477,4431.138042467833
8583.55555795223,5624.296702875265,4438.148247443937
8585.48029356853,5622.528457586363,4445.175365332367
8587.407980946215,5620.778611264426,4452.213843175143
8589.340134279804,5619.041258216123,4459.3163501893405
8591.27947687209,5617.319375483655,4466.419145371842
8593.235505421108,5615.63234695488,4473.535481861769
8595.185342676232,5613.946103403998,4480.677360006709
8597.14163102418,5612.273127355,4487.835456218129
8599.109297061741,5610.626348894652,4494.965625974787
8601.066800947294,5608.992714007678,4502.176216496631
8603.030630414947,5607.38077643799,4509.407705070434
8605.01259298224,5605.785663407863,4516.618292016128
8606.982819463537,5604.217044037721,4523.847813782118
8608.957871738927,5602.655026535104,4531.086982786928
8610.941936307647,5601.085567923572,4538.338720173462
8612.934396161081,5599.565242304963,4545.541856548169
8614.926674599568,5598.065469394749,4552.790564858953
8616.914296275398,5596.5981715277,4560.038046861322
8618.898901836177,5595.140988225997,4567.282081051849
8620.89895890533,5593.687764791569,4574.503901289779
8622.890275418604,5592.275505225587,4581.731056214878
8624.883505638181,5590.888217037825,4588.976738553589
8626.866833669688,5589.512538057503,4596.191452464441
8628.865921253646,5588.172380264947,4603.398893190836
8630.862043182431,5586.859150206964,4610.555389076184
8632.864324266415,5585.563576037676,4617.740742042179
8634.858662921975,5584.284463145784,4624.857470328079
8636.846331689225,5583.020289762374,4631.951887064054
8638.848690110723,5581.80061711642,4639.061844369922
8640.843993770899,5580.601578154848,4646.116495533945
8642.842834262075,5579.428658178692,4653.1622417774815
8644.845261364393,5578.285720395247,4660.129462231664
8646.844607219356,5577.1665402034705,4667.082320701308
8648.841348710092,5576.067481056213,4673.998759255306
8650.82436991389,5575.038112193995,4680.880592179899
8652.815392040056,5574.009950911429,4687.738623362955
8654.772319032672,5573.003574819406,4694.550176326972
8656.765902332018,5572.058644407004,4701.285397702129
8658.738468750033,5571.122617876351,4707.979406241186
8660.718399366817,5570.203024671733,4714.670014690705
8662.690818773912,5569.319927103585,4721.269827222441
8664.652167801423,5568.467231083243,4727.802446509531
8666.623625218952,5567.65736776764,4734.275297699681
8668.54961159076,5566.855693270617,4740.701577684197
8670.501956042408,5566.0369790316945,4747.097153506883
8672.441877241825,5565.32099361478,4753.411235829798
8674.377648030773,5564.6312208015,4759.642849979908
8676.354823196838,5563.942315188549,4765.8286202476565
8678.23027256582,5563.31025651713,4771.952180502284
8680.134372678314,5562.717488930702,4777.996991247082
8682.034774599551,5562.159170996961,4783.930589828175
8683.899438530285,5561.643651146165,4789.843829930115
8685.776267279898,5561.157445043573,4795.706079188752
8687.656856363012,5560.713541231262,4801.424803320504
8689.424508864013,5560.274279567348,4807.1009208769865
8691.280025606284,5559.897925220617,4812.693928493675
8693.12387404021,5559.564863058225,4818.211114997521
8694.957207756905,5559.2699845595735,4823.633680592703
8696.78048324075,5559.0192750934075,4828.977992747009
8698.58789166648,5558.788920929956,4834.224284744578
8700.38622781538,5558.611694747948,4839.37572073732
8702.178743623163,5558.459020513978,4844.395868372001
8703.958100327161,5558.365017289035,4849.377041586686
8705.721825712468,5558.268105302306,4854.26637349657
8707.48343427572,5558.250482517638,4859.087549973741
8709.224132725605,5558.282713634746,4863.798139315171
8710.935857716782,5558.329153362091,4868.392989018127
8712.646641041238,5558.441976681544,4872.889326293692
8714.352337340799,5558.595483197946,4877.281022147665
8716.033404073705,5558.795434239043,4881.5748029164415
8717.69963428702,5559.0486050348045,4885.770677183153
8719.360239733982,5559.337940436504,4889.857852116816
8720.99526302319,5559.630726353173,4893.829391405948
8722.615257365076,5559.992950628279,4897.708021346832
8724.224892260607,5560.411189940366,4901.4726346824355
8725.819414439206,5560.880580960537,4905.090493164467
8727.384247965509,5561.396622802942,4908.634194055031
8728.936709916848,5561.96157596003,4912.051909764354
8730.476524723252,5562.573696481795,4915.379408568812
8732.002050322742,5563.281375283025,4918.570998397486
8733.496117268836,5563.992008528201,4921.6561731470365
8734.991841424877,5564.7718558374545,4924.627865942036
8736.458472077251,5565.557365946808,4927.478914958424
8737.89214117597,5566.402154165223,4930.210456826444
8739.31251508238,5567.305944293777,4932.833892877509
8740.69899425406,5568.23711607613,4935.344840235654
8742.08490934001,5569.239864756887,4937.713862544169
8743.437360096677,5570.303853123679,4939.9887180930145
8744.766266040813,5571.392081905306,4942.141579837124
8746.075895216874,5572.548019038164,4944.153822104902
8747.37315071984,5573.739677575441,4946.0457014486565
8748.639446651785,5574.979899779569,4947.82812355488
8749.889722971631,5576.2805280564735,4949.481968724152
8751.10753094705,5577.62750614158,4950.995176198002
8752.298030130682,5579.0163146147415,4952.416598855235
8753.458937367406,5580.465118583563,4953.695480606436
8754.605889707025,5581.975786076669,4954.865712964728
8755.739898063404,5583.569041218139,4955.855963516944
8756.84296860587,5585.180696311913,4956.781394217987
8757.902093120942,5586.846210573121,4957.565212973898
8758.948276275813,5588.480877047441,4958.2281330015085
8759.956405417734,5590.235447097716,4958.760866755951
8760.947597722485,5592.068634802591,4959.157668364763
8761.904234277174,5593.940839267606,4959.43074325538
8762.83427189312,5595.872343310145,4959.582005243474
8763.735580683802,5597.866001362618,4959.59622666204
8764.609727553643,5599.929933643836,4959.494583701165
8765.440935375824,5602.0196064396205,4959.276710547502
8766.256464734188,5604.1696953537585,4958.9583831824475
8767.037157759654,5606.371718473054,4958.480006215842
8767.777292619501,5608.672140369291,4957.899775206918
8768.46626719319,5610.988838182054,4957.162245495934
8769.153677331093,5613.3478927881315,4956.308663889832
8769.792176074694,5615.765417012607,4955.3917683307445
8770.420212965495,5618.247936701161,4954.286638448373
8771.008050277924,5620.785047966517,4953.062526863223
8771.55897156298,5623.321541690373,4951.730956471927
8772.071504764726,5625.9647891147015,4950.258661054484
8772.562887054284,5628.647386777422,4948.666236532523
8773.014095023578,5631.400945785074,4946.99995558947
8773.436215483282,5634.2111986463915,4945.181585373169
8773.81520128373,5637.078909738428,4943.232704683717
8774.162010727347,5639.9698550991725,4941.163559011193
8774.470856417252,5642.944837078056,4938.9804842532085
8774.744440352682,5645.982467096652,4936.672278057152
8774.981836214762,5649.067916000594,4934.254143754584
8775.19232576688,5652.214296648524,4931.698283889315
8775.355640472675,5655.412866037327,4929.04647575651
8775.487713981092,5658.663143211687,4926.269278505067
8775.580551998182,5661.977297808739,4923.4026605751615
8775.635533830879,5665.346430364826,4920.459185289299
8775.645554948336,5668.775567703056,4917.364000751898
8775.620125945328,5672.264916416019,4914.164532952116
8775.554901455516,5675.783049763331,4910.85884369485
8775.447529140765,5679.360417013757,4907.440993856606
8775.272094264885,5683.010588958908,4903.929179401203
8775.0722047398,5686.716642441746,4900.284321275013
8774.859025265048,5690.4689570699065,4896.573448282803
8774.593605724633,5694.279403467448,4892.74397963835
8774.296864935264,5698.137476097697,4888.818391812864
8773.944268169464,5702.036901227794,4884.791061586273
8773.557633019951,5706.0084704114315,4880.642624566346
8773.115947345668,5710.024121861733,4876.438855993684
8772.64695529655,5714.042487463973,4872.136834366815
8772.158817186288,5718.169624083353,4867.6956645429145
8771.606084592704,5722.354296789696,4863.228905604061
8771.007155137026,5726.592656988734,4858.628600633153
8770.374384625184,5730.849385251213,4853.960068953205
8769.693551688559,5735.182996114838,4849.207622754521
8769.00194353027,5739.563935159132,4844.352183334608
8768.23099406523,5744.007622405608,4839.399207941167
8767.429159583318,5748.5003119166995,4834.3742103438135
8766.578013725759,5753.051217590134,4829.2634950592765
8765.691549936168,5757.616699213086,4824.0677700666665
8764.773029804375,5762.242636408782,4818.787559366667
8763.75626436736,5766.932887834302,4813.4511902307395
8762.733754204037,5771.705322367519,4808.042644783486
8761.676381922933,5776.490818607109,4802.547307629531
8760.573080150289,5781.340033852766,4796.9906457656125
8759.427015189114,5786.224658423058,4791.360740310615
8758.236245206359,5791.166352331695,4785.65976998978
8757.025247771795,5796.147670768805,4779.906364359051
8755.750134676538,5801.175655798753,4774.1022217300115
8754.424263728484,5806.254514366444,4768.227473455465
8753.053432262393,5811.367930305876,4762.281210611946
8751.59760540048,5816.5406428301785,4756.284631414948
8750.142562242354,5821.759954739794,4750.200741212107
8748.64298533409,5827.066253205254,4744.086300190156
8747.09891112296,5832.374951324966,4737.935649463942
8745.515115073002,5837.733396285867,4731.73190318432
8743.887905233607,5843.129452268393,4725.4792683177075
8742.29985564081,5848.57103658704,4719.1683727196405
8740.588133619893,5854.051027873955,4712.804143755974
8738.845301428173,5859.576123636935,4706.415425209251
8737.055277674786,5865.140298560518,4699.982310474789
8735.208339660914,5870.742003586158,4693.488700951872
8733.334659146778,5876.399774488446,4686.99010482089
8731.38086827109,5882.082045975054,4680.4482060773935
8729.421623130907,5887.816288361853,4673.860356570527
8727.413138507043,5893.577466403386,4667.261566321984
8725.36874692564,5899.384730841587,4660.639791053871
8723.28020068709,5905.233840526098,4653.9691087936435
8721.150096677611,5911.115697482099,4647.29537094558
8718.97930708297,5917.034977403769,4640.584719784142
8716.768942180917,5922.983290274255,4633.845010719136
8714.523865696574,5928.9665308830645,4627.100615511919
8712.244686536857,5934.987297628831,4620.346483836511
8709.91801707641,5941.048180047271,4613.572929268363
8707.551510633179,5947.142421333137,4606.796324071308
8705.198155893999,5953.262655814936,4599.991477161409
8702.753431320403,5959.410726988779,4593.184014952514
8700.273122931572,5965.601799077087,4586.354411334251
8697.770542737719,5971.888806836038,4579.538193002459
8695.216346871372,5978.1411004482925,4572.709843697673
8692.64519595814,5984.431008217377,4565.892715670191
8690.019459837564,5990.735634930822,4559.073608967953
8687.364639545673,5997.060378373075,4552.29931626022
8684.66885737503,6003.3973775283375,4545.467709079937
8681.94553917166,6009.784797789347,4538.68750645273
8679.162841593568,6016.200184921873,4531.885707451083
8676.374427316077,6022.630028094848,4525.056607685592
8673.554416178591,6029.093303025533,4518.228221826588
8670.757186620032,6035.579833663884,4511.449986759246
8667.87622273106,6042.0945101769985,4504.74083131061
8664.954956434585,6048.635880209021,4498.014020096175
8662.002592561044,6055.238134615611,4491.305907096291
8659.022412036642,6061.806637238987,4484.585158783246
8656.01574038171,6068.401431202774,4477.8918150518675
8653.003950549073,6075.013044052328,4471.242537117793
8649.942465367867,6081.647760366531,4464.624568185841
8646.848183255495,6088.325388132998,4458.027974007273
8643.651413259922,6094.984242093881,4451.462556475547
8640.513341836648,6101.6718595614775,4444.891712889191
8637.34610184748,6108.38265398998,4438.389884291495
8634.15492916756,6115.097687131925,4431.930540622187
8630.939044275834,6121.805889398897,4425.485374874834
8627.71271878734,6128.548669612933,4419.09451606264
8624.389053036108,6135.303114730516,4412.761043984361
8621.098551925306,6142.0655831389895,4406.45376653596
8617.801387207672,6148.847861419196,4400.183416577909
8614.45514640714,6155.664587226048,4393.939788569853
8611.114822494616,6162.453446758362,4387.737220167326
8607.748994575022,6169.2507596455025,4381.599800228288
8604.372605920815,6176.057668620278,4375.5280991962245
8600.972283651417,6182.875409836304,4369.501327987388
8597.56425114658,6189.7095202624,4363.535831367727
8594.144511823624,6196.569168760312,4357.611773165503
8590.710909115656,6203.3966893246925,4351.725194592548
8587.250941839728,6210.239477733663,4345.9066143816635
8583.793729841787,6217.091822110053,4340.156031341118
8580.315711401794,6223.939923605772,4334.450542193062
8576.837510799956,6230.801320589234,4328.86365870419
8573.341972741388,6237.644692887307,4323.282018744635
8569.845882338655,6244.5095321351655,4317.81334821359
8566.316387760804,6251.349892189401,4312.361022384891
8562.800743419868,6258.193376569488,4306.974078614026
8559.323609382502,6265.0165651362595,4301.649644930976
8555.798555528034,6271.889376168034,4296.410168095315
8552.273035926428,6278.72261105759,4291.236572799675
8548.739023142321,6285.556700126331,4286.130933480354
8545.204950326288,6292.379193569261,4281.0773611791365
8541.67477638759,6299.206854380822,4276.097921096318
8538.148671289064,6306.024061060302,4271.191801963111
8534.612471389792,6312.838417911685,4266.364058297969
8531.087667208318,6319.648708983241,4261.621831297406
8527.591163868197,6326.438582809892,4256.914197296814
8524.07568278918,6333.218077780339,4252.298594183565
8520.575743277006,6339.989697829847,4247.724820802
8517.070615394328,6346.79664926502,4243.284210441664
8513.563659798754,6353.543238308987,4238.906757851755
8510.068330746275,6360.27911065195,4234.54601778905
8506.590534353949,6366.998334175906,4230.330022520041
8503.127768168279,6373.718127791323,4226.205840760528
8499.69001216381,6380.415839674889,4222.141696801915
8496.242031113634,6387.09110187259,4218.12701888958
8492.784547293553,6393.700248252292,4214.242439109248
8489.355094281369,6400.361468542064,4210.441039668468
8485.964953725197,6406.926953536278,4206.710308193782
8482.58580554166,6413.533630373205,4203.0576420113275
8479.198589303292,6420.122537214656,4199.471708331991
8475.851793674015,6426.700882275499,4195.991508039978
8472.521718065083,6433.284332035204,4192.517882277378
8469.20703901562,6439.790221969167,4189.21764983554
8465.948775935598,6446.315380500397,4185.985336087055
8462.711580717018,6452.808189650195,4182.85352082203
8459.457034358964,6459.29792900914,4179.848191290521
8456.240093152814,6465.716015484778,4176.87549523517
8453.02988328061,6472.127371192467,4174.047160717947
8449.868357800495,6478.5867591022825,4171.353686631219
8446.747228931934,6484.95696463356,4168.647167548817
8443.643293619314,6491.297939980201,4165.999221534293
8440.561107497493,6497.611768004319,4163.444641491693
8437.52013522206,6503.89508675592,4161.006657974809
8434.507906447237,6510.159011394247,4158.652646166436
8431.53978823572,6516.404440984535,4156.388017215808
8428.612107173432,6522.607265266113,4154.219050094989
8425.709087014831,6528.834972712206,4152.145088076728
8422.785405440181,6534.9999516933085,4150.166385354819
8419.962437630016,6541.1254854959825,4148.258625964497
8417.169067654382,6547.22499462501,4146.443810570685
8414.407202677066,6553.299096422148,4144.692810453223
8411.68963548064,6559.34228935667,4143.053974452198
8409.008498269552,6565.342740938544,4141.498668363285
8406.368747862249,6571.310905441962,4140.026449953132
8403.77056148545,6577.2590309876405,4138.680511883198
8401.21716358606,6583.161998735387,4137.439190629951
8398.70461651039,6589.049555358828,4136.255923351529
8396.245472849992,6594.889673028782,4135.125724303084
8393.827361561307,6600.701272481252,4134.107186610613
8391.425971071463,6606.47964687051,4133.1815584847145
8389.097914023878,6612.2212101745035,4132.327389815994
8386.740317964812,6617.894449294903,4131.563082819122
8384.507110735016,6623.53565314803,4130.902762693455
8382.319813714423,6629.200718008084,4130.330912687981
8380.185886867012,6634.810953114284,4129.8080152745115
8378.110711817628,6640.38366695815,4129.3739390637
8376.058642985026,6645.929781343136,4129.061046781649
8374.082767471195,6651.42442073939,4128.832963440586
8372.159360768273,6656.884242441457,4128.700363339855
8370.289828770841,6662.316396657222,4128.634973833882
8368.48253771451,6667.705169106018,4128.677140140583
8366.72672452978,6673.062878361223,4128.777120911879
8365.031036660463,6678.400503883916,4128.967616249218
8363.330969656605,6683.666332848707,4129.262537654535
8361.731228458528,6688.908175365798,4129.659059716642
8360.183761743512,6694.112779253743,4130.102025933102
8358.698610877505,6699.285652362006,4130.5989496064285
8357.272546315218,6704.376400761699,4131.202686066937
8355.908580311227,6709.480076318755,4131.878851678838
8354.609313132645,6714.549357745295,4132.653710909285
8353.37290387637,6719.580940348395,4133.478252579411
8352.183131334245,6724.584836755722,4134.3947171362925
8351.0620802871,6729.536064931399,4135.375898411992
8350.005452980262,6734.448719006874,4136.440523398676
8349.01535089774,6739.333189620207,4137.587857937239
8348.089908093047,6744.172988852409,4138.819734400458
8347.145418475144,6748.961196385277,4140.111636810269
8346.33638219613,6753.73278122736,4141.50086005964
8345.602894475476,6758.504933131762,4142.945542156801
8344.907957294672,6763.196482897958,4144.471534677834
8344.277554928838,6767.842190628173,4146.068783210265
8343.719098914811,6772.458807830478,4147.764019563861
8343.232403794857,6777.047318316758,4149.481039738884
8342.812377236412,6781.5599680758605,4151.284561543215
8342.446873987861,6786.070664420043,4153.159805048972
8342.150802733757,6790.568588357276,4155.103516343955
8341.918255507951,6795.005854019316,4157.119927107138
8341.753669573158,6799.3860973647315,4159.186257667643
8341.649656298418,6803.716337140777,4161.336708432653
8341.60576588122,6808.049983355014,4163.5531771213355
8341.596739800232,6812.34064647391,4165.813541933807
8341.685540210408,6816.602859927462,4168.15681621022
8341.84049252256,6820.830179154189,4170.601367532072
8342.067881493505,6825.010158516458,4173.053840621982
8342.46617644599,6829.166707468077,4175.574515781426
8342.82270459107,6833.279328713057,4178.155578903665
8343.2387751598,6837.3455667108055,4180.796093715034
8343.725110305724,6841.393350774313,4183.509163696764
8344.261935108969,6845.409331630084,4186.3003169292915
8344.876146201435,6849.414370284494,4189.131648963401
8345.555182762513,6853.35471995928,4192.023006086218
8346.316939128199,6857.252144586015,4194.956306051172
8347.114317515656,6861.1513842744525,4197.944350676692
8347.991690657489,6865.016700917387,4200.998062354261
8348.877619902774,6868.829877830861,4204.114168279466
8349.846474465376,6872.598935693113,4207.280259329137
8350.912114809063,6876.351411841739,4210.486069741344
8352.036257264048,6880.08678488451,4213.738142068924
8353.221311959816,6883.778473445576,4217.066625540649
8354.475064452037,6887.440548700358,4220.4180682586075
8355.7949302005,6891.086740644418,4223.8267550235305
8357.185073331702,6894.7011650454315,4227.287793967171
8358.613591861103,6898.2960140808555,4230.811952006654
8360.11992255628,6901.859211626524,4234.34595412872
8361.66709835395,6905.390885088699,4237.955654451083
8363.28927097212,6908.8910228013365,4241.616554239768
8364.975790893477,6912.356484011685,4245.301150816799
8366.711904542632,6915.804903727593,4249.023184750597
8368.501935212607,6919.238594584621,4252.7877799571725
8370.353479454327,6922.6398840063675,4256.599603159697
8372.255085061013,6926.007109976547,4260.443832671626
8374.215317040127,6929.391011073399,4264.343680581834
8376.237396631157,6932.760750921414,4268.262516258137
8378.312788994568,6936.058547035232,4272.192664461039
8380.456250626792,6939.3471323656995,4276.192816842527
8382.639878651758,6942.608548352779,4280.2088306615715
8384.87614144524,6945.851201418484,4284.2739129172105
8387.16831539604,6949.0918319283555,4288.373852716239
8389.51495896479,6952.292994701718,4292.526717268147
8391.918041043955,6955.475545106484,4296.697887508494
8394.36527921294,6958.634341635547,4300.941806140979
8396.854901811708,6961.774920519537,4305.149295546549
8399.39885476398,6964.876660390846,4309.409613888143
8401.989482086956,6967.9865072644725,4313.695836266887
8404.575845275107,6971.0882118053305,4317.989211973654
8407.251687414771,6974.163175907484,4322.313968494536
8409.975610855801,6977.255255728149,4326.689401854974
8412.74527536251,6980.29831703215,4331.064408304491
8415.557245724181,6983.328494512411,4335.507447363981
8418.423054576424,6986.343429529736,4339.963404812112
8421.294560082077,6989.345810595699,4344.418921163723
8424.23378400713,6992.339872734727,4348.898565003863
8427.211872454864,6995.236148455671,4353.41655681794
8430.23461655688,6998.2287437986515,4357.941489136588
8433.2374820722,7001.179470739866,4362.476935976676
8436.32793795564,7004.109735759577,4367.0093262799755
8439.451405616279,7007.028916235537,4371.6164225273005
8442.6123731995,7009.9407657524525,4376.190602850682
8445.805384164989,7012.881491986104,4380.800804361916
8449.040148947151,7015.770152097014,4385.438017236356
8452.30176686086,7018.6685953605775,4390.116263353943
8455.592435600027,7021.596762712689,4394.764745901224
8458.911862185636,7024.484705628389,4399.431384227219
8462.265963711252,7027.364168739818,4404.1153249234785
8465.627864951926,7030.239805693177,4408.849582694881
8469.02022959764,7033.104832923732,4413.540763223566
8472.447138359406,7036.024397968729,4418.237111992027
8475.887320601405,7038.870023972218,4422.9718157172365
8479.371534710257,7041.78949416161,4427.660503954113
8482.811224325354,7044.64416140872,4432.428232929734
8486.320881235619,7047.4995282189,4437.130251638514
8489.853267677881,7050.327731226227,4441.870097416221
8493.392764101158,7053.182222360876,4446.618464073142
8496.959478763032,7056.006042884983,4451.371468572007
8500.537767707667,7058.8599358587135,4456.149698280812
8504.124009222349,7061.713126746927,4460.906564915127
8507.721491726501,7064.572015049293,4465.646409316443
8511.33622921071,7067.447155062492,4470.4178153648
8514.963530459912,7070.308550711448,4475.171359213605
8518.660393346723,7073.2868670630805,4479.920737907848
8522.30092811901,7076.152276809461,4484.687699194897
8525.951648784827,7079.0187262342515,4489.4354989403355
8529.608892631597,7081.890994384136,4494.180998918132
8533.27727916865,7084.769969175222,4498.939581865676
8536.94784263073,7087.649699851083,4503.688863523939
8540.61461631422,7090.544802687852,4508.426269241332
8544.282429912002,7093.444451953605,4513.164904844372
8547.95034651077,7096.3744050886235,4517.908182865214
8551.613135649364,7099.272697808744,4522.628774943435
8555.282703964269,7102.200864422313,4527.3464585299225
8558.93797902902,7105.144614390475,4532.058025650464
8562.572737548331,7108.0887604997415,4536.76055639686
8566.21170978683,7111.048121470367,4541.427479296328
8569.851454438234,7114.008836585461,4546.061312560333
8573.473503620206,7116.986910342587,4550.698597025847
8577.086359610388,7119.96496981093,4555.346994855726
8580.692527134024,7122.961518362973,4559.993494672129
8584.275941991562,7125.955635740326,4564.6402023924165
8587.859647826583,7128.978305080116,4569.246352665649
8591.423220538627,7131.978638150839,4573.839636349485
8594.970073030567,7135.0170286911925,4578.431893700328
8598.489750746216,7138.062356673487,4583.019682806319
8601.972324852974,7141.137041249719,4587.5697631026105
8605.459053954863,7144.177996422685,4592.061395513433
8608.925741709743,7147.275701109558,4596.579200633596
8612.368142764593,7150.383412136085,4601.079819395854
8615.786145889942,7153.516029930488,4605.54476488389
8619.180300314925,7156.651539587357,4609.988795859261
8622.549672540534,7159.819084111792,4614.413457460141
8625.889806520827,7162.992672600486,4618.8348269247335
8629.209160522652,7166.216212093575,4623.23223324411
8632.560752425004,7169.43750142156,4627.581485150982
8635.802992745274,7172.684019815776,4631.917421005131
8639.036407758622,7175.918610773053,4636.216554663718
8642.214319957584,7179.174157449367,4640.506809147472
8645.364311504942,7182.437975192607,4644.762171323951
8648.47891718544,7185.728715405163,4648.989208841679
8651.543758201826,7189.046725519315,4653.175187531567
8654.585615895721,7192.4136834073615,4657.334667599081
8657.572655961381,7195.76869879262,4661.47301954221
8660.52398072047,7199.1078023305045,4665.581721105238
8663.440204972709,7202.470520427065,4669.626812502536
8666.32207986948,7205.850259739132,4673.671120571248
8669.159992976685,7209.3055346645815,4677.695020396819
8671.951774710335,7212.731948202707,4681.683109796304
8674.700720175604,7216.1656828635805,4685.642340673562
8677.395493084605,7219.615189035891,4689.554844258703
8680.03972519831,7223.111186384648,4693.417272073578
8682.647543615056,7226.580827523154,4697.272158216492
8685.199069011549,7230.0820149216715,4701.069926239251
8687.708101138962,7233.619514716022,4704.8206710848235
8690.16093785646,7237.1571836624325,4708.534072983651
8692.557626689373,7240.709560673836,4712.235180990854
8694.905969384716,7244.262190235966,4715.886215816578
8697.196164962688,7247.843458202788,4719.480553931406
8699.451147823247,7251.436503014061,4723.049140317564
8701.63830755573,7255.040075842938,4726.573677711378
8703.776103500897,7258.675250668413,4730.046676587801
8705.853586712268,7262.323197446464,4733.540927515471
8707.870423286224,7266.003030084384,4736.935997137883
8709.832443004681,7269.674106980442,4740.269161384318
8711.732810693273,7273.352397298096,4743.581917582117
8713.56053587103,7277.058685059707,4746.8528707168025
8715.336339565954,7280.77778268358,4750.056516120062
8717.053764127404,7284.536507087028,4753.2350596055985
8718.715314958454,7288.282285910751,4756.371940952355
8720.309292236187,7292.039461224783,4759.459683290403
8721.843622498918,7295.814916206314,4762.507810712451
8723.306189820354,7299.598708308667,4765.51139077051
8724.705057690226,7303.384904049857,4768.452854014156
8726.033676557743,7307.184395618775,4771.3276229550975
8727.306278377338,7311.006437794955,4774.136446444968
8728.508042333116,7314.835928949619,4776.9172050385105
8729.643059487165,7318.679978060024,4779.65324483111
8730.709078029311,7322.526785503031,4782.334624612903
8731.710215086858,7326.391240625996,4784.963737189582
8732.629005994044,7330.251516597973,4787.538654053696
8733.496872262418,7334.131740867969,4790.059514281249
8734.282347363536,7337.974752230158,4792.482179208137
8734.981909450527,7341.862317535208,4794.892119594073
8735.62672201253,7345.737538041585,4797.2419076389015
8736.206375251058,7349.643648267665,4799.543617299844
8736.715048613218,7353.519763359711,4801.788133967728
8737.14886308154,7357.436973638393,4803.988944134175
8737.507938411583,7361.373610385731,4806.1168097375485
8737.801227414751,7365.291243437207,4808.176663825746
8738.037157036188,7369.203272562182,4810.2006431515465
8738.18710139601,7373.128518974407,4812.153109747864
8738.261779461482,7377.071806723806,4814.004115074727
8738.254077209654,7381.005274192537,4815.821278971189
8738.17773067507,7384.947933285006,4817.5946843863785
8738.030545948566,7388.950904284391,4819.291550649802
8737.837898596099,7392.877924294136,4820.93884393354
8737.540355132489,7396.784606061094,4822.529857780453
8737.166958972444,7400.696170480849,4824.05414200488
8736.727470685892,7404.619101957948,4825.5164894048385
8736.21220136288,7408.576401527265,4826.917629548402
8735.629222128046,7412.513370570444,4828.251770424475
8734.96346700064,7416.431628955742,4829.5347453138265
8734.221116721797,7420.3221983819185,4830.726491860234
8733.414015057806,7424.199759990128,4831.858845152414
8732.539058916374,7428.066696807044,4832.962159595238
8731.573855270637,7431.937254806705,4833.958920574454
8730.540482722756,7435.795915928928,4834.892340159448
8729.432521205998,7439.650078422569,4835.76886430269
8728.248750621631,7443.490355310538,4836.561200301231
8726.990692768792,7447.313825048859,4837.326114213755
8725.66209859207,7451.121066090743,4838.016804919887
8724.271685055684,7454.894680209745,4838.632729814254
8722.812184855986,7458.702899306382,4839.179684087894
8721.262999092396,7462.46707754467,4839.663648289641
8719.643000066158,7466.260639885029,4840.04646646877
8717.908191682955,7470.001569635518,4840.411989789794
8716.14349251654,7473.7200759296065,4840.654830502985
8714.30008346028,7477.398927013996,4840.860868099756
8712.395144758017,7481.08214418863,4840.99547176893
8710.465056245926,7484.740628934909,4841.073181170537
8708.407121994045,7488.376352398962,4841.088834734232
8706.297246653474,7491.993147458928,4841.046134242444
8704.108100235326,7495.641628431789,4840.9117191427395
8701.841462938388,7499.210359229905,4840.719302699888
8699.517519360012,7502.748419039506,4840.455048775287
8697.122417517685,7506.244525937119,4840.102389839464
8694.660471742221,7509.751772059113,4839.703273444294
8692.127764267607,7513.213750490619,4839.222446990363
8689.518074044276,7516.6524349306865,4838.723564521397
8686.84965301954,7520.0420481866995,4838.096167094951
8684.053916497345,7523.415071419249,4837.412365621313
8681.272433259928,7526.766229730808,4836.671787179287
8678.4077962507,7530.005868523531,4835.863344117701
8675.4817108419,7533.296805700584,4835.023740633745
8672.474756495158,7536.537538800461,4834.066658712239
8669.427072680832,7539.748042995716,4833.062132464233
8666.31227612949,7542.921923123539,4831.99125203935
8663.139575590403,7546.058984634949,4830.8383858482275
8659.91935086756,7549.159062743741,4829.6223398425
8656.627871824157,7552.226327915603,4828.3824099493595
8653.229670722832,7555.243869171579,4827.020221324029
8649.81842805757,7558.252996954572,4825.607525678745
8646.353846883005,7561.177206064207,4824.129384623199
8642.839314376595,7564.09280345805,4822.577575928523
8639.273112174511,7566.947602180033,4820.96806101924
8635.653058062844,7569.771865497488,4819.2829191754945
8631.967100573927,7572.547960204761,4817.545422900739
8628.235627475367,7575.317399633903,4815.746507463446
8624.447651897817,7578.020711423139,4813.885485578226
8620.612540740822,7580.6653613170365,4811.943221983955
8616.737532684416,7583.2689820925225,4809.97645916372
8612.796035889982,7585.816338795785,4807.905299817772
8608.822113061158,7588.32076324499,4805.805676959151
8604.79367268765,7590.781910853085,4803.61914003084
8600.723711953435,7593.191168940408,4801.390132499355
8596.610752575392,7595.558460205015,4799.100373201925
8592.458159074436,7597.895181029069,4796.768195428872
8588.261525468684,7600.151212648822,4794.358744745802
8584.04803042595,7602.349689783459,4791.9206751902575
8579.777173555674,7604.499090656622,4789.392816701834
8575.453173390095,7606.603352875834,4786.799837620657
8571.09890976285,7608.686814924256,4784.152176066085
8566.708782472557,7610.681236145188,4781.454444557569
8562.28776104129,7612.629615702557,4778.70512947767
8557.833023753945,7614.520614099108,4775.897261356656
8553.334874880631,7616.393293496099,4773.027915548579
8548.810517441043,7618.169849640473,4770.121486367032
8544.25729834042,7619.891065464981,4767.153094246138
8539.68738904049,7621.53060170195,4764.152148939632
8535.049321900513,7623.115839672915,4761.087000152439
8530.359372997851,7624.675830347672,4757.984010404967
8525.690526095299,7626.1681000766785,4754.837862156835
8521.002363326086,7627.608477381781,4751.635054001727
8516.29300127756,7628.961183131244,4748.340380992016
8511.569128950168,7630.257444214499,4745.041751323312
8506.817586205638,7631.5109640851415,4741.687003550735
8502.039945446078,7632.706832849712,4738.3030417001555
8497.248717708562,7633.886564973427,4734.859712382309
8492.443969763866,7634.941171712759,4731.360779590115
8487.62916994171,7635.946207694913,4727.829620225944
8482.805320103296,7636.94984494419,4724.2460868833905
8477.962267924911,7637.841116915054,4720.629148055539
8473.10995517532,7638.685772053801,4716.98132767667
8468.243881109642,7639.464932091002,4713.301497542505
8463.410151896262,7640.1818062844195,4709.576554120938
8458.523962390536,7640.83435052091,4705.810963733258
8453.62791839758,7641.419797659741,4702.0147826208
8448.73848501307,7641.923656138421,4698.187760223695
8443.84056936307,7642.422648790967,4694.346205521592
8438.947770350962,7642.821790133111,4690.457086801159
8434.048909145631,7643.158126575933,4686.549932691574
8429.154092957779,7643.404215510189,4682.590375612516
8424.272927063943,7643.619056384149,4678.57726171106
8419.395339042318,7643.769803899284,4674.568836144877
8414.509419741045,7643.853736587719,4670.547497758001
8409.6439475229,7643.887973144889,4666.487843451959
8404.799286771962,7643.85643531751,4662.393852238833
8399.961143841434,7643.770258505009,4658.282357078244
8395.055568620699,7643.611667788465,4654.159448908097
8390.236752058887,7643.396215335124,4650.004948552173
8385.432288618447,7643.123767826455,4645.808534451183
8380.647905477046,7642.804812415299,4641.611569858143
8375.878455581875,7642.407739179706,4637.406221715636
8371.117681032973,7641.9484458334055,4633.191414052864
8366.377592147704,7641.47675323454,4628.931989769149
8361.669434947808,7640.905910784687,4624.739572748609
8356.979998636514,7640.286321318104,4620.478491343866
8352.32493098029,7639.542812794194,4616.174879302574
8347.673419946805,7638.797177488052,4611.857899219826
8343.046442597346,7637.985440853512,4607.571794241077
8338.427732248005,7637.1177868821,4603.255578881399
8333.820798057664,7636.179890445691,4598.932893805814
8329.303500825677,7635.153064599961,4594.55771567795
8324.841495102102,7634.104478007571,4590.222293370087
8320.389464583634,7632.998670838462,4585.897403713112
8315.976168698864,7631.855186000072,4581.548666254916
8311.604719041625,7630.646673144512,4577.218016404677
8307.264438645674,7629.3741810225265,4572.876471998354
8302.95396041108,7628.064579048047,4568.535528246985
8298.700764903459,7626.717031292166,4564.173360846335
8294.49382811974,7625.289409680403,4559.872831421399
8290.32885898265,7623.811792612723,4555.5487491302365
8286.204409654456,7622.243564180237,4551.232765709857
8282.055766458221,7620.6282432584685,4546.898773004488
8278.022087621051,7618.9926009611,4542.548794818892
8274.012395680953,7617.310542392809,4538.236745280021
8270.082863264099,7615.578256299675,4533.9386423643655
8266.208925438472,7613.831241304555,4529.59935539185
8262.387978620489,7612.000025078843,4525.317817546347
8258.617394554187,7610.116644241889,4521.071955377723
8254.91349166965,7608.200192451382,4516.8323295373975
8251.26010672356,7606.227632427876,4512.592087456925
8247.670081557471,7604.211454002937,4508.3783311492425
8244.124871301901,7602.15998622329,4504.165136805664
8240.653850036879,7600.056066853605,4499.960312529276
8237.240853385802,7597.892735734779,4495.764619432127
8233.900122323577,7595.712586625892,4491.61003437439
8230.578076281936,7593.5259918285365,4487.490246435352
8227.355947949267,7591.274576567155,4483.40115129813
8224.209044100227,7588.967835571526,4479.317180044646
8221.131700216416,7586.632847442536,4475.248605840356
8218.117262378913,7584.255332922927,4471.202182472488
8215.178794220485,7581.838700363719,4467.182533956693
8212.306239797375,7579.383498043108,4463.160135386355
8209.500667477112,7576.902488448432,4459.212591172346
8206.775799889901,7574.384738203868,4455.28810804954
8204.119485202253,7571.850766015848,4451.389346409505
8201.525679689368,7569.260151700071,4447.512687683762
8199.016023249282,7566.63443877034,4443.6728186690925
8196.563976609013,7564.016316641215,4439.87421322759
8194.208379896145,7561.3416767052695,4436.105762450021
8191.942462990943,7558.633844409347,4432.349607297924
8189.745611704696,7555.8839521086675,4428.648478407367
8187.672980023737,7553.155110712129,4424.916898680452
8185.64338263242,7550.3769859743425,4421.279050631455
8183.679047527967,7547.576477606264,4417.66111563331
8181.819320789902,7544.7509432393645,4414.097036942871
8180.0496362383,7541.838238704337,4410.589736621351
8178.331468389248,7538.954707854072,4407.106240422025
8176.690952496387,7536.001263743833,4403.678596057472
8175.1630075725425,7533.08411570877,4400.232602675825
8173.7232605467,7530.150451901109,4396.890162569501
8172.378734331401,7527.193107062511,4393.570290514601
8171.115722842846,7524.219941786831,4390.319641840446
8169.963696817078,7521.225226587372,4387.018677520534
8168.874934371464,7518.26836268854,4383.813874178992
8167.880865034309,7515.250766512769,4380.676779656001
8166.9573724383645,7512.215077656138,4377.541047651381
8166.141805954376,7509.17483092508,4374.454506015466
8165.430872292084,7506.1233526239885,4371.419878207092
8164.785829046556,7503.063568919388,4368.447837445029
8164.236521557372,7499.985186003675,4365.551063828931
8163.786772733948,7496.905348765509,4362.674936069924
8163.429676897815,7493.823412366003,4359.844967673028
8163.189053971167,7490.728148228323,4357.054146166431
8163.008321971207,7487.6420931729745,4354.3206627910895
8162.933375006772,7484.545612551143,4351.652112648477
8162.947027024863,7481.470731439309,4349.033375098842
8163.051523061184,7478.351686868979,4346.433285109161
8163.248728033919,7475.246308916497,4343.897455966812
8163.540612438671,7472.180269016959,4341.437138016701
8163.955630391171,7469.072670105817,4338.998534793654
8164.433455465564,7465.953965296681,4336.60848095915
8165.004744403371,7462.832980542171,4334.282669854475
8165.6689606688215,7459.726447257411,4332.00059022854
8166.437952970137,7456.631681292939,4329.784873712271
8167.281952608743,7453.537744716424,4327.6002940172875
8168.23691481169,7450.453143819475,4325.474450658861
8169.292909030812,7447.369257401144,4323.400090821348
8170.435001893188,7444.301663537119,4321.372728414222
8171.6675373390935,7441.245772386791,4319.416941180873
8172.999475172838,7438.184781037357,4317.502375624079
8174.427656075479,7435.139973984662,4315.637078321443
8175.947168059506,7432.107408657503,4313.805604161375
8177.530720199445,7429.080000266011,4312.015123942767
8179.252758482544,7426.0686930520515,4310.3115885935085
8181.0456888062035,7423.067626255779,4308.648272637739
8182.8675632320555,7420.154397444542,4307.040329082918
8184.842310719422,7417.179587894542,4305.479787079353
8186.916416480311,7414.196554482205,4303.989033637323
8189.066045578036,7411.260044166585,4302.565291300832
8191.310823832758,7408.333336273776,4301.159129349923
8193.651631894882,7405.423472584219,4299.781654617531
8196.00273244892,7402.53032936074,4298.465489407706
8198.510754684543,7399.669815769894,4297.227829808516
8201.116066039884,7396.81550861448,4296.0740730570005
8203.809639560704,7393.989010530509,4294.92966882975
8206.58521897998,7391.182972752371,4293.823424241818
8209.44103936673,7388.398776223616,4292.746589400977
8212.390571475724,7385.631923836495,4291.751387779846
8215.420070059808,7382.886810561134,4290.79948739384
8218.534178972257,7380.165759670771,4289.894026420266
8221.715349141614,7377.499055394999,4289.034749902109
8224.99151811088,7374.8174851401445,4288.187621718926
8228.347611065403,7372.162513517719,4287.3920975507735
8231.75725547594,7369.530834760883,4286.684977284799
8235.2814966878,7366.92746258774,4286.018313222507
8238.867487669986,7364.327683747862,4285.3768815244275
8242.547244806305,7361.772164703707,4284.813310060139
8246.29985730479,7359.242777389601,4284.299569040967
8250.132425202775,7356.756177405511,4283.82199711197
8254.036565262875,7354.288895780818,4283.397751331166
8258.021464162059,7351.8466035563315,4283.026624700978
8262.072413423546,7349.440831739251,4282.676979074443
8266.216615670244,7347.049159535912,4282.394967586658
8270.401200380027,7344.694524639878,4282.129943658824
8274.65256864022,7342.36988290374,4281.94317464319
8278.969303052598,7340.076644618228,4281.780400666998
8283.351851315581,7337.813108977103,4281.68039695308
8287.804014767506,7335.580399723157,4281.597126506263
8292.323103356564,7333.3754408481045,4281.536540126671
8296.896076822091,7331.201819575423,4281.540947896413
8301.537931174891,7329.058445343466,4281.579615106084
8306.233240468895,7326.944970851989,4281.653629397216
8310.98611171453,7324.862702234998,4281.787878730914
8315.806586558205,7322.814858875447,4281.9618623275455
8320.697199715514,7320.804258723567,4282.145265772703
8325.574601093254,7318.8189016974775,4282.411619860365
8330.555444119549,7316.866613586329,4282.680922109756
8335.572440205027,7314.946392543654,4282.95882331746
8340.649032198771,7313.05638153269,4283.308373790838
8345.77452182439,7311.226572670769,4283.7174616856655
8350.941542201286,7309.381823082374,4284.134601301883
8356.183134158628,7307.586100895512,4284.558178218561
8361.43988406746,7305.822629601938,4285.048315482855
8366.739927823095,7304.0809402911655,4285.5540745490825
8372.13319484704,7302.376006033592,4286.085983911834
8377.506646586082,7300.701755428752,4286.663955774509
8382.914025168022,7299.080877510184,4287.282964018738
8388.322173206114,7297.472130325771,4287.900295525963
8393.789542413722,7295.898262560227,4288.573118337918
8399.296565042434,7294.399305357771,4289.250203016539
8404.83639408924,7292.8907018441205,4289.976141411992
8410.428827458669,7291.445741507277,4290.711893769257
8416.02932134722,7289.995837405013,4291.447633288812
8421.64558843713,7288.58023214005,4292.234691628067
8427.282014398743,7287.198667556339,4293.032185711098
8432.94956523748,7285.877427378615,4293.862634437324
8438.633747563445,7284.540282723489,4294.709603637139
8444.288805145754,7283.248876770382,4295.591860319493
8450.009038749562,7281.979449262582,4296.460598092632
8455.742938991098,7280.722005183301,4297.359919734191
8461.57225076182,7279.51009440257,4298.288476154036
8467.324906746093,7278.337914662663,4299.236866969528
8473.060606990663,7277.193435519109,4300.2020508727055
8478.828695001472,7276.072436435151,4301.1954686018225
8484.604488745174,7274.986378445473,4302.205116185031
8490.373594355451,7273.898264250477,4303.236677688447
8496.142961779457,7272.870484767227,4304.267945391012
8501.901828158141,7271.874388367167,4305.295857353788
8507.664160136714,7270.897683320473,4306.290565829261
8513.42580864021,7269.893582567577,4307.360070540921
8519.161399353514,7268.969193026668,4308.437406185099
8524.900674679617,7268.076442869477,4309.52008487546
8530.637935457464,7267.188286130625,4310.621659507147
8536.396552560534,7266.3321894189585,4311.730031112071
8542.105637413353,7265.514355197885,4312.844900223848
8547.794692896208,7264.732049441181,4313.9993105317635
8553.444706994786,7263.9685694432665,4315.1180734781265
8559.066265985772,7263.227900515139,4316.259037246872
8564.694867414331,7262.508653558555,4317.40345870414
8570.298109160534,7261.826898275683,4318.572796901542
8575.877820440848,7261.153476850056,4319.724521472443
8581.424648113314,7260.518483619229,4320.860409191662
8586.954253162612,7259.891178355444,4322.014544507794
8592.452812592368,7259.282415906036,4323.17349976366
8597.921688036216,7258.684613063413,4324.326873088647
8603.41057013586,7258.150218498753,4325.4809659468865
8608.794086274269,7257.64377100915,4326.621407871009
8614.220711703087,7257.118042320549,4327.793370310853
8619.5224277508,7256.62013796858,4328.933725945665
8624.790463861591,7256.134136647052,4330.08118746699
8630.01087986671,7255.643640267384,4331.237403988072
8635.19923043248,7255.195310756965,4332.391146444125
8640.343033742269,7254.764290284636,4333.523855275641
8645.425228930635,7254.35447491809,4334.66635007401
8650.469520776818,7253.94748586184,4335.786439923962
8655.464540505767,7253.574509196662,4336.911758436951
8660.395955604043,7253.163520345808,4338.028682367432
8665.276121028981,7252.818817854203,4339.129135775282
8670.095759093656,7252.490637924924,4340.23327818225
8674.857570556374,7252.176933808152,4341.332624213995
8679.560947551237,7251.863873655325,4342.4805104324805
8684.171652205108,7251.576874395579,4343.542770440534
8688.745425388173,7251.305253656006,4344.608311339535
8693.252915482582,7251.049035421786,4345.671378052393
8697.705843241194,7250.796600752819,4346.718759989429
8702.085626950817,7250.563604546324,4347.741864281196
8706.393099233419,7250.3754786278805,4348.746270059634
8710.626181141151,7250.169586327957,4349.780110297717
8714.791347657694,7249.9732415268345,4350.768586482145
8718.882696433158,7249.781906574197,4351.746517930149
8722.908415925784,7249.607788059878,4352.697133032274
8726.849694733786,7249.448500373466,4353.657217032262
8730.718820924696,7249.216808305936,4354.59808219675
8734.509301520719,7249.066920959467,4355.5145685176585
8738.236108454428,7248.940698010336,4356.399343348354
8741.870442067666,7248.800520093422,4357.228573070624
8745.412457900618,7248.676792716033,4358.099281874923
8748.858907295478,7248.55914868888,4358.938471837896
8752.23280275967,7248.438699451864,4359.779783176127
8755.53401930036,7248.350666110931,4360.576366963625
8758.729982303243,7248.26007256569,4361.351463402416
8761.836278594896,7248.166551187954,4362.112868558382
8764.861461977962,7248.087119025616,4362.848177081721
8767.787397327234,7248.008943426475,4363.585210625573
8770.625325570541,7247.936276405073,4364.249086567128
8773.37432516188,7247.876398135207,4364.921207885338
8776.03680879026,7247.823297974402,4365.5616310116575
8778.596653547665,7247.763731710414,4366.196884229115
8781.083597771849,7247.709747776659,4366.809776172265
8783.44817388659,7247.672627443772,4367.400793557559
8785.721241589692,7247.630233861067,4367.957027095533
8787.897886842833,7247.589921939118,4368.49120591442
8789.96894792439,7247.553625534447,4369.009843389821
8791.970064435793,7247.524727741232,4369.499467780061
8793.837527789025,7247.500199438368,4369.983120020464
8795.632898034082,7247.486620622223,4370.414887172056
8797.300085491623,7247.526978902577,4370.809858699466
8798.873569824991,7247.513413056618,4371.17925134178
8800.346804579238,7247.491162815615,4371.558573636871
8801.716493926604,7247.493325959825,4371.899312971272
8803.025295489446,7247.442683415835,4372.196664692379
8804.19102297044,7247.432834286863,4372.502929712595
8805.24532698631,7247.429337656081,4372.809429562087
8806.224411433961,7247.4183390040325,4373.0406166302955
8807.07244027393,7247.407670130028,4373.248560822878
8807.810595416051,7247.402643650848,4373.459807065037
8808.524053345804,7247.407009747877,4373.613705680495
8809.047626284628,7247.406917591305,4373.746639239686
8809.48056818359,7247.405828257808,4373.868436693178
8809.792869875031,7247.365286578969,4373.952967633971
8810.009458558583,7247.3631924243255,4373.9875663579805
8810.119878584213,7247.362337300672,4373.946026177106


==> score.csv <==
ALPN-EPPO,ALPN-PPO,KT-KDM,ALPN-A2C
0.4954195823701123,0.5304154745612272,0.508811136188303,0.522002379661253
0.49543069690906316,0.5304256365291687,0.5088118189364649,0.5220023697939707
0.4954529407141766,0.5304456370195458,0.5088132610517827,0.5220036862592388
0.4954861831932497,0.5304751338102499,0.508815262900601,0.5220047449647822
0.49553070547468814,0.5305144183120853,0.5088183917858994,0.5220065048999724
0.49558632045224355,0.5305635181770417,0.5088219757263657,0.5220093443646587
0.4956527865225198,0.5306223718175628,0.508826287392601,0.522012485537837
0.49573099884579475,0.530691060836546,0.5088312374048933,0.5220154874807785
0.49581977138015787,0.5307694889204384,0.5088370417184545,0.5220191630082875
0.495919708815062,0.5308576840420977,0.5088430520005245,0.5220237034002501
0.49603073467916137,0.5309558588746699,0.5088499515141597,0.5220291865752381
0.49615284546884464,0.5310636372061364,0.5088576276629397,0.5220348340707894
0.49628599361258663,0.5311809889326782,0.5088659709695098,0.5220404193284652
0.4964300895905169,0.5313081296912014,0.5088750615367824,0.5220467957307999
0.4965852550761242,0.5314448010913277,0.5088849382996622,0.5220531411017758
0.49675129216263775,0.5315910718513077,0.5088959084480031,0.5220604253552291
0.49692819517905445,0.53174735051021,0.5089071922156314,0.5220684097473735
0.49711634195778825,0.5319127932754433,0.5089193158754031,0.5220766083179843
0.4973154146811188,0.5320879002316046,0.50893222069166,0.5220850222314516
0.49752541763258756,0.532272461979401,0.5089456922080882,0.5220939737853004
0.4977462442513804,0.5324664096048299,0.5089598710485946,0.5221041045072061
0.4979780226928599,0.5326696880475033,0.5089748158402359,0.5221145041961942
0.49822040148927094,0.5328823630144042,0.508990306503276,0.5221253315137975
0.49847381178494954,0.5331042750623803,0.5090068508982363,0.5221365554053222
0.49873765437885825,0.5333356044664574,0.5090238935662089,0.5221489196870275
0.49901263366059434,0.533575998770932,0.5090418741738424,0.5221613066406109
0.49929838086658446,0.533825696897603,0.5090602053636236,0.5221745786084164
0.49959478186918305,0.5340847036534361,0.5090796417126334,0.5221878508022595
0.49990208568550365,0.5343527940515378,0.5090995676307826,0.5222018332788554
0.5002200714001104,0.5346297682087244,0.5091203559162861,0.5222162471859593
0.500548410029046,0.534915414184719,0.5091419926577958,0.5222315116492147
0.5008871130205949,0.5352103216025805,0.509163945604552,0.5222470343030648
0.5012365899104761,0.5355137824151804,0.5091866432025104,0.5222633299530598
0.5015964038428523,0.5358267513067833,0.5092102408882321,0.5222801058794228
0.5019666823948,0.5361480261636762,0.5092345919246027,0.5222977855477663
0.5023474719502717,0.5364780179938953,0.5092598404129554,0.5223153592832289
0.5027388424224943,0.5368167737187434,0.5092859189262328,0.5223339225714855
0.5031403986504476,0.5371640740846267,0.5093125748299023,0.522353362440264
0.5035521790971766,0.5375197767611107,0.5093403136859467,0.5223734687059568
0.5039740883302158,0.537884002544814,0.5093684742693545,0.5223939800178585
0.5044063642855724,0.5382563881008757,0.5093974313254939,0.5224148004993486
0.5048490952403211,0.5386374526080664,0.5094275187893486,0.5224362891753899
0.5053013928343402,0.5390263056254145,0.5094582123373155,0.5224579933260043
0.5057639523532673,0.5394232420726828,0.5094895016967234,0.5224803537370433
0.5062367198226624,0.5398284818858794,0.5095217693623619,0.5225033080491083
0.5067190500444438,0.5402414203792475,0.5095545928484689,0.5225266263208304
0.5072113124841584,0.5406624665899975,0.5095883074006107,0.5225509312176145
0.5077135275223406,0.5410910732331375,0.5096227874914694,0.5225759324891959
0.5082255939639595,0.5415274730423714,0.5096583212738711,0.5226017125894105
0.5087473882248008,0.541971427506918,0.5096945523426555,0.5226280689967127
0.5092788937674858,0.5424230027849605,0.5097315321260405,0.5226549015006023
0.5098198269412392,0.5428821629158899,0.5097695474589774,0.5226823073055671
0.5103705253107432,0.5433485030285313,0.5098084162911327,0.5227100469207522
0.5109306437214219,0.5438223864508719,0.5098478374136871,0.5227389847015078
0.5115003018047197,0.5443032471747762,0.5098882497526946,0.5227682465618804
0.5120793620679593,0.544791699155522,0.5099292817390724,0.5227985212804501
0.512667743474789,0.5452867930758676,0.5099714615561785,0.5228293451703032
0.5132655456716759,0.5457891457886084,0.510014355840339,0.522860412319076
0.5138724205128422,0.546298456754449,0.5100578796824027,0.5228924183107088
0.5144884351542156,0.546813964583233,0.5101023122627432,0.5229247994014804
0.5151138723941652,0.5473361741772536,0.5101477719597375,0.5229578521890119
0.5157479955258719,0.5478646405753896,0.5101940163132119,0.5229918244874145
0.5163907548632208,0.5483997181973195,0.5102412434902731,0.523026612694949
0.5170426539177541,0.5489410378991078,0.5102894519843585,0.5230617403701333
0.5177032838570684,0.5494885867208157,0.5103388457278127,0.5230977294564487
0.5183727768097299,0.5500427501875185,0.5103891392590083,0.5231346975908049
0.519050850030313,0.55060251917689,0.5104400569776358,0.5231723610677398
0.5197377568266539,0.5511682965224638,0.5104920734530728,0.5232106009965519
0.5204331888730667,0.5517401214036813,0.5105447135023634,0.523249336993683
0.5211367456488467,0.5523173786443331,0.510598414477182,0.5232889761758672
0.5218486815806072,0.5529002631033954,0.5106529070835988,0.5233292179979819
0.5225682807559586,0.5534891273907209,0.5107085289983169,0.5233701938297941
0.5232967656205212,0.5540830211373714,0.5107649474277941,0.5234115752367073
0.5240332802489037,0.5546820236451226,0.510822365135368,0.5234540814575331
0.524777828618506,0.5552862593079159,0.510880806298575,0.5234972019866044
0.5255305156785558,0.5558955343912579,0.5109403050707818,0.5235411000071742
0.5262909358811586,0.5565098415768566,0.5110009231062747,0.5235861335895015
0.5270592031611523,0.5571289868783761,0.5110626649784153,0.523632092976507
0.5278351634191547,0.5577529055704877,0.5111251439899207,0.5236786502644891
0.5286188335991842,0.5583815228315102,0.5111886928923329,0.523726020013091
0.5294099961951144,0.5590144999552786,0.5112534127314036,0.5237747156567398
0.5302086670271453,0.5596522728008654,0.5113190597981945,0.5238234355229565
0.5310149157010133,0.5602944512933704,0.5113855075791547,0.5238728881228548
0.5318279213895369,0.5609402412096854,0.5114534309845877,0.5239239036207083
0.532648477998187,0.5615905581253253,0.5115220740048277,0.5239757284853757
0.5334762173719606,0.5622450736399728,0.511591978081086,0.5240284695726497
0.5343108696494906,0.5629034430790142,0.5116629822067419,0.5240809359789264
0.5351526512643775,0.5635651182848423,0.5117352384878183,0.5241345172293539
0.5360015742504988,0.5642304314639929,0.5118086318913435,0.5241895342062115
0.5368570715186167,0.5648993754357552,0.5118832284406004,0.5242452751894715
0.5377192834496977,0.5655720746074611,0.5119585194639925,0.5243015014579145
0.5385874005818411,0.566247582398192,0.5120352713923619,0.524358865528072
0.5394625437994337,0.5669260531551684,0.5121131211316526,0.5244163768397853
0.5403445477912245,0.5676077337248316,0.5121919618210954,0.5244749635360811
0.5412319263991501,0.5682923516226913,0.5122721939928673,0.5245340630671956
0.5421257983158851,0.5689797337097622,0.5123535842010095,0.5245949718281471
0.543026018877566,0.5696703623832573,0.5124360748211432,0.52465641423249
0.5439323228716756,0.5703631587482905,0.5125196080948091,0.524719110706395
0.544844707145183,0.5710585417693356,0.5126045609511415,0.5247827492177763
0.5457628746143688,0.5717563962914582,0.5126907804647647,0.5248465724376348
0.5466867680553463,0.5724567387405706,0.5127780673319294,0.5249115781883403
0.5476162442938551,0.5731588887084813,0.5128667625135331,0.5249772659587841
0.5485513030489653,0.5738635994239379,0.5129568668908091,0.5250439293761868
0.549491911803505,0.5745704577639816,0.5130479408430777,0.5251118404276801
0.550437881593091,0.5752789321240638,0.5131403085493972,0.5251809492699362
0.5513894311946412,0.5759892618134286,0.5132341523651501,0.5252504466396026
0.5523458116310327,0.5767008786766018,0.5133292589944591,0.5253206513644446
0.5533072715457436,0.5774140655587032,0.5134257864182148,0.5253919735942275
0.554273804585889,0.5781285986173749,0.5135235490417703,0.5254641254608758
0.5552449608553162,0.5788443833356234,0.513622686264083,0.525537240857297
0.5562212461686297,0.5795617909441697,0.513722930941478,0.52561144451742
0.5572020473360956,0.5802803837890207,0.5138248369283135,0.5256861653398291
0.5581873956293509,0.580999444805994,0.5139281716001515,0.5257621482165833
0.5591772397567663,0.5817196114312551,0.5140329112167489,0.5258384301940956
0.5601716889472392,0.5824406469075222,0.5141391386766843,0.5259157817216201
0.5611702280262817,0.5831622635819755,0.5142466726491426,0.5259945529559947
0.5621730794969657,0.583884508815926,0.5143554923357098,0.5260738771803491
0.5631797177184679,0.5846072055576202,0.5144662028593755,0.5261547668745158
0.5641905680378347,0.5853299504226678,0.5145781413212398,0.5262364859566122
0.5652051643725252,0.5860531955694944,0.5146915341335937,0.5263190333701588
0.5662237355388108,0.5867767605609411,0.5148062423208601,0.5264024267511527
0.5672459370231733,0.5875004975173704,0.5149225723971699,0.5264871869377539
0.5682717767531913,0.5882243448138349,0.51504051583334,0.5265726962759368
0.5693008879539032,0.5889478417481221,0.5151598575549557,0.5266594060628788
0.5703331398968948,0.5896713358661213,0.5152810441186187,0.5267464732772968
0.5713688426806798,0.5903944898791854,0.5154035574672141,0.5268350631345748
0.5724077597797714,0.5911172401175732,0.5155276169683571,0.5269247374483695
0.5734495307214549,0.591839724636795,0.5156531998467339,0.5270155370796333
0.5744945010709964,0.5925614087331782,0.515780794168198,0.5271072777188343
0.575542282280333,0.5932825120418563,0.5159099752498439,0.5271999984172687
0.5765928619268207,0.5940029549391901,0.5160410133031529,0.5272933369150636
0.5776462101412746,0.594722743826393,0.5161735883470416,0.5273878202184882
0.5787019262981611,0.5954418448814083,0.516307622465022,0.5274832649741169
0.5797601127456715,0.5961595124061997,0.5164434320439774,0.5275798679947759
0.580820632056908,0.5968761804585482,0.5165806556633885,0.5276775345216456
0.581883493406334,0.5975915546873204,0.5167200619417334,0.5277764661057144
0.5829484303606274,0.598305988462885,0.516861256102293,0.5278752231470384
0.5840154113866182,0.5990190781502954,0.5170038613379908,0.5279756796637999
0.5850843648031507,0.5997305904550176,0.5171483762006911,0.5280771633530044
0.5861551431403627,0.6004407399050843,0.5172945536706702,0.5281799285793178
0.5872277975443436,0.6011491736835473,0.5174427799370527,0.5282839147668151
0.5883016963727257,0.6018560070513752,0.517593058589492,0.5283885324092806
0.5893774192767701,0.6025612392219255,0.5177448763709732,0.5284938983759168
0.5904545366971435,0.603264843307527,0.5178987396903503,0.5286004943642253
0.5915330053340161,0.6039664675007405,0.5180546902938145,0.528707752184278
0.5926129854555143,0.6046658722050023,0.5182122408415831,0.5288161890680235
0.5936938439932131,0.6053641666010304,0.5183717220035442,0.5289260731683032
0.5947757613346516,0.6060601490470908,0.5185333031533592,0.5290364052076065
0.5958586244841838,0.6067538145741971,0.518696676884082,0.5291480739181691
0.5969422011738045,0.6074453771871865,0.5188621084973642,0.5292605910790118
0.5980266468223283,0.6081349345679649,0.5190293222759255,0.5293741324770027
0.5991117880692801,0.6088223083887254,0.5191987061866478,0.5294881466755412
0.6001974590941006,0.6095069768697292,0.5193699793075031,0.5296040882077012
0.6012835902625011,0.6101897922619962,0.5195435466044884,0.5297204935518437
0.6023701566215257,0.6108701436598639,0.5197190737123365,0.5298381288918316
0.6034571173873674,0.6115476559007221,0.5198964784528581,0.5299566320357745
0.6045443761033533,0.6122226959051097,0.5200761346372484,0.530075935629928
0.6056317151725047,0.6128950912359283,0.5202577560139505,0.5301969025006391
0.6067190085082435,0.6135654306315942,0.5204417037602701,0.5303188512872106
0.6078058986263362,0.6142327453533916,0.5206276698284377,0.5304409723886833
0.608892666447098,0.6148971091241165,0.5208158888704131,0.5305642461482978
0.6099789780762485,0.6155587811097384,0.5210064350946596,0.5306893551015432
0.6110651823262647,0.6162178125235412,0.521198889799452,0.5308149786107782
0.6121507578380324,0.6168737259659927,0.5213936873918827,0.530941809984588
0.6132357327243855,0.6175272030513156,0.5215907971178956,0.5310696634119556
0.614320132876459,0.6181776453604123,0.5217899443438364,0.5311983693400527
0.6154039882406271,0.6188248448709539,0.5219916542165861,0.5313283502786872
0.6164869234257659,0.6194692663770461,0.5221955851222179,0.5314591431296704
0.6175686960612433,0.6201107257104155,0.5224016992801725,0.5315905305582794
0.6186495054965261,0.6207491644014174,0.5226102522376701,0.5317231394857544
0.6197294377718542,0.6213843719489089,0.5228209745133093,0.5318569437933024
0.6208077506261745,0.6220164333964737,0.5230343071801934,0.5319917355485654
0.6218848940268369,0.6226453879817027,0.5232499468789237,0.5321271013961758
0.6229606719573003,0.6232713124977226,0.5234678322770582,0.5322635663496615
0.624035169745966,0.6238941427291526,0.5236882093417293,0.5324016340307114
0.625108069474367,0.6245141309075923,0.5239112562274337,0.5325404481059662
0.6261797734040613,0.6251308248610171,0.5241363682830764,0.5326800639456872
0.6272493719045322,0.6257440731796929,0.5243643899719213,0.5328204998135257
0.6283174323760844,0.6263539126655879,0.5245945445982583,0.5329624511945722
0.6293834391518593,0.6269607635697316,0.5248274459103281,0.5331053475504983
0.6304472318473485,0.6275643586637072,0.5250626061649578,0.5332487304581925
0.631509645280965,0.6281645179007999,0.5253007059615349,0.5333935048510933
0.6325697872639452,0.6287614411829117,0.5255412253524108,0.5335390100044929
0.6336276774012447,0.6293550949127608,0.5257843298634208,0.5336854731341385
0.6346835556441853,0.6299456615325912,0.5260302342914214,0.5338331023291001
0.6357369709133168,0.6305327504475864,0.5262785742218903,0.5339815236550288
0.6367878455789555,0.631116392210633,0.5265296659282558,0.5341307506928888
0.6378364908594782,0.6316971799910733,0.5267831274931722,0.5342810881919794
0.6388823603512639,0.6322744366921744,0.5270393771813594,0.5344319872872215
0.6399256704801393,0.632848400363685,0.5272982452986894,0.5345842070570851
0.6409668089457475,0.6334191526046631,0.5275598427603552,0.5347374833144665
0.6420048164689822,0.6339872162641432,0.5278243730642657,0.5348912482633751
0.6430402945052096,0.634551483924285,0.5280915211122804,0.5350463047630156
0.6440728055230175,0.6351126064094778,0.5283612920106301,0.5352020984908079
0.6451021558461693,0.6356704093405109,0.5286338606413526,0.5353591138300623
0.646128304556986,0.6362252109730181,0.5289095503067045,0.5355164640743795
0.6471516265818749,0.6367771958394898,0.5291879384828746,0.5356747084158363
0.6481715923245867,0.637325685309878,0.5294693207819312,0.5358341437919175
0.6491884211079176,0.637870789026636,0.5297535086352068,0.5359948457332034
0.6502021981214295,0.6384126876274591,0.5300405779854006,0.5361563504578059
0.6512130822300971,0.638951462553849,0.5303303784947296,0.5363186552578652
0.6522198161833528,0.639487140030814,0.5306231750846364,0.5364812082051098
0.6532232096007948,0.6400198619703059,0.530918927101984,0.5366454659462379
0.6542231368707118,0.6405494718758387,0.531217648410892,0.5368104143085642
0.6552193065578094,0.6410759712357725,0.5315194314179291,0.5369765431447531
0.6562120381870924,0.6415996167604339,0.5318238525731726,0.5371434545721986
0.6572010836100949,0.6421207935103314,0.5321314863139117,0.5373112722852582
0.6581861880071763,0.6426383542075601,0.5324420756199184,0.5374793884553462
0.6591677722252004,0.6431530148639023,0.5327555444038925,0.537648360209158
0.6601455688276014,0.6436649794517654,0.533072255724141,0.5378184459738315
0.6611196508283695,0.6441739132820501,0.5333921932456137,0.5379891636262617
0.6620897637462998,0.6446800536958973,0.5337153084259697,0.5381612812337212
0.6630553205733047,0.6451832559622477,0.5340413431224955,0.5383337850670036
0.6640173156230721,0.645684326484376,0.5343704250064373,0.5385073413687184
0.6649749674967462,0.6461820543438568,0.5347027775001144,0.5386816974362459
0.6659279993959878,0.6466779161680266,0.5350381070555825,0.5388567980208818
0.6668771926129271,0.6471705350615639,0.5353765469276093,0.5390326843247938
0.6678220877550533,0.6476605346536272,0.5357183359563156,0.5392092007001503
0.6687627217371056,0.6481480181453162,0.5360632445273225,0.5393869205735149
0.6696992256774192,0.6486329982586924,0.5364115739679024,0.5395655837640171
0.6706311577369403,0.6491152627648142,0.5367629220459338,0.5397451843729327
0.6715587634741788,0.6495955991871464,0.5371177415027331,0.5399251857202468
0.6724818913958616,0.6500734602727025,0.5374755146770877,0.5401064799698153
0.6734006241607391,0.6505492004296517,0.5378367635111041,0.5402887845973567
0.6743151528096852,0.6510223872164538,0.5382015603149114,0.5404715693285255
0.6752245081586795,0.6514933792091344,0.5385694082595968,0.5406550637725698
0.676129454713669,0.6519621874851552,0.5389405532194544,0.5408393537919086
0.6770296012218491,0.6524289325972135,0.5393152224905057,0.541024180711288
0.6779252933296467,0.6528939070527708,0.5396931876057786,0.5412102933969999
0.6788162717529144,0.6533560524050275,0.540074632660573,0.5413968117856973
0.6797028656536823,0.6538166813603441,0.5404594697234322,0.5415845104972586
0.6805843473330884,0.6542754112298429,0.540847729038317,0.5417727729189705
0.6814610508106519,0.6547329662849697,0.5412394578823079,0.5419620633175858
0.6823327882889445,0.6551881935740894,0.5416344356749764,0.5421514748657453
0.68319990765042,0.6556418977247259,0.5420330653721342,0.5423420238970957
0.6840623723341592,0.6560938220347886,0.5424353022505665,0.5425332393083127
0.6849196306570474,0.6565441999837075,0.5428407238382524,0.5427244414745763
0.6857721533493049,0.6569925588752599,0.5432494822845909,0.5429170877758319
0.6866197133547058,0.6574395059458134,0.5436619706359687,0.5431110270952632
0.687462189656902,0.6578853876889416,0.5440778972438437,0.5433057787220609
0.6882997913058578,0.6583293485432089,0.544497188483595,0.5435012684919862
0.6891323521319048,0.6587722971444653,0.5449202028473311,0.5436966859976359
0.6899599028332047,0.6592141237759517,0.54534703416167,0.5438933685520182
0.6907823580852107,0.6596542080515736,0.5457771611914329,0.5440905577225389
0.6915997431463496,0.6600931211757115,0.5462111018084453,0.5442888625678661
0.6924121364516076,0.660530929418995,0.5466484538069231,0.5444880261847579
0.6932190992328182,0.6609678324760703,0.5470893501979002,0.5446879351058416
0.6940213035659047,0.6614038124061625,0.547533949294823,0.5448875588661943
0.6948180160421118,0.661838661808535,0.5479822231529259,0.5450887067331173
0.6956098905389668,0.6622729962953752,0.5484341228720075,0.5452906254204009
0.6963965088556379,0.6627063309262383,0.548889546730892,0.5454931536564191
0.6971779006944949,0.6631384668509905,0.5493487524985148,0.5456966636784029
0.6979539552472205,0.6635705707865083,0.5498115064259564,0.5459009013994331
0.6987252802734745,0.664001631150068,0.550278215104544,0.5461055429436644
0.6994910677176758,0.6644323052945444,0.5507485089749184,0.5463110912954073
0.7002519339833692,0.664862167839045,0.5512222820173657,0.5465170307707038
0.7010075261899085,0.665292018375079,0.5517000019045495,0.5467237595224979
0.7017573466042675,0.665721209336099,0.5521814136563972,0.5469313589471452
0.7025023885389077,0.6661501661246774,0.5526661524077041,0.5471398542267015
0.7032417093346981,0.6665791462709264,0.5531550292279834,0.5473490391058559
0.7039759642388619,0.667007651185503,0.5536473569948621,0.5475587497872508
0.7047053002554698,0.6674362142691234,0.5541434381985063,0.5477693264047008
0.7054293913365323,0.667864830262389,0.5546433554149482,0.5479806425142765
0.70614784994657,0.6682933701078457,0.5551468775145011,0.5481927099607146
0.7068610426375476,0.6687213710438972,0.5556543532747121,0.5484050902784884
0.7075691669823881,0.6691499874478981,0.5561654748730405,0.5486185508417096
0.7082717086131496,0.6695782370837783,0.556680343240824,0.5488323365197455
0.7089695178762404,0.670007048597658,0.5571991340699075,0.5490470821094392
0.7096618359285893,0.670435384368508,0.5577213400328526,0.5492628086242948
0.7103486057954175,0.6708644852749373,0.5582475073682379,0.5494787792867548
0.7110303671295195,0.6712936882370326,0.5587775227061733,0.5496955391563243
0.7117070886025455,0.6717235103153082,0.5593110095118191,0.5499128698514112
0.7123785213885405,0.6721537668267935,0.5598484215055987,0.5501311780294206
0.7130444912576231,0.6725847137827694,0.5603893782492064,0.5503503261066971
0.7137049631131184,0.6730164297243783,0.5609346386287939,0.55057004474741
0.7143604656132699,0.673448136683869,0.5614835344480142,0.5507900928993841
0.7150109025796715,0.6738807504208422,0.5620361956576023,0.5510109662554962
0.7156559555013626,0.6743142254881407,0.5625925748611077,0.5512323717007096
0.7162960418520489,0.6747481795021553,0.5631526870799265,0.5514549085012347
0.7169310574962234,0.6751828966473872,0.5637167184041169,0.5516778903017662
0.7175606974321302,0.6756184645287491,0.5642843593032698,0.5519014131145062
0.7181849765142354,0.6760553226749373,0.5648556402550723,0.5521257100824832
0.7188039710971351,0.6764929515868615,0.5654306598708264,0.5523510683267199
0.7194179699569453,0.6769312807950114,0.5660096264162214,0.5525767918428627
0.7200271385967717,0.6773712463901245,0.5665925731965102,0.5528037710442439
0.72063079894591,0.6778118032192644,0.5671791406657343,0.553031379644113
0.721229316178554,0.6782536551042935,0.5677693442089519,0.5532592682509778
0.7218228528126518,0.6786970751924428,0.5683634255296046,0.5534883540828085
0.7224110929457377,0.6791411091904764,0.5689611585328943,0.5537179971110024
0.7229942559059832,0.6795867935404304,0.5695624594067872,0.5539487566340429
0.7235726761597918,0.6800338500413744,0.5701673767476665,0.5541799281086462
0.7241461628586163,0.68048191508918,0.5707759959213771,0.5544115652485216
0.724714377131855,0.68093156084775,0.5713883920824285,0.5546440602151196
0.7252778260603843,0.6813826967249089,0.5720043324983792,0.5548774678184205
0.7258360995423878,0.6818349911976372,0.5726240564663923,0.5551113396775171
0.7263897752108381,0.6822891717801444,0.5732473697328897,0.5553461354819058
0.7269384224375586,0.6827448761848239,0.5738745257308153,0.5555821460255888
0.7274816766706482,0.6832019837786588,0.5745050283999261,0.5558184133437521
0.7280202528335615,0.6836604450083692,0.575139219923751,0.5560558682423095
0.7285543635877498,0.6841203070525325,0.5757772225087869,0.5562938592468848
0.7290835882686217,0.6845820803793392,0.5764190916616116,0.5565326222400813
0.7296076591735499,0.6850452156627761,0.5770643362888275,0.5567723949522284
0.7301271112390892,0.6855104897887468,0.5777131621130626,0.5570124427247788
0.730641508162197,0.6859771960265777,0.578365368255526,0.5572533334978335
0.7311515237179838,0.6864455078187952,0.5790210741722115,0.5574953922437863
0.7316565913142996,0.6869157421799872,0.5796805924406573,0.5577378045298751
0.7321566307315776,0.6873877347101736,0.5803435693282853,0.5579811022395783
0.7326523062249521,0.687861619902849,0.5810097499836685,0.5582259017339621
0.7331433686577389,0.6883372022183677,0.581679517925111,0.5584712842030924
0.7336298089479769,0.6888140813902113,0.5823527788784271,0.5587170285423094
0.7341114600437647,0.6892933951639086,0.5830295464217449,0.5589642212627429
0.7345884833310496,0.6897745702666878,0.5837093754531045,0.5592117586703595
0.735060891314714,0.6902576134565052,0.5843927415362983,0.5594603487992229
0.7355288224105269,0.6907420982279068,0.585079448744543,0.559709574784482
0.7359920993962108,0.6912289228155888,0.5857692905350197,0.5599600431246926
0.7364508793223772,0.6917173596811577,0.5864627574362292,0.5602112874049835
0.7369052875164664,0.6922074709338535,0.5871593970559945,0.5604633018802349
0.7373552453662201,0.6926997810068107,0.5878593227108887,0.5607165687857415
0.7378008355814866,0.6931943678907675,0.5885626504831225,0.5609706273958598
0.7382422386119588,0.6936905043208449,0.5892690590821743,0.5612251605054958
0.7386793572541366,0.6941886592628658,0.5899787536655946,0.56148068174141
0.7391122922955943,0.6946889129998138,0.5906913587723982,0.5617371342101106
0.7395405636589298,0.6951906757312342,0.591407240758609,0.5619949700341844
0.7399646157966083,0.6956946482347293,0.5921261591412659,0.5622534736478655
0.7403847697169778,0.696200292485007,0.592848144557043,0.5625130974446697
0.740800778436045,0.6967078424731703,0.5935732268915681,0.5627736157735637
0.7412123256514486,0.6972173121044771,0.5943012215600563,0.5630347335310892
0.7416194774694669,0.6977289572178818,0.5950322271604622,0.5632974509763952
0.7420223547809306,0.6982424799751555,0.5957658659366769,0.5635607642843244
0.7424218705791058,0.6987576443454324,0.5965027427950497,0.5638248180898857
0.7428169401035265,0.6992747688293557,0.5972424061017839,0.5640897017496338
0.7432082566859823,0.6997938275525258,0.5979848940182877,0.564356302770597
0.7435957462823963,0.7003149368571512,0.5987302559013273,0.5646237017772431
0.7439788353387585,0.7008374704863981,0.5994780498221504,0.5648921134146576
0.7443581607719937,0.7013623793055077,0.6002284601121068,0.5651618079315862
0.7447338382504542,0.7018887710653454,0.6009818406774189,0.5654324230351193
0.7451054515770591,0.7024167967323015,0.6017378780146158,0.5657038856071158
0.7454732791238255,0.702946517601612,0.6024964592918196,0.5659762729102097
0.7458374600158175,0.7034782678418614,0.603257546150088,0.5662496130439496
0.7461976832237558,0.7040115429276133,0.6040211126127484,0.5665245689513222
0.7465545399845627,0.7045465908356465,0.6047869461301815,0.5668004546984903
0.7469077483614994,0.705083197048878,0.6055552423269074,0.5670775817621021
0.7472572506328866,0.7056216887674592,0.6063260312622297,0.5673559619092048
0.747603009595171,0.7061620895802154,0.6070989891750974,0.5676348282200248
0.7479452440254298,0.7067036434305498,0.6078745702227047,0.5679148778308268
0.7482835705799241,0.7072472427702122,0.608652464684574,0.5681962980525029
0.748618688062101,0.7077918661771043,0.6094323170560076,0.568478721064629
0.7489504177857712,0.7083381294229303,0.6102144493480278,0.5687628864112694
0.7492786957021542,0.7088860687088131,0.6109986592610238,0.5690479636114738
0.749603260326122,0.7094347977430083,0.6117848646292555,0.5693345577550525
0.7499248863931177,0.7099852112496235,0.6125728991847319,0.5696221489525746
0.7502428166314579,0.7105371317700228,0.6133632615083993,0.5699109324107499
0.7505577291255133,0.7110903074468082,0.614155484624821,0.5702010524277901
0.7508689779418362,0.7116450157979987,0.6149493067361542,0.5704918742065566
0.7511771055850748,0.7122012347497089,0.6157448945825653,0.5707842774537818
0.7514819260257636,0.712758155948973,0.6165425731179568,0.5710779017923636
0.7517832966325408,0.7133168412404087,0.6173418813371373,0.5713721998853104
0.7520816562874545,0.7138763618267494,0.6181430371893325,0.5716683971862399
0.752377055330703,0.7144367431267494,0.6189458467120894,0.5719654718567576
0.752669508034457,0.7149987320587734,0.6197499667504072,0.5722641984718138
0.7529589229783333,0.7155613697920932,0.6205555496075655,0.5725636172750869
0.7532455280456968,0.7161251089117895,0.6213627272726097,0.5728651029657468
0.7535292037235646,0.7166900824595397,0.6221709067403355,0.5731673148654589
0.7538099826582737,0.7172555288512952,0.622980795052437,0.5734708908067815
0.754087323464617,0.7178221677970503,0.6237919881454341,0.5737759178618499
0.7543624378693947,0.7183890936056758,0.6246041163991107,0.5740819861754649
0.7546341591866846,0.7189570901747622,0.6254175861031664,0.5743900659395981
0.7549030924154937,0.7195257814765899,0.6262322583540001,0.5746993372433914
0.7551693648102206,0.7200952257206289,0.6270476571590032,0.5750096120132248
0.755433240177812,0.7206654428240195,0.6278640433608431,0.5753216665694829
0.7556940929772812,0.7212361345793534,0.6286817063209901,0.5756347339202996
0.7559524178444283,0.7218071626560904,0.6295000206189381,0.5759487444065514
0.7562082556075933,0.7223787402454456,0.6303191539407352,0.5762641601365491
0.7564612652114974,0.7229507255631668,0.6311391728302418,0.5765816788043222
0.7567119438606754,0.7235227379641482,0.6319598333264039,0.5769000356751834
0.7569600729023367,0.724095359192587,0.6327811762869012,0.5772201047111839
0.7572055219173445,0.7246682562425633,0.6336030029824486,0.5775411523789036
0.757448664854445,0.7252412021517632,0.634425485749058,0.5778642912120991
0.7576889218842323,0.725814105203209,0.6352480846585581,0.5781886452621731
0.7579272978052939,0.7263872136346251,0.6360710463043527,0.5785142951086577
0.7581631315696614,0.7269604796433348,0.6368946457651191,0.5788411056945463
0.7583966845393156,0.7275334500395447,0.6377184420183454,0.5791695781610829
0.7586280355983561,0.7281063366793863,0.638542516022446,0.5794997259715879
0.7588568102995853,0.7286788591464667,0.6393666612552181,0.579830073579554
0.7590831989477896,0.7292517051178407,0.6401910999524668,0.5801627820790392
0.7593075743651646,0.7298240810181464,0.6410151647780732,0.5804968732275363
0.7595300818525726,0.7303961935454001,0.6418394276126468,0.5808318471806834
0.7597504341339258,0.730967969406419,0.6426634195733569,0.5811690237624201
0.7599687241229509,0.7315389738419247,0.6434871233483387,0.5815075333805975
0.7601849483078549,0.7321097928050725,0.6443108281062777,0.5818468497727258
0.7603990710712598,0.7326801409838906,0.6451339358896745,0.5821880483637242
0.7606111197063292,0.733249659990575,0.6459568759895891,0.5825308095441707
0.7608211818463841,0.7338178682835078,0.6467794857103607,0.5828749196041108
0.7610287892191483,0.7343861165745741,0.6476015443212314,0.5832201971186352
0.7612346633537522,0.7349534758386694,0.6484230110271624,0.5835671487958698
0.7614389027208858,0.7355198635937533,0.6492438422371688,0.5839157089265007
0.7616414643907863,0.7360857013825348,0.6500642161896423,0.5842654684324514
0.7618422380585792,0.7366503673674588,0.6508836085175393,0.5846163647415008
0.7620411464468466,0.7372140539210127,0.6517021947634356,0.5849691788304902
0.7622377159688742,0.7377766393591035,0.6525198845471655,0.5853232387023719
0.7624328086066975,0.7383378049878951,0.6533366083647808,0.5856788753212143
0.762626169846547,0.7388979076329583,0.654152306214011,0.5860360995170507
0.7628175781762297,0.7394569265797605,0.6549669418709988,0.5863945902521319
0.763007986201332,0.740014683853252,0.6557804918840843,0.5867546964460076
0.7631968316141298,0.7405709766054025,0.6565928206708006,0.5871157563526213
0.7633840334327688,0.7411260489518151,0.6574040944360474,0.587478574331334
0.7635694923571977,0.7416792856051588,0.6582138056935691,0.5878428739798665
0.7637532047061457,0.7422311154371628,0.6590221001509885,0.5882083703060758
0.7639352368608628,0.7427814581078465,0.659828994104201,0.5885755788866337
0.7641162713621396,0.7433296946764995,0.6606344128718135,0.5889440216894869
0.7642959025015608,0.7438767094189807,0.6614381310806207,0.5893142722224864
0.7644741016754187,0.7444219475687066,0.662240083070314,0.589685618662868
0.7646509909852158,0.7449651925252452,0.6630405479500211,0.5900578782596498
0.7648264348698534,0.7455065143032225,0.6638390515604248,0.5904317808317712
0.7650003791974087,0.7460461740407069,0.6646358524735407,0.5908074467212215
0.7651731240207984,0.746583692401616,0.6654309166841584,0.5911839017411971
0.7653443103432193,0.7471190986297682,0.6662237827060883,0.591561741737664
0.765513887227433,0.747652570846337,0.667015028828079,0.5919408382153925
0.7656823455898352,0.7481835414809261,0.6678040142005635,0.5923213010243102
0.7658501029020929,0.7487123946870157,0.6685909230611314,0.5927037580784479
0.7660165475416478,0.7492392042595255,0.6693754823082626,0.5930871796351646
0.7661817811055147,0.7497636685382654,0.6701579495818702,0.5934721545122329
0.7663460992830986,0.750285736353563,0.6709377303281447,0.5938577973745256
0.7665087723165557,0.750805215188426,0.6717152527983342,0.5942451710346612
0.7666708060319748,0.7513226046706744,0.6724906940407526,0.5946334613271642
0.7668315780257492,0.7518374728101804,0.6732635233131739,0.5950228401338686
0.7669915264053784,0.7523497270283925,0.674033918183126,0.5954139074827222
0.767150458253823,0.752858419589959,0.6748016792808131,0.5958055389793206
0.7673081743895698,0.7533654059412984,0.6755668578196996,0.596198944055709
0.7674651869835466,0.7538692637196324,0.6763291929480704,0.5965930145695628
0.7676210481124365,0.7543706830822406,0.6770887880452389,0.596988168406021
0.76777593985652,0.754869368015613,0.6778458031271303,0.5973845626170784
0.7679301599267234,0.7553653868254656,0.6785996428830349,0.5977821611209587
0.7680831986216473,0.7558583171414104,0.6793505629229214,0.5981808973197152
0.7682352453137404,0.7563482504090485,0.6800988885976753,0.5985810903550749
0.768386499406136,0.7568352053054191,0.6808441230140652,0.5989825381431222
0.7685374457282643,0.7573188985738553,0.6815861042656416,0.599384708208902
0.768686986056026,0.7578000585388567,0.6823252609430984,0.5997878371326846
0.7688363278879069,0.7582778398790825,0.6830612397462805,0.6001923737908738
0.7689848242310032,0.7587528954856254,0.6837936306255629,0.6005976805448524
0.7691325312486268,0.7592244824183646,0.684523179637762,0.6010039042296403
0.7692792981261921,0.7596927204833245,0.6852492989783018,0.6014105801669395
0.7694254026638273,0.7601581071603778,0.6859721260624045,0.6018187700069263
0.7695708431071496,0.7606196944335604,0.6866917492297143,0.6022277314193347
0.769715346201016,0.7610783125826668,0.6874078973373916,0.6026373315462312
0.76985912875688,0.7615337442007298,0.6881203832265436,0.6030483216827779
0.7700025935645237,0.7619853879541144,0.6888294403947169,0.6034602310713402
0.7701455378491983,0.7624340591958454,0.689534611741093,0.6038729051259037
0.7702877978388469,0.7628790476350498,0.6902362315102669,0.6042859294588393
0.7704298604396113,0.763320351910695,0.6909344846000213,0.6046999476070551
0.7705710812827576,0.7637582727755288,0.6916290969057539,0.6051148156496702
0.770712092418641,0.764192679361607,0.6923196567114043,0.6055304007199543
0.7708521654807361,0.7646230869211892,0.6930066503932472,0.6059469074952887
0.7709919891465173,0.7650505971738034,0.6936899075190928,0.6063637571519377
0.7711313479100618,0.7654742754075853,0.6943693740826702,0.606781470552093
0.7712701767542824,0.7658942200796328,0.6950448660709355,0.6071990306183872
0.7714082340428035,0.7663110242738651,0.6957166716494276,0.6076180547031806
0.7715462342784267,0.766723737267534,0.6963844428294201,0.6080374580149727
0.771683905651669,0.7671330870223833,0.6970479421634336,0.608456331539654
0.7718211679860417,0.7675384124388143,0.6977075988420229,0.6088768158344879
0.7719580440800674,0.7679397300050728,0.6983631055035516,0.6092977213828839
0.772094510364911,0.7683374184520515,0.6990145586894326,0.6097185396770304
0.772230282608263,0.768731082787356,0.6996621233047877,0.6101399615519273
0.7723659190094337,0.7691213072089216,0.700305580155203,0.6105620296903139
0.7725010553050049,0.769507394643278,0.7009449457263013,0.6109845419884037
0.7726358530071884,0.7698897202427346,0.701580164492486,0.6114064550673768
0.772770549342057,0.7702684743882838,0.7022111564005321,0.6118293316784745
0.7729047616663794,0.7706435655857063,0.7028375939324351,0.6122523522382921
0.7730385396243983,0.7710141779077101,0.7034599020411072,0.612675627470293
0.7731724722760451,0.7713812860441126,0.7040782157670583,0.6130988601192724
0.7733060342930946,0.7717442975570289,0.7046921351322619,0.6135226930912973
0.7734390717066504,0.7721033296156126,0.7053017351831244,0.6139464376968484
0.7735723472783161,0.7724583177553632,0.7059070526974139,0.6143703163371577
0.7737047172487012,0.7728095843896217,0.7065076844019549,0.6147941558954365
0.7738370804647825,0.7731569037715909,0.7071042065953523,0.6152182313811096
0.7739695069106168,0.773499912730433,0.7076962688217915,0.6156416323901592
0.774102002758976,0.7738391246092791,0.7082839902545404,0.6160652128234626
0.7742342864606349,0.7741743571068418,0.7088671939818332,0.6164890860925316
0.7743660899541112,0.7745058265719469,0.7094459478163304,0.6169118628330854
0.7744976837268136,0.77483307458613,0.710020257449743,0.617335021557852
0.7746295098085922,0.7751563841644495,0.7105899291512132,0.6177579938779741
0.7747610308347357,0.7754756652168592,0.7111553644774534,0.6181809468905882
0.7748923758863298,0.7757907539574663,0.7117161640803118,0.6186035111241406
0.7750234327182072,0.7761023743882927,0.7122726013282173,0.6190260403166125
0.7751543480226325,0.7764095795059303,0.7128243061141691,0.6194479300796039
0.7752851648195236,0.7767127481695221,0.7133714606860287,0.6198693851636454
0.775415841794323,0.7770119792928778,0.7139141709063656,0.6202902579875056
0.7755464334420809,0.7773075216391208,0.714452047437849,0.620710983271013
0.7756771102226737,0.777598588327988,0.7149855668418612,0.6211308277996004
0.7758076575918951,0.7778861317137872,0.7155145299273328,0.6215506193192916
0.7759381447518373,0.7781696322562169,0.7160387801371464,0.6219697341786233
0.7760687672096718,0.7784491578719105,0.7165588220048292,0.6223882544961611
0.7761994583449703,0.7787242600202663,0.717074216075751,0.6228053831130815
0.7763299847712567,0.7789957702651342,0.7175849650056779,0.6232226274207787
0.7764604319101464,0.779263490226907,0.718091025345605,0.6236390882079487
0.7765905252531616,0.7795269546111866,0.7185927938091744,0.6240547218922522
0.7767208978623708,0.7797866829862488,0.7190900158437052,0.6244693856609058
0.7768515023198144,0.7800424025608879,0.7195823438167155,0.6248829061021665
0.7769816935799669,0.7802942704893399,0.7200701435177781,0.6252950954720184
0.7771121359164294,0.7805424462688372,0.7205535665157426,0.625706949352884
0.7772424215022168,0.7807862571073019,0.7210324144782592,0.6261173543688415
0.7773729606856312,0.7810264801060861,0.7215068818743494,0.6265271113416834
0.7775035379434307,0.7812627040554272,0.7219765289198603,0.6269361385792177
0.7776337055765624,0.7814951521670265,0.7224414310878914,0.6273441475413835
0.7777639374245253,0.7817239851996315,0.7229017745999937,0.6277510392223332
0.7778944220877722,0.7819491016906562,0.7233578416231844,0.6281567078989345
0.7780250251576895,0.7821702263337514,0.7238092086303809,0.628560865401674
0.7781553010673551,0.7823874411254925,0.7242561333230589,0.6289638260242961
0.7782857393429564,0.7826010734042939,0.724698430777604,0.6293654031711089
0.7784161413881152,0.7828108807396943,0.7251363862896919,0.629765958232886
0.7785467761978122,0.7830168110846187,0.7255698058737375,0.6301649013672126
0.778677359141785,0.7832193013559523,0.7259987404234114,0.6305627305519323
0.7788076795951223,0.7834178286903836,0.7264233073666306,0.6309590993773024
0.7789382852166049,0.7836124322728153,0.7268435685139649,0.6313536137517897
0.7790689890908958,0.7838040003617421,0.7272594557149865,0.6317468271796757
0.7791996355074909,0.7839917170437136,0.7276707683160152,0.6321385035353785
0.7793303971972863,0.7841755880512489,0.7280777414767997,0.6325287154181345
0.7794615950276583,0.7843562900533511,0.7284804553727731,0.6329173405575429
0.7795925318101989,0.7845330281345343,0.7288784980407977,0.6333039165281004
0.7797234036840619,0.7847062243385499,0.7292720326296425,0.6336887130342104
0.7798544971236119,0.7848764862120401,0.729661258745667,0.6340722791201009
0.779985857001012,0.7850427548505245,0.7300462829060896,0.6344537376533739
0.7801174902000285,0.7852057105811427,0.7304271648153688,0.6348337770762408
0.7802492499028021,0.7853650563544614,0.7308035961781983,0.635211773761971
0.7803806213133005,0.785521279755997,0.7311757746804417,0.6355877550924847
0.7805122576611259,0.785674199504487,0.7315437521469589,0.6359617468226222
0.7806438323979376,0.7858236154362547,0.7319075133617448,0.6363338621103838
0.7807752223828732,0.785970165142178,0.7322671800695041,0.6367045030571195
0.7809070099946744,0.786113215633702,0.7326221367316926,0.6370728439208567
0.7810390798052737,0.7862528296497908,0.7329732036022529,0.6374393827051471
0.7811712999495651,0.7863891986064578,0.7333199572598079,0.6378029393106842
0.7813033515409064,0.7865222270129736,0.7336629024792322,0.6381651805232729
0.7814352741311691,0.7866523301110844,0.7340016666135161,0.6385253551864708
0.7815676293043093,0.7867790994813013,0.7343361811484511,0.6388834340394656
0.7817002405233814,0.7869033135809751,0.7346669844234155,0.6392393082069475
0.7818324466120634,0.7870240046379419,0.7349936027777739,0.6395928292148131
0.781965034115467,0.7871420754406544,0.7353162311134988,0.6399439992310789
0.7820975866304408,0.7872566428030681,0.735634971763449,0.6402930095102802
0.7822301977841873,0.7873685218962607,0.735949570895163,0.6406397577772784
0.782363316061184,0.7874777017078536,0.7362603697192974,0.6409839634279104
0.7824964614328745,0.7875838072424821,0.7365671937030502,0.6413257445570594
0.7826293548299244,0.7876863212297764,0.7368701339127326,0.6416644792668804
0.7827621953193916,0.7877864374451988,0.7371694872138659,0.6420015859760869
0.7828955955672822,0.7878836482811257,0.7374646256831459,0.6423361977957581
0.7830288640259354,0.7879780066212309,0.7377563649449543,0.6426680074863698
0.783162487738913,0.7880698929420911,0.7380443263017064,0.642997451177296
0.7832962216491256,0.7881586788564503,0.7383283083018208,0.6433245975446856
0.7834297210004356,0.7882449733548381,0.738608789373794,0.6436490743465481
0.7835636888813526,0.7883284459368588,0.7388856788211315,0.643971099139779
0.7836972359106588,0.7884097119446682,0.7391586384830033,0.644290506569753
0.7838310606588337,0.7884879578394568,0.7394280971942683,0.6446074283227772
0.783964935185272,0.788563825054972,0.739693850103996,0.6449215142272989
0.7840990538329722,0.7886373492975797,0.7399561522426098,0.6452328836182342
0.784232910537386,0.7887080549714831,0.7402149127054272,0.6455416138859232
0.7843672228882204,0.7887765429507896,0.7404701878832779,0.6458473393741528
0.7845015036140691,0.7888425147609535,0.7407218453169448,0.6461507570614435
0.7846359522000046,0.7889059640441644,0.7409701378825906,0.6464509934678443
0.7847703422347007,0.7889670678035757,0.7412151785475654,0.6467490769419335
0.784904994444671,0.7890255004096658,0.7414566159945852,0.6470435242253162
0.7850395700910607,0.7890825397898336,0.7416949703221893,0.6473358289137798
0.7851742005430168,0.7891368724105116,0.7419297484390194,0.6476250772139809
0.7853089192518838,0.7891889038563966,0.7421610609425894,0.6479119148384701
0.7854435947468988,0.7892392889730296,0.7423893056830752,0.6481959310211891
0.7855784751197582,0.7892869710116303,0.7426143921927759,0.648477058245802
0.7857135031253537,0.7893326779503028,0.742836071361586,0.6487552341567534
0.7858484046152162,0.7893766284623029,0.7430547555505873,0.6490301690834249
0.7859834819722341,0.7894182143897504,0.7432705844416795,0.6493028569922992
0.7861185644767916,0.7894580679119976,0.7434831331007377,0.6495721054244941
0.7862536187309964,0.7894953489827308,0.7436924187869155,0.6498383261331363
0.7863887143357974,0.7895314393665341,0.7438988493499906,0.6501021244106726
0.7865238758212546,0.7895650034730027,0.7441022183743788,0.6503625380299775
0.7866594562474248,0.7895967210435844,0.744302592914313,0.6506205540247413
0.7867947410841318,0.7896267905342622,0.74450002254003,0.6508753214007206
0.786930113318575,0.7896552335598601,0.7446944325812193,0.6511276341866861
0.7870655342189214,0.7896815034290308,0.74488601863449,0.6513764681744615
0.787201004906543,0.7897060411460237,0.7450745552150042,0.6516225692320756
0.7873365542326818,0.789728932538844,0.7452603246406857,0.6518660303615251
0.7874727011386083,0.7897500868289145,0.7454435680147725,0.6521061314024627
0.7876083474304356,0.7897699058894885,0.7456238021296749,0.6523440461244692
0.7877439695218491,0.7897879155825873,0.7458011119004815,0.6525788358232911
0.7878796823691924,0.7898044781686804,0.7459760495722173,0.6528100703356009
0.7880153691490711,0.7898192553513169,0.7461480786910889,0.6530390783450972
0.7881512791893645,0.7898325264265168,0.7463176774362988,0.6532647890518111
0.7882870563518652,0.7898443210025962,0.7464844915043892,0.6534879735685839
0.7884228594209326,0.7898546762379921,0.7466487966104239,0.6537081802946495
0.7885588606915294,0.7898636399962842,0.7468104138477899,0.653925091072788
0.7886947022917279,0.7898716258998475,0.7469695379262984,0.6541396606921398
0.7888307335865219,0.7898777883100279,0.7471263573105755,0.654350845052715
0.7889670519550064,0.7898830634142533,0.7472805500487536,0.6545592703004633
0.7891030873455671,0.789886575046862,0.747432363603875,0.6547645869590614
0.7892394477980759,0.7898889441468884,0.7475819575285775,0.6549675662520852
0.7893758987533355,0.7898899671940404,0.7477290743318329,0.6551677480128643
0.7895120526838882,0.7898899799943695,0.747873664170418,0.6553650548624936
0.7896481111250441,0.789888653614833,0.748015782656911,0.6555592840215781
0.7897838639307447,0.7898861600908197,0.7481557395169853,0.6557509799597462
0.7899198586235135,0.7898831909290214,0.7482934714737254,0.6559397891259722
0.790055894099153,0.7898784500812325,0.7484287460038329,0.6561259553680249
0.7901917132228483,0.7898726533600098,0.7485621656699112,0.6563095120740202
0.7903276841361838,0.7898660519547724,0.7486932968421317,0.6564894440452148
0.7904635624509352,0.7898581335267291,0.748822233446305,0.6566675368705605
0.7905993327077133,0.7898493040692119,0.7489489882107896,0.6568425509468216
0.7907357593619374,0.7898395616300905,0.7490735511611974,0.657014987608264
0.7908717346330048,0.7898288640074629,0.7491962068726175,0.6571845362055418
0.7910072454690308,0.7898173944283325,0.7493168055422155,0.6573516897120524
0.7911428422460542,0.7898052292199151,0.7494354050699741,0.6575164416742897
0.7912785945083308,0.7897925444375191,0.7495518204854319,0.6576781131494563
0.7914141328463934,0.789778661572168,0.7496663636629124,0.6578371040826844
0.7915497817728172,0.7897636028962183,0.7497786509485472,0.6579941566435046
0.7916855379819162,0.7897480254669743,0.7498890354379005,0.6581488175284353
0.7918213507518023,0.7897315381368756,0.7499976388114471,0.6583007398619438
0.7919567647232835,0.7897148674661606,0.7501045086570924,0.6584501849515704
0.7920924653978028,0.7896969829632602,0.75020931392461,0.6585974775257927
0.7922276084981136,0.7896784336636078,0.7503122789252511,0.6587414733603135
0.7923626351259444,0.7896592121471315,0.75041347157709,0.6588838868445085
0.7924978097493116,0.7896396525206628,0.7505128084792656,0.6590237256416712
0.7926327171411952,0.7896192997427075,0.7506106543966414,0.6591609868576912
0.7927676622937544,0.7895982746568659,0.7507066699279458,0.6592965283279901
0.792902726075903,0.7895768980226587,0.7508011256463037,0.659429810946554
0.7930374001802433,0.789554807239037,0.7508937005917761,0.6595609474218317
0.793172228030037,0.789532241656412,0.750984593145142,0.6596896722212887
0.7933070655455793,0.7895091413849016,0.7510739554900144,0.6598164794014865
0.7934413563895868,0.7894858323300246,0.7511612809941467,0.6599409366825595
0.7935755407718705,0.7894620219277149,0.7512472924920105,0.6600636215292998
0.7937098566145264,0.7894375228113055,0.7513314762280271,0.6601844101001013
0.7938437798628658,0.7894127783656081,0.7514144882779704,0.6603029579087208
0.7939780122759462,0.7893878767761353,0.7514955250852683,0.6604197620501795
0.7941117055101852,0.789362643434201,0.7515754198158655,0.6605345073995016
0.7942453360982192,0.7893365924480726,0.7516535935226965,0.660647150525963
0.7943787982739554,0.78931031233062,0.7517302019589674,0.6607581319159834
0.7945122578921129,0.7892836062649917,0.7518055027259085,0.6608672068311519
0.794645469023846,0.7892565229877192,0.7518794372872303,0.6609747763996194
0.7947787285684648,0.7892291776159255,0.7519517088913084,0.6610805362808714
0.7949115970940743,0.7892018466610455,0.7520227603301679,0.6611848046272961
0.7950443129248106,0.7891742550632774,0.7520923092009357,0.6612866852759561
0.7951770738153365,0.7891463991479244,0.7521606391378198,0.6613875946646243
0.79530976737034,0.7891184900922572,0.7522276659332113,0.6614872518138704
0.7954423921537512,0.7890903034937593,0.7522931005430327,0.6615852696242936
0.7955744209806582,0.7890620347675626,0.7523574353462258,0.6616819540768238
0.7957063140313094,0.7890333698556214,0.7524204178780448,0.6617769658483933
0.7958383408527295,0.7890045929222406,0.7524820106838577,0.6618711935597736
0.795969926702476,0.7889755419439185,0.7525426155453117,0.6619641463587607
0.7961012895662708,0.7889463172893902,0.7526018522253503,0.6620556208398332
0.796232422067564,0.788917233067088,0.7526597927080534,0.6621455782282729
0.7963636140993923,0.7888883747649722,0.7527166654384807,0.6622350999521808
0.7964946254784606,0.7888588278017721,0.752772142426153,0.6623233700959407
0.7966253853923247,0.7888293065298048,0.752826599710702,0.662409691432169
0.796755839979369,0.7887996896412921,0.7528797386995455,0.6624961333782954
0.796885873887213,0.788770383047055,0.752931942209237,0.6625811524036949
0.7970156935874528,0.7887409124003886,0.752983116545023,0.6626651514792659
0.7971453037143014,0.7887110785796329,0.7530329439509594,0.6627488804971674
0.7972747305706577,0.7886816632276377,0.7530817651346693,0.6628313958628441
0.7974038895526734,0.7886520004569335,0.753129370410972,0.6629135469970168
0.797532844903373,0.7886221262366748,0.7531761200903054,0.6629949198830132
0.7976615086439444,0.7885923376974664,0.7532217495349042,0.6630757533412754
0.7977899699971746,0.7885627960216209,0.7532664482432396,0.6631557257709806
0.7979181645798019,0.7885335658265252,0.753309969976102,0.6632357964310082
0.7980463897979636,0.7885038643761053,0.7533524819053001,0.6633151496873189
0.7981740369287674,0.7884741585267845,0.7533943020870633,0.6633936372650944
0.7983014315398372,0.788444756555386,0.7534349241671512,0.6634720696127059
0.7984286055587229,0.788415345215347,0.7534744065200693,0.6635505411568261
0.7985554330294167,0.788385940063912,0.753513238732334,0.6636285631017138
0.7986823509494306,0.7883565976328758,0.753550909684317,0.663706780230399
0.7988084271564443,0.7883275699590929,0.7535874441982696,0.6637845546134792
0.7989344538586383,0.7882985597036604,0.7536231859761511,0.6638624366415139
0.7990602035170286,0.7882699072865614,0.7536579477948504,0.6639394050324731
0.7991855701399933,0.7882413642155512,0.7536921641827191,0.6640168844190937
0.7993107947201775,0.7882126536954243,0.7537254511451408,0.6640950079700028
0.7994355891948539,0.7881842508704227,0.7537575360054973,0.664172685473719
0.7995600478141511,0.7881559033159521,0.7537890163855421,0.6642509663068644
0.7996842013860026,0.7881280870031779,0.7538195821830788,0.6643293327649691
0.7998083019124737,0.788100289425073,0.7538495689823759,0.664407973798015
0.7999318444779995,0.7880724997226509,0.7538788494576646,0.6644868105331752
0.8000549998542703,0.7880447957563973,0.7539071041704029,0.6645664317692987
0.8001779127105167,0.7880172250639919,0.7539346190936498,0.6646465609445112
0.8003002853553881,0.7879900557049991,0.7539609956564208,0.6647268895788178
0.8004224315624412,0.7879628992174047,0.7539866864142464,0.6648080280660765
0.8005442746235398,0.7879359300552209,0.7540117010965675,0.6648900314192511
0.8006657236168502,0.7879092374666256,0.7540361998096102,0.6649723671666402
0.8007868035524695,0.7878825523346911,0.7540596799489854,0.6650558744478682
0.8009077761020111,0.7878563256867666,0.7540826066677554,0.6651395342287347
0.8010283215562728,0.787829936915557,0.754104723519016,0.6652244531861321
0.8011485960031728,0.7878039640418748,0.7541260391484864,0.6653099916507054
0.801268195091509,0.7877780419920704,0.7541468560520043,0.6653963446520146
0.8013875599424954,0.7877523066516248,0.7541670218664612,0.6654835659925887
0.8015063981458039,0.7877266449960298,0.754186773547357,0.665571901509791
0.8016250784894106,0.7877015618651784,0.7542054077657353,0.6656612757535351
0.801743156422958,0.787676603317193,0.7542236012841792,0.6657523016130937
0.801861076471165,0.7876516941936781,0.7542411985532008,0.6658442510640078
0.8019782959626093,0.7876272340322362,0.7542580661696556,0.665937308488973
0.8020952179498368,0.78760282791664,0.7542743434684396,0.6660321088782605
0.802211699674793,0.7875791924290354,0.7542899357036527,0.6661282805988992
0.8023279968341991,0.7875555864937094,0.7543046767501017,0.6662254375295634
0.8024436525377904,0.7875316483332527,0.7543190570367192,0.6663246120742661
0.8025589935491477,0.7875082439939817,0.7543328157710926,0.6664243872956402
0.8026738299343261,0.7874851580957516,0.7543461136692008,0.6665265974886576
0.8027882139517797,0.7874622763664925,0.754358746674378,0.6666302736432002
0.8029023715933518,0.787439953753179,0.7543708481773942,0.666735526134423
0.8030159305691995,0.7874177420783189,0.7543822206446433,0.6668427149900943
0.8031291049463798,0.787396000871175,0.7543930455842333,0.6669513562858745
0.8032417535036634,0.787374305429016,0.7544036650235456,0.6670616688160387
0.8033539467793772,0.7873523570043314,0.7544136155503867,0.6671734672534898
0.8034657542491949,0.7873309677656,0.7544228734417847,0.6672870319364486
0.803577262256042,0.7873096736413938,0.754431751846824,0.6674026879654998
0.8036883330757952,0.7872885167823944,0.7544400985113936,0.6675205989703533
0.803798733170559,0.7872675173542177,0.7544477567175026,0.6676402773699107
0.8039086283845277,0.7872472575374339,0.7544550888101949,0.6677622122226683
0.8040181158259275,0.7872267195583236,0.7544620343734293,0.6678863118130401
0.8041271286412329,0.7872065286277025,0.7544685437264788,0.6680114173998648
0.8042361088081599,0.7871866232967775,0.754474422270732,0.6681392857294253
0.8043441707724457,0.7871668017505561,0.7544799908044971,0.6682691562575137
0.8044517761377948,0.7871472869236805,0.7544851509495283,0.6684017083540476
0.8045590389247415,0.787128578649649,0.7544895816903745,0.6685366636604617
0.8046658102722801,0.7871097906049342,0.7544940072134323,0.6686734608748952
0.8047723005600802,0.787091119877623,0.7544979108625057,0.6688127290736945
0.8048779665726906,0.787072680566402,0.7545013499339922,0.6689544482870385
0.8049833116055928,0.7870548599034987,0.7545042182523767,0.6690983408304756
0.8050879827073066,0.7870372819541395,0.7545067219073655,0.6692449867187293
0.8051921404141701,0.7870196727774184,0.7545086646773576,0.6693937528922111
0.8052958824676404,0.7870018339222266,0.7545106354920039,0.6695453133261173
0.8053993060941191,0.7869848055392785,0.7545118108900385,0.6696987748118376
0.8055020136123564,0.7869679032370133,0.7545128200239426,0.6698548781529929
0.8056042396126571,0.7869508196880034,0.7545135829361014,0.670014101487332
0.8057059624606253,0.7869341175570846,0.754513918017575,0.6701755723106501
0.8058072056732276,0.786917597140109,0.7545137957967499,0.6703394197911728
0.8059079751832346,0.7869012408196537,0.7545136336804869,0.6705062414090809
0.8060081614803707,0.7868851665034097,0.7545130377546266,0.6706755844398128
0.8061079739339079,0.7868692167511618,0.7545120237637828,0.6708473072915278
0.8062071345379991,0.7868534772185891,0.7545105780712568,0.6710217424661482
0.806305976524495,0.7868379621857651,0.7545088499439151,0.6711988916314635
0.8064042902890276,0.7868228562726035,0.7545067557373896,0.6713788642624086
0.8065019080182466,0.7868082929293081,0.7545045453191134,0.6715614559386361
0.8065990159182201,0.786793370011938,0.754501973874089,0.6717467604795848
0.8066955744597499,0.7867786826589097,0.754499204401751,0.6719356150923057
0.8067919416421329,0.7867644977806661,0.7544960294810823,0.6721271015600884
0.8068877697495258,0.7867502729310495,0.7544929174005305,0.6723212359822676
0.8069827510174743,0.7867361525443017,0.7544894299957929,0.6725180984170694
0.8070773017122967,0.7867226628549114,0.7544859534614554,0.6727180411776602
0.8071712167184796,0.7867088777960606,0.7544821949546044,0.6729210537680318
0.8072646257141772,0.7866952865184345,0.754477939667277,0.6731264308746037
0.8073575325238683,0.7866819810905081,0.7544733280514028,0.6733349592470472
0.8074501327805521,0.7866687377594324,0.754468481033543,0.6735464278826427
0.807542292878222,0.7866559273507303,0.7544634783364199,0.6737603250663691
0.8076335609939854,0.7866432221980169,0.7544581893455454,0.6739774472057988
0.8077243044320872,0.7866312275457624,0.7544526210531914,0.6741975922357989
0.8078146935041497,0.7866192095634863,0.754447140333572,0.6744203814442039
0.8079043460688888,0.7866070581707543,0.7544416128672453,0.6746465136258442
0.8079934703831382,0.7865954026527084,0.7544356256238012,0.6748752566845228
0.8080820530075442,0.7865834679404287,0.7544296585008794,0.6751068198666086
0.8081702228101656,0.7865719369089672,0.7544233741475731,0.6753416788138034
0.8082577414863276,0.7865602949316951,0.7544172837802746,0.6755785180663845
0.8083447180359249,0.7865490275359719,0.754410931244677,0.6758189204828895
0.8084311629172811,0.7865377695921286,0.7544042141768184,0.6760624913386044
0.8085170762307231,0.7865266865533286,0.7543974842951362,0.6763091342857176
0.8086024531684922,0.7865158512512772,0.7543906647963436,0.6765584267747716
0.808687289475538,0.7865051245582031,0.7543834651609048,0.6768109275822003
0.8087717721629087,0.78649471367109,0.7543762543075943,0.6770663182648725
0.8088555942376203,0.7864843281682303,0.7543688125497616,0.6773242256575406
0.8089390916862561,0.7864744277641869,0.7543615008167696,0.6775850693446076
0.809021784232422,0.786464393969439,0.7543540223623253,0.6778489267891739
0.8091040020857757,0.7864545212996035,0.7543465269150519,0.6781156623618161
0.8091860504702815,0.7864452052222306,0.7543390879016205,0.6783846934215004
0.8092671837698703,0.7864356582686937,0.7543312673597198,0.6786572718647973
0.8093477400670487,0.7864264464374957,0.7543233563859189,0.6789325788073872
0.8094277643156533,0.7864173711583292,0.7543156608541395,0.6792100368749843
0.8095072806452446,0.7864084290490297,0.7543076139154123,0.6794912384781343
0.8095864452520349,0.7863996763040203,0.7542997168465131,0.6797750660010401
0.8096648729052417,0.7863909467891993,0.754291700825959,0.6800614323734804
0.8097427623002079,0.7863823098785485,0.7542834822661905,0.680350844082046
0.8098201108992108,0.7863742335005863,0.7542752131381331,0.6806422682169875
0.8098973550123679,0.7863659741560317,0.7542668369277713,0.6809372006358267
0.8099737019874906,0.7863578716647246,0.7542584334845084,0.6812343267838002
0.8100494553680471,0.7863498779592334,0.7542504355927117,0.6815344490425951
0.8101249337640561,0.7863420426418812,0.7542423191307625,0.6818371170155997
0.8101998486516072,0.786334488746245,0.7542340077035153,0.6821426705348788
0.8102740333360264,0.7863271149057659,0.7542259570594415,0.68245050371837
0.8103476899714113,0.7863197448969957,0.754217527623495,0.6827614095882307
0.8104208087362038,0.7863126712031396,0.7542094880702614,0.6830742567690473
0.8104934303629772,0.7863057283908934,0.7542012390101712,0.6833901360931268
0.8105655077168602,0.786298839353018,0.7541932648814625,0.6837082014537964
0.8106370445168036,0.7862920949602141,0.7541849508077763,0.6840285231030554
0.8107080912791292,0.7862854808858126,0.7541768696467935,0.6843518873816609
0.8107785517859458,0.7862790881191224,0.7541687867193609,0.6846775855871468
0.8108485898999125,0.7862729498992946,0.7541606959528875,0.6850053580498138
0.810918126527036,0.7862671314336968,0.7541528010869258,0.6853353673034069
0.8109871313394393,0.7862611522799174,0.7541449534361238,0.6856678311656506
0.8110556495288626,0.7862556945883451,0.7541368766049485,0.6860025922862342
0.8111238538804092,0.7862501300167642,0.7541292698784564,0.6863400413434518
0.8111913308697927,0.7862446114979922,0.7541213119236385,0.6866793595203797
0.8112582799417642,0.7862393534127599,0.7541133929857681,0.6870211413978032
0.8113247348743144,0.7862341680970767,0.7541055028773278,0.6873649242816271
0.8113907075594375,0.7862292399803733,0.7540977630963543,0.6877108174314065
0.8114561607713419,0.7862245569300758,0.7540901024675337,0.688058887465987
0.8115211701857888,0.7862197904429578,0.7540825403076494,0.6884088861698708
0.8115856164739427,0.7862152015986199,0.7540753422225592,0.6887608683066142
0.8116499878579663,0.786210794237886,0.7540682978588935,0.6891146717667318
0.8117134630788304,0.7862065780435803,0.7540614450119617,0.689470611705311
0.8117764410693596,0.7862023815966431,0.754054406961535,0.6898286589307066
0.8118389033218053,0.7861984860013085,0.7540476270502512,0.6901883062375085
0.8119009213608337,0.7861947527466003,0.7540406876356115,0.6905495631933127
0.8119624175895157,0.7861915896131259,0.7540338586025345,0.6909130158467605
0.8120234749856043,0.7861884295874983,0.7540271329016295,0.6912778635913265
0.8120840138598584,0.7861851994845253,0.754020589007259,0.6916447576698398
0.8121440821177018,0.7861820565325578,0.7540141139702611,0.6920131159122851
0.8122036597649839,0.7861791580789148,0.7540077658588424,0.6923828560746589
0.8122629130167932,0.7861759812440857,0.7540017067173357,0.6927545651163907
0.8123214983466213,0.786173481374473,0.7539956144063195,0.6931276162196628
0.8123796610375966,0.7861710931613732,0.7539897413264751,0.6935019547267767
0.8124375805355017,0.7861689685617321,0.7539842270663039,0.6938776535612547
0.812494798510072,0.7861669322473244,0.7539788098676825,0.6942552257250516
0.8125516394517379,0.7861651024447931,0.7539733063042054,0.6946339101531444
0.8126079293261811,0.7861634229208342,0.7539681779571119,0.6950137512043039
0.8126637825513703,0.7861619408861991,0.7539630168049213,0.695394229424606
0.8127191411987834,0.7861605913432551,0.7539579381932707,0.6957761273933031
0.8127740511130478,0.7861595117224983,0.7539530115174979,0.6961595097441451
0.8128285858637974,0.7861586216190405,0.7539482922234626,0.6965441037563839
0.812882697529555,0.7861579222332371,0.7539436938690329,0.6969300120012771
0.8129365890833349,0.7861575554070035,0.7539392881529442,0.6973163724252244
0.8129899720363893,0.7861572392581255,0.753935092155026,0.6977032070071026
0.8130425858896856,0.7861571535188329,0.7539311851464573,0.6980915344214861
0.8130947532290957,0.7861574488591027,0.753927340691843,0.6984810114717297
0.8131465066814505,0.786157648526009,0.7539236657658056,0.6988712827196806
0.8131978021252704,0.7861581816088544,0.753920212377247,0.699261779513735
0.8132486716633754,0.7861589306045,0.753916920338428,0.6996535060224424
0.8132993101688395,0.7861599272545516,0.7539138139571855,0.7000454372352717
0.8133493816214867,0.7861612423080435,0.7539109017276006,0.7004377270490947
0.8133993093538727,0.7861627343611162,0.7539081501767927,0.7008306772402061
0.8134484644097257,0.7861646603037683,0.7539055924197586,0.7012237436406741
0.8134971577960887,0.7861665207752224,0.7539032187048464,0.7016180168380292
0.8135454310705196,0.7861686247558372,0.7539010418769951,0.7020127846351595
0.8135932806538346,0.7861709193323844,0.7538990502419994,0.7024079670835656
0.8136407168361687,0.7861732886532741,0.7538972687263217,0.7028030065406077
0.8136877516119096,0.7861763992675466,0.7538957034320137,0.7031981465925112
0.8137346318162707,0.7861794201131205,0.7538943124411758,0.7035933707778035
0.813781148189639,0.786182986805434,0.7538931282905139,0.7039893286221905
0.813826990306874,0.7861864612338351,0.753892085411062,0.7043849002692195
0.8138724389164474,0.786190199356711,0.7538912653817516,0.7047806442025301
0.8139173765728757,0.7861942256782217,0.7538906578407837,0.7051768407220222
0.8139619167463125,0.7861985402023646,0.7538902239569983,0.7055726634144657
0.8140059993857817,0.7862030745390632,0.7538899753228688,0.7059678362554135
0.8140497221206768,0.7862079197363314,0.753889913309885,0.7063629495809363
0.8140931890926403,0.7862130341689354,0.7538901184359049,0.7067580330256737
0.8141361521489555,0.7862183631941483,0.7538905120298107,0.7071531817233808
0.8141787244973939,0.7862239531496972,0.7538910768367417,0.7075478160432981
0.8142210541783781,0.7862298354122883,0.7538918545582403,0.7079424833751488
0.814262825976683,0.7862360467742704,0.7538929290033599,0.7083367228033509
0.8143041982907694,0.7862425287706019,0.7538940712859696,0.7087303651623327
0.8143453514272911,0.7862492232220791,0.753895417577402,0.7091235209402303
0.814386234055847,0.786256326526531,0.7538969767327777,0.7095162279711646
0.8144264650545743,0.7862636698030545,0.7538987041472955,0.7099082274340734
0.8144662864328518,0.7862712944351686,0.7539006211004876,0.7102992556757406
0.8145057700802522,0.7862792670901382,0.753902811103851,0.7106897084533118
0.8145448443062969,0.7862874054559167,0.7539051310601463,0.7110793646731508
0.8145837448466405,0.786295990103619,0.7539076811486205,0.7114680037055389
0.8146221430163002,0.7863048547934542,0.7539104654064828,0.7118561148294072
0.8146603185822593,0.7863140521374355,0.7539133693804149,0.7122427872531057
0.8146979290219083,0.786323545468697,0.7539164766315241,0.7126289673411119
0.8147352012852518,0.7863332430869869,0.7539198051820452,0.7130140540133402
0.8147720886069524,0.7863433956025642,0.7539233090502846,0.713397957165372
0.814808632777601,0.7863538542687397,0.7539269894727504,0.7137814982542469
0.8148447933766119,0.7863646927776488,0.7539308372528232,0.7141635776198723
0.8148806093528713,0.7863758617502812,0.7539349094392679,0.7145446013172772
0.81491607247265,0.786387078489581,0.7539391221332666,0.7149243338701248
0.8149510961255846,0.7863989347462473,0.7539435554596268,0.7153026918270237
0.8149860895154184,0.786411097070572,0.7539481368725756,0.7156799509640807
0.8150204371233987,0.7864235486085481,0.7539529029216078,0.7160557512676854
0.8150545151518395,0.786436388090925,0.753957834888366,0.7164304673528193
0.8150882360583978,0.7864495926071389,0.753962971429229,0.7168030549223586
0.8151216088933964,0.7864632026727366,0.7539682892321482,0.7171743931905147
0.8151546949742667,0.786477161907158,0.7539737229850143,0.7175442893781185
0.8151874034758274,0.7864914777035343,0.7539793185516915,0.7179128828743703
0.8152198061604813,0.7865061188744767,0.7539851209601943,0.7182799871374068
0.8152518464584108,0.7865211645476433,0.7539911626387477,0.7186451088673124
0.8152841784884746,0.7865365386349399,0.7539972713722909,0.7190081190701759
0.8153156647455768,0.7865523093038073,0.7540035351942107,0.7193698968462499
0.8153469223490899,0.7865684919829119,0.7540099900270989,0.7197295310127308
0.8153776559041016,0.7865849815573019,0.7540165609063678,0.7200879793191819
0.8154080360717735,0.7866019267479141,0.7540233199669574,0.7204440637246438
0.8154381617157069,0.7866191719318357,0.7540301993913564,0.7207981691781784
0.8154679750172634,0.786636786150993,0.7540372663043803,0.721150624586407
0.8154974575304554,0.7866548941306997,0.7540444348768055,0.7215010130244266
0.815526603412929,0.7866734024303739,0.7540517949148745,0.7218497150199634
0.8155554651600713,0.7866923001949083,0.7540592656107111,0.7221960091397394
0.8155840259536413,0.786711597850789,0.7540668618184093,0.7225407561240387
0.8156122988390644,0.7867312832855101,0.7540746284185177,0.7228833541941732
0.815640591907802,0.7867514611240914,0.754082543747167,0.7232237780300742
0.8156682432991815,0.7867719724273328,0.7540905347047707,0.7235613862649848
0.8156955553703524,0.7867929199902304,0.7540986477267295,0.7238972238608166
0.8157228603406812,0.7868142164925491,0.7541068785380264,0.7242319101416412
0.8157495509647725,0.7868360267945755,0.7541152309019616,0.7245642507110128
0.8157760073117438,0.7868582346422984,0.7541237108912974,0.7248936572878165
0.8158021707689557,0.7868808395510096,0.7541323242714346,0.725220693073547
0.8158280551169085,0.786903840423226,0.754141059345282,0.7255462309556931
0.8158541579248632,0.7869272812371348,0.7541498844553998,0.7258690712176002
0.8158794605767451,0.7869511849217257,0.754158827867626,0.7261898229128222
0.8159044472498069,0.7869755353177357,0.7541679014149737,0.7265083253543434
0.8159296696956947,0.7870003279351335,0.7541770428628407,0.7268241116557961
0.8159543448451198,0.787025519376028,0.7541862657631603,0.7271373338340824
0.8159784689634751,0.7870511249650606,0.7541955869006394,0.7274484621994516
0.8160023288193676,0.7870771581230782,0.7542050225454943,0.7277566764048959
0.8160259619369729,0.7871037256214553,0.7542145568455649,0.7280624052172909
0.8160494097967325,0.7871307114865653,0.7542241519401425,0.7283659923825444
0.8160724529116823,0.7871581050359445,0.7542338870591114,0.7286671532312977
0.8160953338516335,0.787185956129876,0.7542437110606912,0.7289657432390311
0.8161178794796934,0.7872142682716572,0.7542536248114435,0.7292618994887446
0.816140220697789,0.787243026509168,0.7542635674071865,0.7295551197540053
0.8161622420681347,0.7872722257684379,0.7542736061001902,0.7298456321019964
0.8161840545204395,0.7873018829290509,0.7542837247265317,0.7301338006064078
0.8162056659014746,0.7873320001574291,0.7542939021525812,0.730419650878016
0.8162269732330278,0.7873625436904,0.7543041496328284,0.7307027351908043
0.8162480618402617,0.7873935868056989,0.7543144255976044,0.7309830165018167
0.816269046194543,0.7874250841732592,0.7543247495965865,0.7312607819672947
0.8162896377516544,0.7874569986251476,0.7543351553912503,0.7315350513855996
0.8163099901543776,0.787489372427458,0.754345584882804,0.7318075430449743
0.8163301159438439,0.787522045149706,0.7543560790930872,0.7320769881843039
0.8163499782049434,0.7875552684774828,0.7543665940501477,0.7323439112543585
0.8163696776098892,0.787588984286397,0.754377165709323,0.732608052432512
0.816389052785468,0.7876231635174247,0.7543878460866955,0.7328695411730803
0.8164082469285491,0.7876578415295987,0.75439849745102,0.7331280257754873
0.816427312221981,0.7876929783633053,0.7544091910728108,0.7333836374949706
0.8164460313182661,0.787728735450644,0.7544198732542708,0.7336367244380111
0.816464579335367,0.7877648023813761,0.7544305935317674,0.7338866027274454
0.816482987737209,0.787801326875505,0.7544413145253368,0.7341343242565331
0.8165010561251909,0.7878383217899079,0.7544520909271974,0.7343791350115203
0.8165189421037709,0.7878757661037583,0.7544628666438968,0.7346210759156668
0.8165365749517253,0.7879135499852788,0.7544736429293973,0.7348602499345906
0.8165542232056043,0.7879518759461733,0.7544844258068362,0.7350970212079003
0.8165714665766478,0.7879906959869301,0.7544952433343822,0.7353307346544528
0.8165884651785129,0.7880300174524064,0.7545060466342319,0.7355614338555486
0.8166054645778852,0.788069735864381,0.7545168294664119,0.735789393917776
0.8166220754808559,0.7881099664879099,0.7545276328870342,0.73601428844193
0.8166384745635247,0.788150614424632,0.7545384125141863,0.7362366558309034
0.8166546960076057,0.7881917642337363,0.7545491900892247,0.7364562645766914
0.8166708289650955,0.7882333510307774,0.7545599732746454,0.736672963085096
0.8166864124776462,0.7882753053113355,0.7545707287879995,0.7368872897792935
0.8167021189105541,0.7883177739840027,0.7545814830484493,0.7370987263610708
0.8167175727206801,0.7883607408960519,0.7545922668846381,0.7373073086210582
0.8167328913607925,0.7884041161298068,0.7546029406287896,0.7375131300534302
0.8167479779199819,0.7884479680225138,0.7546136161893597,0.7377169078763441
0.8167628859707281,0.7884922874231358,0.7546242314917971,0.7379173233569188
0.8167775960511009,0.7885370481819405,0.7546348508716443,0.7381152686470024
0.8167921450051777,0.788582270385053,0.7546454239779615,0.7383101293613106
0.8168067403637662,0.788627944345531,0.7546559718797683,0.73850228564044
0.816821182494239,0.7886740504541964,0.7546664682428392,0.7386919013671197
0.8168352049039624,0.7887206541570124,0.7546769439020816,0.7388790893867037
0.8168491401354826,0.788767521236226,0.7546873647231147,0.7390632334455656
0.8168628925553869,0.7888149489980764,0.7546977611532607,0.7392449515215748
0.8168764275902711,0.788863139140346,0.7547080975299832,0.7394240509634619
0.8168898520474678,0.7889114292084313,0.7547183963739755,0.7395998612771763
0.816903114561834,0.7889601549998038,0.754728597755594,0.7397733234827719
0.8169162000082021,0.7890093170045646,0.7547388227080951,0.7399442457009753
0.8169293849104058,0.7890588927492785,0.7547489607595754,0.7401125597102298
0.8169421892690355,0.7891088868282521,0.7547590358033868,0.7402785908406113
0.8169548192588121,0.7891594518788221,0.7547690379583674,0.7404420382940574
0.8169673439133585,0.7892106294409352,0.7547790100851657,0.7406024764517801
0.8169797553697108,0.7892619125889687,0.7547888994280271,0.7407604928626643
0.8169919370774132,0.7893136033900209,0.7547987151228076,0.7409158577557462
0.8170040624169885,0.7893657395128811,0.7548084774647166,0.7410693282203317
0.8170160199473115,0.789418252177693,0.7548181676044589,0.7412200536109176
0.8170278652539074,0.7894709913658978,0.7548278006533675,0.7413678827832881
0.8170395460484143,0.7895243173654748,0.7548373670772781,0.7415134505624961
0.8170511603510884,0.7895780497268322,0.7548468470574147,0.7416568296205588
0.8170626544747166,0.7896321753137612,0.7548562397409594,0.741797706518319
0.8170741785536357,0.7896866920503236,0.7548655288213768,0.7419356672072307
0.8170855030239487,0.7897415669286725,0.7548747818919487,0.7420713774745514
0.8170966033277548,0.7897968987756586,0.7548839419313818,0.7422048926809999
0.8171075835152601,0.7898525448854379,0.7548930338689108,0.7423359045819528
0.8171187571545446,0.7899086025185041,0.7549020261836672,0.7424647045754142
0.8171295211977386,0.7899654533667683,0.7549109314900465,0.7425911081578671
0.8171401784638154,0.7900222928889412,0.7549197444982642,0.7427152827588647
0.817150702557952,0.7900794746452005,0.7549284756904294,0.7428374663783175
0.8171611304125158,0.790137019225258,0.7549371278101037,0.7429574190804487
0.8171714698637484,0.7901949501767814,0.7549457132645956,0.7430748295729062
0.8171819475854456,0.7902532510611807,0.7549541900627628,0.7431902095145703
0.8171923670828454,0.7903119108692626,0.7549625812670526,0.7433038425241514
0.8172024991010657,0.7903709284460595,0.7549708593124962,0.7434149858929182
0.8172124314857562,0.7904302588427463,0.7549790840327809,0.7435235178020931
0.8172223115897442,0.7904899243772145,0.754987194697832,0.7436302461815558
0.8172320857534507,0.7905499765982062,0.754995216852028,0.7437351074533729
0.8172418186369133,0.7906104411650573,0.7550031420704627,0.743837938012148
0.817251453820267,0.7906711469853389,0.7550109403439297,0.7439385442081653
0.8172609857501805,0.7907322010040659,0.7550186646038343,0.744037183680176
0.8172707535984797,0.7907936075649596,0.7550262937189937,0.7441340063290973
0.817280182239744,0.7908551560668473,0.7550338109299098,0.7442287402862857
0.8172896152955988,0.7909171545198721,0.7550412560289337,0.7443214922015005
0.8172987659893121,0.7909793071926133,0.75504860885589,0.7444128230056418
0.8173079385264618,0.7910419088898679,0.7550558490767444,0.7445019689301753
0.817317002228929,0.7911048483998868,0.7550630109291918,0.7445894294570499
0.8173259927543035,0.7911683113871197,0.7550700456536414,0.7446750156205123
0.817334938396758,0.7912318319177378,0.7550769920990682,0.7447589597818143
0.8173438269023332,0.7912956184902595,0.7550838380888821,0.7448415386492306
0.8173526580457896,0.7913597703223229,0.7550905729401239,0.7449218369023245
0.8173614131630729,0.7914241244165626,0.7550972129524223,0.745000641594067
0.8173701201328506,0.7914887344001409,0.7551037577060119,0.745077411505646
0.8173787554140963,0.7915536129441858,0.7551102026912825,0.7451526606636596
0.817387369094325,0.7916188084882756,0.7551165428223426,0.7452268383236529
0.8173959269877804,0.7916842528559387,0.7551227611775182,0.7452983575205471
0.8174044300364975,0.7917499820512872,0.7551288861432002,0.7453696317966245
0.817412848834745,0.791815897116532,0.7551348851053277,0.7454384385066781
0.8174212568988195,0.7918820511125371,0.7551408411256808,0.745506350249853
0.8174295790671264,0.791948434995137,0.7551467008059313,0.7455723070024843
0.8174378761396965,0.7920150554761948,0.7551524450642542,0.7456370421877173
0.8174461065033533,0.7920818890879315,0.7551580743493981,0.7457002098517012
0.8174543279549357,0.7921489628248292,0.7551636011470997,0.7457628289732966
0.8174624816879836,0.7922162486468536,0.7551690453420125,0.7458235554540852
0.8174706012792899,0.7922839437635919,0.7551743955686225,0.7458828540889266
0.8174786843621373,0.7923514441672828,0.7551796270513164,0.7459408934352706
0.817486779941919,0.7924193954895301,0.7551847527057709,0.7459977338933673
0.8174947889507488,0.7924874996702729,0.755189798189737,0.7460533529898516
0.817502773646909,0.7925558135036016,0.7551946892653847,0.7461084926278576
0.8175107554315963,0.7926243114706913,0.7551995595912675,0.7461619826070919
0.8175186699451221,0.792692982450174,0.7552043274192136,0.7462141965541432
0.8175266397617371,0.7927618233420066,0.7552089834621507,0.7462657822925391
0.817534525361806,0.7928309321644981,0.7552135349346886,0.746315670261489
0.8175426126224079,0.792900230187025,0.7552179931948044,0.7463644905591065
0.8175504063609179,0.7929694293440719,0.7552223628196758,0.7464124814483771
0.8175581383086583,0.7930390897766252,0.7552266584148626,0.7464595923669937
0.8175661291011914,0.7931086938544448,0.7552308495153245,0.7465058421772693
0.817573907934878,0.7931784648953545,0.7552349754214318,0.7465509561685731
0.8175815748278795,0.7932483739430983,0.7552389674625513,0.7465956847832784
0.8175889957349174,0.793318389889324,0.7552428721941051,0.7466390039980887
0.8175965692008985,0.7933885278418673,0.7552466959962328,0.7466812500073973
0.8176041774327805,0.7934590546999092,0.7552504306115413,0.7467226309357602
0.8176116968069765,0.7935294435785428,0.755254094402737,0.7467629053163809
0.817619229478982,0.7935999194976595,0.7552576510873649,0.7468028985128944
0.817626744164673,0.7936703831725995,0.7552611376307922,0.746842177604974
0.8176343899841977,0.7937410225097696,0.755264538886523,0.7468807124361416
0.8176420374549964,0.7938117701428491,0.7552678316667408,0.7469187670791229
0.8176494764928676,0.7938826072990405,0.7552710653938214,0.7469560048283062
0.8176570734489322,0.7939534618153934,0.755274201147923,0.74699261843637
0.8176644693641556,0.7940244657580344,0.7552772839219892,0.7470284586336723
0.8176718870089092,0.7940961344970635,0.7552802734050758,0.7470637747378799
0.8176792999862718,0.7941672238605719,0.755283180021407,0.7470984861861393
0.8176866317599176,0.7942383798180763,0.7552860454458419,0.7471328768309963
0.8176939335494534,0.7943095730209216,0.7552888272015955,0.7471667493592561
0.8177013801747732,0.7943807942781712,0.755291531508027,0.7472004606698475
0.817708668241866,0.7944520792742877,0.7552941381691147,0.7472336083916424
0.8177158977901492,0.7945234309380761,0.7552966935818146,0.7472665207923028
0.8177231254302051,0.7945948029981224,0.7552991830422705,0.7472993930208184
0.8177303692306342,0.79466624762782,0.7553016131159448,0.7473315358216348
0.8177375755014296,0.7947376236355805,0.7553039651729082,0.7473628999901738
0.8177447633387332,0.7948090276794438,0.7553062534704347,0.7473939359390175
0.8177519774303045,0.7948804041225636,0.7553084588662725,0.7474246931547726
0.8177591602575857,0.7949517533414805,0.7553106299352819,0.7474558340770026
0.8177662890481885,0.7950230877965643,0.7553127300374339,0.7474859745282433
0.8177736012639959,0.7950944926312052,0.7553147542261035,0.7475159369288736
0.8177806694429514,0.7951658074932967,0.7553167080686305,0.7475459058164893
0.8177876861996437,0.7952371537698746,0.7553186225281577,0.7475754134627318
0.8177949389957029,0.7953084296585193,0.7553204640200515,0.7476040818447733
0.8178018873038939,0.7953796485755433,0.755322318270832,0.7476338781166684
0.8178088650837638,0.7954508070217667,0.7553240531743626,0.7476627981858843
0.8178158088788616,0.7955219046170033,0.7553257514677565,0.7476918102180565
0.8178226737769002,0.795592982644883,0.7553274081966578,0.7477207260103438
0.8178295729028684,0.7956641283931988,0.755329009167892,0.7477497089053059
0.8178364034637737,0.7957350557003495,0.7553305511091125,0.7477785206466222
0.817843233722989,0.7958059163326664,0.7553320668284954,0.7478076583104549
0.8178500479307882,0.7958767334750646,0.7553334987873102,0.7478362627461727
0.8178568012208827,0.795947547729089,0.7553349223351551,0.7478656139761127
0.8178635200486062,0.7960181694233813,0.7553362950671675,0.7478943111530751
0.8178704396191718,0.7960886484769926,0.7553376448126586,0.7479230242279762
0.8178771429872169,0.7961588450913047,0.755338935712448,0.7479519695190411
0.8178837797986949,0.7962290816603479,0.7553401825632716,0.7479810118126042
0.817890376500235,0.7962992480317334,0.7553413845404074,0.7480103275005164
0.8178969472348675,0.7963693212369167,0.7553425628397181,0.7480395953980994
0.8179034901246155,0.7964392797362664,0.7553436917928272,0.7480690114388376
0.8179099822495155,0.7965090754969442,0.7553448072482902,0.7480987020872694
0.817916435891786,0.7965787430690119,0.7553458859000954,0.7481289312519173
0.8179228777024725,0.7966482650472304,0.7553469351800565,0.7481588764608921
0.8179292387115803,0.7967178304775984,0.7553479613601031,0.7481895077808026
0.8179355406394518,0.7967871570171294,0.7553489100894916,0.7482201140614803
0.8179418660214983,0.7968564815085405,0.7553498869979517,0.748250680414482
0.8179480574340856,0.7969253504809589,0.7553508423246083,0.7482818385472508
0.8179541771550699,0.7969941010287797,0.7553517325307509,0.7483131173548885
0.8179602989807558,0.7970626653944052,0.7553526250900878,0.7483443050702435
0.8179663508728877,0.7971311386835688,0.7553535084879474,0.7483761555921555
0.8179723667515615,0.7971993205487016,0.7553543428112692,0.7484080702263177
0.8179783016591263,0.7972673327336178,0.755355174360983,0.7484404439784574
0.8179842190573973,0.7973351877733169,0.7553559551840693,0.7484731762996933
0.8179900629726036,0.7974028348218545,0.7553567527547769,0.7485061173234614
0.8179958968902494,0.7974702531104929,0.7553575364351405,0.7485399386055706
0.8180018255488176,0.7975375403136223,0.7553583030179473,0.7485732106580543
0.8180074840826312,0.797604626583668,0.7553590755021665,0.7486077109722878
0.8180130905591951,0.7976713848526318,0.7553598262007798,0.7486423872272098
0.8180186803799128,0.7977380788795682,0.755360560880142,0.748677670705106
0.8180241308975285,0.7978044750477079,0.7553612862758262,0.7487127900493817
0.8180295006191555,0.7978706296659169,0.7553620190923256,0.7487485055874772
0.8180347762684259,0.7979365276319177,0.7553627421174818,0.7487845950317947
0.8180400069999695,0.7980020997202657,0.7553634668169594,0.7488207704147894
0.8180451575949752,0.7980676618583488,0.7553641870170291,0.7488579068431374
0.8180502593758567,0.7981324083386611,0.7553648993138958,0.7488951910350333
0.8180554685252001,0.7981972079986825,0.7553656081092928,0.7489333288895429
0.81806041267934,0.798261752632063,0.755366310922517,0.7489716437444971
0.8180652540478872,0.7983260094879953,0.7553669977726399,0.7490103182497759
0.8180700565616352,0.7983900662297072,0.7553677088881839,0.74904958321922
0.8180748146176724,0.7984537578646619,0.7553684177605585,0.7490895893402769
0.8180793281382938,0.7985171887090026,0.7553691244347571,0.7491297491736625
0.8180838166112128,0.7985804627576211,0.7553698497044925,0.7491702626101553
0.818088207334094,0.7986433072231343,0.7553705910123082,0.7492117017459221
0.8180924627327719,0.7987058478561176,0.7553713515794825,0.7492531172595119
0.818096939075777,0.7987680850162056,0.7553721287090107,0.749295458083323
0.8181009800985651,0.7988299502397572,0.7553728859135734,0.74933812547785
0.8181049325387659,0.798891740556835,0.755373664721433,0.7493814507630538
0.8181087678929405,0.7989530839137923,0.7553744325581275,0.749424927576966
0.8181125604636194,0.7990140679482558,0.7553752193833766,0.7494688537378336
0.8181162086265771,0.7990747668823992,0.755376027854691,0.7495140641844453
0.818119796471704,0.7991351408207281,0.7553768500952384,0.749559533262853
0.818123246105913,0.7991953009750785,0.7553776649162312,0.7496055005725315
0.8181265599266719,0.79925502846771,0.7553784881411736,0.7496523543062416
0.8181297689591465,0.7993143861845892,0.7553793650745226,0.7496998018475252
0.8181328509813088,0.7993732748707723,0.7553802183189426,0.7497467440392201
0.8181358500572585,0.79943194523148,0.7553811077017792,0.7497946166121208
0.8181387675020407,0.7994904845543295,0.7553820169495201,0.7498433559045597
0.8181415828296305,0.7995484711921186,0.7553829533697162,0.7498925265943435
0.818144123722056,0.7996059065520167,0.7553838875060371,0.7499424241286559
0.818146601598186,0.7996631949774434,0.7553848456017457,0.749992746658307
0.818148962460278,0.7997201165404374,0.7553858281113535,0.7500436224751887
0.8181511733707691,0.7997766765605188,0.7553868430578913,0.7500951064394388
0.8181532877921308,0.7998328650502192,0.7553878732693433,0.7501469443390856
0.8181552342572982,0.7998888615294724,0.7553889282949592,0.7501996340762577
0.8181571040413625,0.7999442737917151,0.7553900069022698,0.7502525843517402
0.8181588113649367,0.799999323600668,0.7553911313589217,0.7503065005600389
0.8181603913759213,0.8000539858106351,0.7553922522325688,0.7503611365922778
0.8181617912034813,0.8001082298567345,0.7553933991812184,0.7504160383641084
0.8181630722193566,0.8001621652232962,0.7553945790724521,0.7504714968731614
0.8181642035150529,0.8002158314339735,0.7553957903639172,0.7505272647118507
0.8181649813695799,0.8002690465938896,0.7553970112042039,0.7505837944889027
0.8181657013771527,0.8003218641222416,0.755398270420928,0.750640933059508
0.8181663477740402,0.8003742757640339,0.7553995475109563,0.7506986005126624
0.8181669389239054,0.8004263116370766,0.7554008490899328,0.7507571046758963
0.8181673018650516,0.8004777770589093,0.7554021851164946,0.7508157385800517
0.8181675214941382,0.8005288719431239,0.7554035770996057,0.7508751526309186
0.8181675372033819,0.8005795830414802,0.7554049700105526,0.7509354987965169
0.8181673712414146,0.8006299042497459,0.7554063964799246,0.750996503191128
0.8181671024100552,0.8006797955744329,0.755407840977666,0.7510575039893723
0.8181666407799161,0.800729264418349,0.7554093400278612,0.7511188304279173
0.8181660848311924,0.8007783001929014,0.755410854951731,0.7511810469020793
0.8181653412341152,0.8008269252091381,0.7554123859806811,0.7512432514752209
0.818164424730637,0.800875001717572,0.7554139541994365,0.7513064428275618
0.8181633415153058,0.8009227126947371,0.7554155481063678,0.7513702365586141
0.8181620930276389,0.8009700539898227,0.7554171710580804,0.7514350898144067
0.8181607086986558,0.8010170086355165,0.7554188331055675,0.7515004649614995
0.8181591494470731,0.8010635047364005,0.755420525255443,0.7515657474448783
0.8181573813790513,0.8011095568572172,0.7554222544375335,0.7516314607019879
0.8181554440211719,0.8011552704660986,0.7554239993970157,0.7516979895636476
0.818153305286388,0.8012004706540831,0.7554257594948776,0.7517648835620434
0.8181511687604416,0.8012450246048411,0.7554275758625313,0.751832461197849
0.8181487627288314,0.8012894145173421,0.7554294240471922,0.7519011131381826
0.8181461825154172,0.8013333250708715,0.7554312988476658,0.7519698198784917
0.8181434078802521,0.8013767721023002,0.7554331971950684,0.752038890597109
0.8181404587473978,0.8014197601304316,0.7554351247838645,0.7521078831503497
0.8181373158227999,0.8014623191722092,0.7554370692685669,0.7521778757960791
0.8181340294026614,0.8015045609972383,0.7554390609106519,0.752248263744901
0.8181305362155348,0.8015463642982842,0.7554410761834791,0.7523183991555353
0.8181269273183748,0.8015876028159352,0.7554431118015483,0.7523897558772986
0.8181230701537251,0.8016283889553033,0.7554451590147362,0.7524616146019623
0.8181190782279055,0.8016686305275921,0.7554472692060874,0.7525339521570946
0.8181148636431353,0.8017084170653983,0.7554493986013812,0.7526070674738019
0.8181104971373595,0.801747994200996,0.7554515701260017,0.7526806679231804
0.8181059264457439,0.8017869642018814,0.7554537479303193,0.752755240782719
0.818101213028471,0.8018254988423394,0.7554559600355611,0.7528295526916722
0.8180964036046026,0.801863399115694,0.7554582072608272,0.7529045450618865
0.8180912819258127,0.8019010911710248,0.7554604910774995,0.752979928031876
0.8180859684273553,0.8019382406398888,0.7554627823372209,0.7530557798762653
0.8180804733548327,0.8019747794532753,0.7554651089004407,0.7531317917444629
0.8180747960572975,0.8020110723283101,0.7554674518187685,0.7532082496448886
0.818068942824108,0.8020469200966267,0.7554698171902332,0.7532857671645359
0.8180629433919139,0.8020822592933811,0.755472211658612,0.7533633944664573
0.8180567164901051,0.8021171987231771,0.755474628742355,0.7534414924639578
0.8180503618882529,0.8021517128887314,0.755477114879439,0.7535198847061632
0.8180438074178256,0.8021857274553843,0.755479606171885,0.7535987916987528
0.818037102858872,0.8022192920406886,0.7554821071739305,0.7536779878042141
0.8180301631626485,0.8022524257999846,0.7554846311384368,0.7537572877434829
0.8180231393534457,0.8022851175859035,0.7554871997814658,0.753837333300632
0.8180158567688182,0.8023173512508099,0.7554897804313118,0.7539185281846122
0.8180084025376336,0.8023491530232991,0.7554923622143541,0.7539999365886073
0.8180007579107296,0.802380486673032,0.7554950032244288,0.7540810068025545
0.8179929075603961,0.8024113864601973,0.7554976602090834,0.754162858679629
0.8179849234735072,0.8024418503221666,0.7555003287945808,0.754244711830408
0.8179767400396127,0.80247186344714,0.7555030382583073,0.7543275732032672
0.8179683503628369,0.8025015570908612,0.7555057488417251,0.7544102289302697
0.8179598591197094,0.8025306928374042,0.7555084912284972,0.7544933109183983
0.817951145392964,0.802559414177236,0.7555112831406187,0.7545771184392976
0.8179422520131929,0.8025876597308533,0.7555140903836688,0.7546614543114768
0.8179332325614732,0.8026154633949534,0.7555168813756638,0.7547459309630682
0.8179240221165,0.8026428148336149,0.7555197200055607,0.7548301249417378
0.8179146515002883,0.8026698744383411,0.7555225893788193,0.7549156781778056
0.8179051323713038,0.8026963805981574,0.7555254502394104,0.7550007451471572
0.8178954951674181,0.802722422344637,0.7555283394226644,0.7550864450018652
0.8178856282747234,0.8027480736006734,0.7555312512249898,0.7551728146544282
0.8178755810212973,0.8027733663688048,0.7555341814738296,0.7552592195411871
0.8178653230319747,0.8027982829401201,0.7555371204465116,0.7553455681300919
0.817855025091218,0.8028226285727716,0.7555400738909206,0.7554329519026292
0.8178445646612803,0.8028465033621084,0.7555430822229033,0.7555203698621344
0.8178338889202076,0.8028701668043501,0.7555460580443837,0.7556082422380287
0.817823100654447,0.802893643582746,0.7555490396639696,0.7556961256888151
0.8178121376504507,0.8029162697526723,0.7555520549123943,0.755784081824771
0.8178009773692853,0.8029385179875852,0.7555550672547732,0.7558725457764491
0.8177896894508817,0.8029602928554241,0.7555581169166838,0.7559612863265615
0.817778240407689,0.80298167015364,0.7555611682249044,0.7560505556502153
0.8177666362053071,0.8030026534779837,0.7555642279619054,0.7561403019603149
0.817754888964276,0.8030232739318934,0.7555673247662339,0.756230051517911
0.817743000875645,0.8030434394849144,0.755570407165899,0.7563202499398936
0.8177309404901177,0.8030633426936048,0.755573506038158,0.7564105280653466
0.8177187802399009,0.8030826793423935,0.7555766487706311,0.7565009077360179
0.8177065450260872,0.8031014884578461,0.7555797782385092,0.7565916737403154
0.8176940917279121,0.8031199990131993,0.7555828929807753,0.756682415501051
0.8176815124485277,0.803138153176743,0.7555860418591895,0.7567736285901788
0.8176687986681401,0.8031559002786559,0.7555891899433171,0.7568646422901073
0.8176559615238902,0.8031732600502943,0.7555923620398888,0.7569559998233523
0.8176429501995995,0.8031902354773314,0.7555955470142461,0.7570477770865589
0.8176298552808554,0.8032068128741989,0.755598713961102,0.7571393448932685
0.8176166742835186,0.8032231301999201,0.7556019173693335,0.7572314468968933
0.8176033084746079,0.803238962681373,0.7556051171953514,0.7573237165298345
0.8175899533724427,0.8032544074515376,0.7556083152641437,0.757416187560376
0.8175763851164682,0.80326958839038,0.7556115597509895,0.7575091253312936
0.8175627151507088,0.8032842699634409,0.7556147535436714,0.7576021615063931
0.8175490842763922,0.8032986186748714,0.7556179563289852,0.7576951966616621
0.8175351933252798,0.8033125907742188,0.755621173254728,0.7577884617652074
0.8175212560630442,0.8033262536158124,0.7556244093406252,0.7578820614880599
0.8175073293367021,0.8033395507447008,0.7556276435365938,0.7579757509381301
0.8174933325075688,0.8033524574777139,0.7556308721238347,0.7580693407538304
0.8174790130878636,0.8033650055206807,0.7556341071176396,0.7581628205246689
0.817464664472891,0.8033772130290812,0.7556373869871331,0.7582569628772291
0.8174502402837461,0.803389136863773,0.7556406018945012,0.7583509114584257
0.8174357171054025,0.803400668920519,0.7556439256694708,0.7584455793526774
0.8174210631947402,0.8034118427679804,0.7556471582914932,0.7585397483859723
0.8174063244069103,0.8034226352133437,0.7556504057725355,0.7586345698102134
0.8173915755302528,0.8034331384480222,0.7556536435452713,0.7587292999665133
0.8173767477575835,0.8034431639494051,0.7556568817869576,0.7588236473473211
0.8173618397712559,0.8034536240148681,0.7556601085035897,0.7589187746079129
0.8173468800624738,0.8034630761014762,0.7556633436603585,0.7590135026209168
0.8173317896411874,0.8034727012656677,0.7556665901721341,0.7591083619878978
0.8173166849241041,0.8034813949754982,0.7556698389765643,0.7592036477472957
0.817301553056516,0.8034899284514844,0.7556730670926258,0.7592986166502105
0.8172863633112075,0.8034977880031551,0.7556762859595018,0.7593937953438757
0.8172711533047609,0.8035056465807577,0.7556795372334998,0.759488255617002
0.8172558201326423,0.8035132001856419,0.7556827632853187,0.7595827203846853
0.8172404536826565,0.8035204801187112,0.7556859963543483,0.7596774723974815
0.8172250430032844,0.8035273402140459,0.7556892194447888,0.7597722553893241
0.8172096481850121,0.8035339693536928,0.7556924492179525,0.759867118835413
0.8171941251839359,0.8035402522700369,0.7556956636706131,0.7599616448896952
0.8171786345647389,0.8035462682264133,0.7556988792463952,0.7600563844037885
0.8171630890420759,0.8035520363653215,0.7557020938779359,0.7601510281806164
0.8171475795522516,0.8035574929983094,0.7557052909903101,0.7602458204165573
0.8171320777986635,0.8035626689975905,0.7557084657333797,0.7603406552020117
0.8171165406692562,0.8035672854032537,0.7557116869776414,0.7604352486145939
0.817101044378605,0.8035718325338439,0.7557148683929198,0.7605300571939153
0.8170854880725075,0.8035762632365244,0.7557180426691891,0.7606245027725899
0.8170699177058209,0.8035804046110566,0.7557212091667248,0.7607188412517114
0.8170543895372323,0.8035842421388536,0.7557243623461692,0.7608130948989583
0.8170388544506104,0.8035877855634023,0.7557275395919782,0.7609072789801753
0.8170233016059868,0.8035910791119082,0.7557306681337411,0.7610015743109484
0.8170077755909021,0.8035940967757441,0.7557338173548742,0.76109557560652
0.8169922704420692,0.8035968701101479,0.7557369557130493,0.7611894435664527
0.8169768184247161,0.8035995278615304,0.7557400809976982,0.7612831774886198
0.8169613418191057,0.803601778824147,0.7557432205619836,0.76137655230923
0.8169458728937917,0.8036038339259881,0.7557463240269299,0.761470013866578
0.816930421805894,0.8036055883811553,0.7557494250185716,0.7615637515362922
0.8169150297331467,0.8036070975944918,0.7557525358597511,0.76165687393073
0.8168996336689429,0.80360839891171,0.7557556625744678,0.7617498405360046
0.8168842885401301,0.8036094543661254,0.7557587729806694,0.7618431739960966
0.8168688903492062,0.8036102876755685,0.755761859460722,0.7619357496890707
0.8168536250611917,0.8036108708021474,0.7557649737323988,0.7620280744658608
0.816838415591071,0.8036112277889523,0.7557680684951354,0.7621202148695605
0.8168233058957396,0.8036115415899757,0.7557711508715542,0.7622122728926143
0.8168082319823209,0.8036114709399366,0.7557742345563868,0.7623038742383167
0.8167932111883514,0.8036111809896351,0.7557772795434563,0.7623950519818735
0.8167782396327145,0.8036106581606363,0.7557803433068636,0.7624869494198283
0.8167633457192778,0.8036097617146852,0.7557833986439189,0.7625778822439998
0.8167485377751257,0.8036088024847509,0.7557864529468132,0.7626684588622898
0.8167337970880811,0.8036076651848559,0.755789494712514,0.7627587460846527
0.816719144934317,0.8036063346774655,0.7557925586548034,0.762848560056925
0.8167045617483069,0.8036048133896702,0.7557955618209842,0.7629379409679397
0.8166900311978756,0.8036030378363387,0.7557985951924407,0.7630270794374988
0.8166755708738459,0.8036011138125222,0.7558016152482117,0.7631161275972596
0.8166612186888051,0.803599020864249,0.75580462637536,0.7632047897478138
0.8166469497890197,0.803596728060932,0.7558076319428889,0.7632931678171148
0.8166327904631855,0.8035944212203493,0.7558106240219762,0.7633815962168539
0.8166187417703688,0.8035917042149815,0.7558136255489406,0.7634694466892852
0.8166047972228668,0.8035888377079382,0.7558166284728951,0.7635567183388852
0.8165909725706567,0.8035856493335753,0.7558196080440734,0.7636442479509062
0.8165772663436126,0.8035824224280117,0.7558226089012249,0.7637309971080142
0.8165636665458463,0.8035792143513167,0.755825605372245,0.7638170716788484
0.8165502029249212,0.8035756347771145,0.7558285758257817,0.7639027960204338
0.8165368734477402,0.8035720222566752,0.7558315673410908,0.7639880399762179
0.8165236242132904,0.8035680525597623,0.755834538456748,0.7640721664155286
0.8165103283170373,0.8035640336125991,0.7558375075053911,0.7641561937053013
0.8164974061470455,0.8035597890380405,0.7558404550483724,0.7642398851183487
0.8164846502247666,0.8035553860873442,0.7558434170294912,0.7643230521585711
0.8164719658709942,0.8035507907133068,0.7558463672605619,0.7644059364301713
0.816459420861474,0.8035460998556805,0.7558493418185424,0.764488288147002
0.8164469950144925,0.8035412461293675,0.7558523091720211,0.7645702229881769
0.8164347707877008,0.8035362500505465,0.7558552828924124,0.7646516424967806
0.816422637285789,0.803531143197721,0.7558582328622043,0.7647325331132292
0.8164106340202048,0.8035259263911229,0.755861172120442,0.7648130625938011
0.816398864560309,0.8035205327926027,0.7558641084782322,0.7648927907531834
0.8163872330106463,0.8035149781840037,0.7558670376361545,0.7649720767616642
0.8163757837737718,0.8035094292560735,0.755869989523535,0.7650506750532079
0.8163644995173377,0.8035035636628736,0.7558729377541916,0.765128860686896
0.8163533443064362,0.8034975763684078,0.7558759122376942,0.7652062534071873
0.8163423744094309,0.8034914329877576,0.7558788915452808,0.7652837349355158
0.8163316159613029,0.8034852231722496,0.7558818526110133,0.7653602547904335
0.8163209576296421,0.8034789018108558,0.7558847947807951,0.7654367981464867
0.8163105964944308,0.8034723957058807,0.7558877686408618,0.7655119214513583
0.8163003321436574,0.8034657894058054,0.7558907278938363,0.7655864193102543
0.816290242508882,0.8034590438924902,0.7558936790077515,0.7656602926849354
0.8162803931601367,0.8034521711226101,0.7558966434697446,0.7657335462034345
0.8162707403555993,0.8034451995313243,0.7558996461642908,0.765806160246645
0.8162612501939852,0.8034382776736138,0.7559026234792022,0.7658783514681994
0.8162519108335488,0.8034310638172433,0.755905611190001,0.7659497516973068
0.8162428250955212,0.8034237466020103,0.7559086026250161,0.7660203892974918
0.8162339289590705,0.803416263483316,0.7559115782449746,0.7660903114767718
0.8162250653252375,0.8034087365507652,0.7559145658568969,0.7661593121175329
0.816216521817562,0.8034010848454145,0.7559175746411966,0.7662277363704968
0.8162082456725931,0.8033935691942671,0.7559205823463033,0.7662957322142264
0.816200201642811,0.8033858073351526,0.7559235914901932,0.7663632623766056
0.8161923011532792,0.8033779563388719,0.7559266272369554,0.7664296703279059
0.8161846180617076,0.8033699853531777,0.7559296539958793,0.7664953255626022
0.8161772253866046,0.8033618233079399,0.755932719495908,0.766560182272963
0.8161699723781166,0.8033537213122538,0.7559357555253663,0.7666243803478041
0.8161629766358436,0.8033453872124586,0.7559388622111792,0.7666877998322214
0.8161561904927664,0.8033372478880274,0.7559419294839803,0.7667507116333309
0.8161496228276893,0.8033284107821758,0.7559450078795146,0.7668125715813254
0.8161433169105233,0.8033197413643611,0.7559481048265829,0.7668737463947874
0.8161372086789055,0.803310983512399,0.7559511932035591,0.7669340790963987
0.8161313053185189,0.8033023426275744,0.7559542745517903,0.766993586413139
0.8161256483662546,0.8032935678939408,0.7559574006533122,0.7670526145452804
0.8161202707200353,0.8032845362388401,0.7559605334066435,0.7671105172229815
0.8161149685050915,0.8032754753744958,0.7559636804314711,0.7671676475635181
0.8161099859497115,0.8032663052088324,0.7559668563354649,0.7672239862780085
0.8161052309680942,0.8032570500337954,0.7559700202809725,0.7672796096003306
0.8161008013127223,0.8032478143740687,0.7559731952485578,0.7673343117636915
0.8160965471010627,0.8032384636718124,0.7559764030126641,0.7673884011084746
0.8160925660944884,0.803228716600412,0.755979620509129,0.7674413825211817
0.816088797110579,0.8032191426538032,0.7559828506895462,0.7674935077234474
0.8160852899627107,0.8032092846772608,0.7559860971098733,0.7675447608152183
0.8160820438653401,0.8031995455319647,0.7559893556102792,0.767594953792297
0.8160790202256808,0.8031898478322855,0.7559926080052213,0.7676443348965897
0.8160762363202634,0.8031799840373713,0.7559958952875331,0.7676931281572927
0.8160736884913505,0.8031700486868499,0.7559992097283091,0.7677408792462226
0.8160714211005552,0.8031602255230361,0.7560025354463958,0.7677877912686484
0.8160693610360821,0.8031501052246363,0.7560058995086123,0.7678339466075382
0.8160675701884318,0.8031398906251099,0.7560092507718523,0.7678792122813168
0.8160660711135251,0.8031300848506507,0.7560126088833482,0.7679242883237886
0.8160647655144108,0.8031196206912732,0.7560160057673275,0.7679678086391984
0.8160637605634596,0.8031092850276852,0.7560194118641428,0.7680104493571481
0.8160629618964997,0.8030987594145592,0.7560228489627231,0.7680523811913563
0.8160624341047442,0.8030882180752947,0.7560263063679729,0.7680929453106204
0.8160621857026766,0.8030776820960973,0.7560297923965892,0.76813277511546
0.8160622016587391,0.8030670447731134,0.7560332790597462,0.7681714354386218
0.8160624179295665,0.803056332750962,0.7560368132619951,0.7682096109797002
0.8160629419067419,0.8030455770725606,0.7560403135322933,0.7682469267052227
0.8160637567912687,0.8030347893236686,0.756043877178447,0.7682833149545762
0.8160648360288274,0.8030239336423542,0.7560474566168345,0.7683187960040865
0.8160661026397364,0.8030130316991754,0.7560510680480647,0.7683534306115606
0.8160676726553724,0.8030020333260177,0.7560547090312656,0.7683871451834239
0.8160694630652954,0.8029909770815208,0.7560583679899614,0.768419975353335
0.8160715221766905,0.8029799114258205,0.7560620522350423,0.7684520483557481
0.8160737905700832,0.8029687935660053,0.7560657527915866,0.7684835982250523
0.816076368528396,0.8029576184219892,0.7560694800556216,0.7685132178896624
0.816079227153672,0.8029467605366101,0.7560732328748124,0.7685424749059033
0.8160823182054165,0.8029354218908167,0.7560770044849027,0.7685708473835821
0.8160856410709645,0.8029242914172047,0.7560808106839104,0.7685984933670507
0.8160892502578767,0.8029129334604298,0.7560846379965063,0.7686250116682495
0.8160930706428836,0.8029014862932421,0.7560884718606916,0.7686504878985587
0.8160972151219099,0.8028901290715009,0.7560923587354452,0.7686745666579442
0.8161015528183113,0.8028786023121712,0.7560962626894637,0.7686984195588777
0.8161061253508463,0.8028669979077635,0.7561001981273451,0.7687212266077025
0.8161111241455072,0.8028555781250315,0.7561041523781319,0.7687433766032835
0.8161162358762327,0.8028439062972081,0.7561081506555065,0.7687646616251695
0.8161216353070052,0.802832507747809,0.756112166265926,0.7687853564257411
0.8161273247495482,0.8028208388359819,0.7561162272166029,0.768804816782647
0.8161332382754414,0.8028090556076338,0.7561203050899489,0.7688236513453672
0.8161393781579683,0.8027971800204702,0.7561243692335334,0.7688413529151743
0.8161457976757563,0.8027852799838312,0.7561284779019758,0.7688580820186451
0.8161524363564635,0.8027733226004153,0.7561325978700958,0.7688739244308813
0.8161593402268694,0.8027611937303801,0.7561367673864313,0.7688890323845148
0.8161664864387254,0.8027491987304267,0.7561409891561806,0.7689034013044282
0.8161738755167194,0.802737137431215,0.7561452335495461,0.7689167726544126
0.8161814904232163,0.8027250797073322,0.7561495020482484,0.7689297548664468
0.8161894073973727,0.8027129551871245,0.7561537980642996,0.7689414930570287
0.8161975479030598,0.802700831883536,0.7561581137913508,0.7689524166295753
0.8162059314325729,0.8026886425971909,0.7561624749396939,0.7689626919335101
0.8162145723988149,0.8026764780048548,0.7561668305980115,0.7689713922965019
0.8162234341830646,0.8026642509375276,0.7561712577096795,0.7689797579386193
0.8162325907188727,0.8026519919169276,0.7561756846636594,0.7689874505288852
0.8162417798943047,0.802639735071616,0.7561801418197326,0.7689943403670378
0.8162513282038106,0.8026274324666031,0.7561846451583871,0.7690005385826295
0.8162611695601343,0.8026152545050388,0.7561891916195194,0.7690057042292326
0.8162712266422408,0.8026028819348976,0.7561937607634057,0.7690105429408244
0.8162814698051337,0.8025904781138791,0.7561983857057778,0.769014554023685
0.8162919782975459,0.8025780749134953,0.7562030333812096,0.769017502291888
0.8163027058720979,0.8025656493909554,0.7562076788758241,0.7690197293345379
0.8163136290572375,0.8025531657866365,0.7562123520680968,0.7690212034907888
0.8163247792525932,0.8025406902696528,0.7562170968425608,0.7690219442500338
0.8163362031205679,0.8025281653036468,0.7562218236712788,0.769021507465426
0.8163479121452015,0.8025156547209381,0.7562265859877857,0.7690209854280019
0.816359787693995,0.8025031071583881,0.7562314090724096,0.7690197338092395
0.8163717965390992,0.8024906966978955,0.7562362281022632,0.7690176629827227
0.8163840833670758,0.802478145281858,0.7562410785146393,0.7690148417188688
0.8163965388311767,0.8024655433849792,0.7562459788784913,0.7690117061643493
0.8164092627766306,0.8024531157407531,0.7562508934860159,0.7690072407863275
0.8164221419748963,0.8024405216674757,0.7562558401903032,0.7690024810306557
0.8164353242350043,0.8024278354493715,0.7562608429180167,0.7689963832083737
0.8164486631638305,0.8024151865392427,0.7562658496370308,0.7689903592938963
0.8164623607233424,0.8024024747090488,0.7562708887019856,0.7689837404000976
0.8164760449979955,0.8023898165080707,0.7562759731068754,0.7689762544474599
0.8164899558804224,0.8023771584461963,0.7562810472016501,0.7689681786498286
0.8165039810124114,0.8023644771894157,0.7562861770431447,0.7689601964836317
0.8165182707295944,0.8023518955779727,0.7562913355806609,0.7689509373311035
0.8165327891494246,0.8023391591926028,0.7562965276407138,0.768941068087208
0.8165474434823815,0.8023265105535918,0.7563017234880419,0.7689307908264794
0.8165622842038142,0.802313808578712,0.7563069449660845,0.768919797179314
0.8165773839232366,0.8023011182646799,0.7563121870465485,0.7689082371269
0.8165926088584848,0.8022884010783553,0.756317464227611,0.7688967831576541
0.8166079837678922,0.8022757345745977,0.7563228146644363,0.7688841303040342
0.816623584957223,0.8022630123943343,0.7563281467882734,0.7688712225900399
0.8166392636052063,0.8022503161536831,0.7563335356202091,0.7688578132255344
0.8166552334737319,0.8022374930399884,0.7563389525729891,0.7688436648270583
0.8166712492125437,0.8022247845064301,0.7563443793675093,0.7688290469582961
0.8166874437477079,0.8022120909115935,0.7563498150455649,0.7688140345607485
0.8167038256446075,0.8021994291831678,0.7563552866086483,0.7687985790308673
0.8167203438435257,0.8021868151829394,0.7563608021280079,0.7687825663133842
0.8167370749789904,0.8021741307233721,0.7563663649017028,0.7687661756078071
0.816753932113517,0.8021614784335428,0.756371926441287,0.7687494140505913
0.8167709029128427,0.8021488500515597,0.7563775144005985,0.768732177293734
0.8167880806525062,0.8021362737051272,0.756383112530309,0.7687142665565891
0.8168053506337549,0.8021236649565924,0.7563887418421279,0.7686962040000286
0.8168227455558623,0.8021110562104228,0.7563944153471895,0.768677951369172
0.8168402708672522,0.8020986210230486,0.7564000824465071,0.7686596325859929
0.8168579049637889,0.8020861113507439,0.7564057962061048,0.768640544904263
0.8168757172516533,0.8020735832248608,0.7564115514188816,0.7686213294557177
0.8168935842462045,0.8020611580977289,0.7564173053017013,0.7686015933764524
0.816911623824755,0.8020488354592199,0.756423102755059,0.7685815668109724
0.8169297889383408,0.8020363713951295,0.7564289016647697,0.7685612523230855
0.8169480280819663,0.8020239459263045,0.7564347292434687,0.7685411494246887
0.816966448642266,0.8020113733998909,0.756440565840671,0.7685204309704977
0.816984967996443,0.8019990061721394,0.7564464302348399,0.7684992733442761
0.8170035948220713,0.801986627172709,0.7564522839268544,0.768477777460395
0.8170223109376592,0.8019743483271625,0.7564581825861078,0.7684556577677278
0.8170411175877099,0.8019620221837525,0.756464105308423,0.7684342904054885
0.8170599669982097,0.8019497920271562,0.7564700533509314,0.7684122080931625
0.8170789815458299,0.8019375982456547,0.7564760043045313,0.768390042213945
0.8170980744242199,0.8019254507904943,0.7564819753494589,0.7683676590690793
0.817117259217478,0.8019133287537616,0.7564879553645555,0.7683452533584778
0.8171365275502129,0.8019012574951137,0.7564939506437844,0.7683225861317519
0.8171558716192179,0.8018892368154741,0.7564999743567266,0.7682995957680275
0.8171752567476376,0.8018772689736579,0.7565060042808854,0.768277229222513
0.8171946994021376,0.8018653968889289,0.7565120700051643,0.7682541883118021
0.8172142304314133,0.801853359059014,0.7565181300765875,0.7682308390674769
0.8172338190090355,0.8018416429869256,0.7565242069461429,0.7682077552574877
0.8172534444594308,0.8018300901709565,0.7565303044592981,0.7681844537254267
0.8172732184173488,0.801818343740357,0.7565364184923115,0.7681610626286338
0.8172929645415858,0.8018066673276434,0.7565425514439945,0.7681378705594983
0.817312814521636,0.8017951076708089,0.7565486944181786,0.7681144036875216
0.8173326729689595,0.8017834896751063,0.7565548389097414,0.7680906463417453
0.8173525883735561,0.8017719663647154,0.7565610092446972,0.7680672518648906
0.817372527128766,0.8017605494509327,0.7565671804372699,0.7680438342369967
0.817392447334517,0.8017491652306874,0.7565733607767177,0.7680204244172121
0.8174125202154844,0.8017379296235418,0.7565795513477581,0.7679976622351626
0.8174325386717166,0.8017266840396478,0.7565857554204072,0.7679745230043349
0.8174525796708866,0.8017154975387728,0.7565919519276864,0.7679512701258946
0.8174726902818197,0.8017043948209149,0.7565981492309882,0.7679282808545257
0.8174927828384114,0.8016933988674296,0.7566043700153269,0.7679049406828734
0.8175131093911933,0.8016824449991587,0.7566105719369135,0.7678821193157879
0.8175331798344903,0.8016715709024319,0.7566167985242458,0.7678592911644537
0.8175532541122975,0.8016608178083504,0.7566230242314885,0.7678372268293416
0.8175734027292305,0.8016500726068134,0.7566292663694907,0.7678147429239097
0.8175935969317701,0.8016394130008185,0.7566355222620985,0.7677923186962053
0.8176137221157374,0.8016288526064775,0.7566417727569196,0.7677703185050376
0.817633872294714,0.8016184049762121,0.756648013013217,0.7677478838979477
0.8176539976887854,0.8016080214161817,0.7566542473672974,0.7677261209732773
0.8176741631823561,0.8015977492254073,0.7566604706872193,0.7677045208286188
0.8176942674201884,0.8015875133103125,0.7566667144051524,0.767683050761392
0.8177143690047222,0.8015774170221605,0.7566729623076761,0.7676618769407063
0.8177344122471151,0.801567428225014,0.756679188825193,0.7676409256336988
0.8177545280187795,0.8015575056668799,0.7566853959989537,0.7676206512288318
0.8177745522365629,0.8015477090718306,0.7566916315521682,0.7676002119058145
0.8177944804402826,0.8015379959517589,0.7566978752653493,0.7675801025901058
0.8178145178835267,0.8015283403989495,0.7567041199681949,0.7675602614235371
0.8178344429676186,0.8015188511482803,0.7567103505668701,0.7675407289792073
0.817854325381034,0.8015094600449464,0.7567165672426572,0.7675214849839348
0.8178741693938534,0.8015004008881855,0.7567228017575632,0.7675020491672678
0.8178939628162457,0.8014911699463912,0.7567290011578991,0.7674833628427
0.8179136653436682,0.801482096687553,0.7567352080228562,0.7674649395878357
0.8179333261828493,0.8014731404611753,0.7567413857706414,0.7674475602689474
0.8179529357646734,0.8014646010600334,0.7567475672141508,0.7674299494892539
0.81797245383332,0.8014558617757358,0.7567537336718058,0.7674125097090263
0.8179919416390855,0.8014472915728961,0.7567598864043996,0.7673951245464244
0.8180113250895158,0.8014390749587429,0.7567660515123542,0.767378709320082
0.8180306935380329,0.8014306432178536,0.7567721962288624,0.7673626975519422
0.8180499006376022,0.8014223645033088,0.7567783332159277,0.7673471160629018
0.8180690554882994,0.8014141867737621,0.756784456744332,0.7673320987683518
0.8180881587224542,0.8014062434571763,0.7567905343578092,0.7673176189615483
0.8181071988547193,0.8013985639286015,0.7567966380944133,0.7673033307605375
0.8181261536051889,0.8013906268815988,0.7568027037009386,0.7672902177762517
0.8181449709199635,0.8013829687434741,0.7568087742686708,0.7672762231422282
0.8181637205745496,0.8013754574942932,0.7568147988735867,0.7672633022543539
0.8181825054647012,0.8013680777814176,0.7568208454190763,0.767250868095454
0.8182010329562335,0.8013608075138093,0.7568268531386478,0.767238949781326
0.8182194960113947,0.8013536714166078,0.7568328395599215,0.7672276308981231
0.8182378232924568,0.8013466394384532,0.7568388077918069,0.7672166762340876
0.8182560917581951,0.8013397716551567,0.756844749011564,0.7672064814604279
0.818274194224053,0.8013331053695116,0.7568506569592586,0.7671972730782867
0.8182922343648892,0.8013265493866417,0.7568565583093222,0.7671878795503593
0.8183101427403199,0.801320165673,0.7568624473563682,0.7671790911856536
0.8183279834518908,0.8013138077002044,0.7568682989188645,0.7671710399741973
0.818345719824077,0.8013076574465359,0.7568741210828458,0.767163004868827
0.8183632888660227,0.801301547289363,0.7568799187622118,0.7671558618036749
0.8183807662160427,0.8012957219359468,0.7568856781383905,0.7671498528679571
0.8183979954914836,0.801290036748372,0.7568914055087151,0.7671440816921923
0.8184151873168048,0.8012845250103655,0.7568971319191816,0.7671389415066447
0.8184322420146698,0.8012793646929696,0.7569028244429132,0.7671341332013555
0.8184491613596465,0.8012741579132546,0.7569084812612716,0.7671298556331612
0.8184659857377324,0.8012691186009931,0.7569141162772098,0.7671264332100273
0.8184826250341654,0.8012642381771129,0.7569197000156498,0.767123426177775
0.8184991910732745,0.8012595536918692,0.7569252780607633,0.7671210625483393
0.8185155426477435,0.8012549773274433,0.7569308450870033,0.7671193528614942
0.8185317956861401,0.8012506198146694,0.7569363497854202,0.7671182701573283
0.8185479223396596,0.8012463819687967,0.7569418330972537,0.7671180121626092
0.8185638719588819,0.801242328737742,0.7569472799223321,0.7671181688507311
0.8185796495633108,0.8012384275404223,0.756952689289717,0.7671185112158774
0.818595295543008,0.8012346755600386,0.756958066615654,0.7671200218153926
0.8186107964845252,0.8012311461785926,0.7569634329220354,0.7671221186820437
0.81862615701823,0.8012277657422164,0.756968729624755,0.7671249096600274
0.8186413106184598,0.8012245627056616,0.7569740009079953,0.7671283824875901
0.8186562803584541,0.8012215340846012,0.7569792410494579,0.7671325691197162
0.818671173201713,0.8012186787568591,0.7569844078910865,0.7671372024299393
0.8186859356294592,0.80121602651478,0.7569895442183864,0.7671431115623664
0.8187005496015629,0.8012135352830122,0.7569946643698019,0.7671495530933622
0.8187149636627435,0.8012112434446694,0.7569997360868523,0.7671566035220061
0.8187292250394421,0.8012090354026193,0.7570047865061176,0.7671640798754834
0.8187432813662624,0.8012070713365572,0.7570097934814294,0.7671726547456175
0.818757174634041,0.8012053811978362,0.7570147588303621,0.7671816515482182
0.8187709332434064,0.801203781175961,0.7570196786597457,0.7671911970201758
0.8187845463460528,0.8012024084364402,0.7570245328808245,0.7672012818673972
0.8187979595176138,0.8012011877406547,0.7570293267038931,0.767212108313522
0.8188112274722994,0.8012001736946913,0.757034068483808,0.7672237665674774
0.8188242795718815,0.8011993000767297,0.7570387730231779,0.7672360571204828
0.8188371500240551,0.8011986236527987,0.7570434487115127,0.7672490478733757
0.8188498922893983,0.8011981542842541,0.7570480532717285,0.7672627916926561
0.8188623403532996,0.8011979063764637,0.7570526470364766,0.7672774506508111
0.8188746895637018,0.8011978213095322,0.7570571490021516,0.7672925245472044
0.8188868855895627,0.8011979179622257,0.7570616373475776,0.7673084743892536
0.8188988878898403,0.8011980992548525,0.7570660547723085,0.7673246956958713
0.8189107068345812,0.8011986011576356,0.75707045614949,0.7673419739816677
0.8189223234235844,0.8011993009023772,0.7570747912998798,0.7673602700426037
0.8189338471844197,0.8012001854143959,0.7570790795384973,0.7673788687754837
0.8189451816467958,0.801201259354349,0.7570833079176925,0.7673985127641538
0.8189563468342606,0.8012023041393345,0.7570874791969361,0.7674185159929308
0.8189672622984435,0.801203769087994,0.7570915946548987,0.7674392301104351
0.8189780200260077,0.8012054454949296,0.7570956439926271,0.767461149446178
0.8189885992458147,0.8012073193223729,0.7570996309678022,0.7674833184294305
0.8189989974152061,0.801209432931625,0.7571035526762017,0.7675060862657713
0.8190092134739575,0.8012117198023533,0.757107452638331,0.7675295318967363
0.8190192313073037,0.8012141622797881,0.7571113125997809,0.7675538687495616
0.8190290931410319,0.8012168252503096,0.7571151125550675,0.7675785346026386
0.8190387306409866,0.801219817664075,0.757118841441041,0.767604089834253
0.8190481537842402,0.8012229288225866,0.7571225182733639,0.7676304757270661
0.8190574330284415,0.801226100567762,0.7571261333443483,0.7676574458988261
0.8190665499791477,0.8012295915836152,0.7571296900487997,0.767685092191212
0.8190754315327085,0.8012333044640082,0.7571331985130069,0.7677133606795232
0.8190841516740216,0.8012372197317911,0.7571366475451679,0.7677428304980278
0.8190927476463863,0.801241346946369,0.7571400218155847,0.7677724721614685
0.8191011787510182,0.8012457606830153,0.7571433319267666,0.767802286780804
0.8191093940160001,0.8012501523330221,0.7571465834044179,0.7678338627625453
0.8191174859894352,0.8012549223039699,0.7571497320268499,0.7678653273292806
0.8191253908211268,0.8012598773314109,0.7571528509008159,0.7678974657255301
0.8191330757769507,0.8012650195888745,0.7571559040618564,0.7679303463675567
0.8191406002714329,0.8012704017616933,0.7571588888643936,0.7679638211079907
0.8191479136582367,0.8012759416261305,0.7571618224071799,0.767998175094904
0.8191550333883091,0.8012817092935433,0.7571646951557673,0.768032936826683
0.8191619690111407,0.8012876846366631,0.7571675119731205,0.7680681493645247
0.8191687625152708,0.8012939084076136,0.7571702772618492,0.7681041201131018
0.8191753860399014,0.8013003375142633,0.7571729480807133,0.7681407245224514
0.81918180146932,0.8013069960529767,0.7571755860888172,0.7681778442646471
0.8191880281960077,0.8013138868668434,0.7571781212705947,0.7682152250385115
0.8191941268422126,0.8013209707126014,0.757180616260749,0.7682533768477897
0.8192000677769714,0.8013283357481875,0.7571830190555331,0.7682917216894916
0.8192058382926978,0.8013358480067821,0.7571853653702209,0.7683312807988197
0.8192114102949476,0.8013435532537786,0.757187637628634,0.7683714573929628
0.8192168536297175,0.8013514957319688,0.7571898523866949,0.7684122079487328
0.8192220984966941,0.8013596569502489,0.7571919929699442,0.768453445947507
0.8192271663996024,0.8013680328331255,0.757194060384104,0.7684948778579752
0.8192320601342793,0.8013766192582975,0.7571960618671795,0.7685372090460819
0.8192367912003718,0.8013854195022811,0.7571980017868996,0.7685797210788992
0.8192413829186491,0.8013944435832971,0.757199883125387,0.7686230551615095
0.8192457871055148,0.8014035513188155,0.7572017431883868,0.7686663703153499
0.8192500101824614,0.8014129847994157,0.7572034788578849,0.7687107238206088
0.819254151679388,0.801422639724977,0.7572051234216556,0.7687555952997791
0.8192581337757571,0.8014325314263243,0.7572067221918691,0.7688010003087759
0.8192619067521464,0.80144252244305,0.7572082214181866,0.7688466628503206
0.8192656229165964,0.8014528223899524,0.7572096386010763,0.7688933414123401
0.81926909577566,0.8014633549894927,0.7572110334599432,0.7689403972660364
0.8192723613734751,0.8014740964152471,0.7572123148753487,0.7689876349169433
0.8192755283813978,0.8014850845684239,0.7572135392885677,0.7690352377919297
0.8192785599432325,0.8014962954398853,0.7572146720997833,0.7690835464402321
0.8192814175862877,0.8015077339882349,0.7572157586711031,0.7691324044980863
0.8192841984843579,0.8015194913403998,0.7572167463810163,0.769181496058766
0.8192868680946155,0.8015313092875853,0.7572176998056108,0.7692309179823674
0.8192893275289926,0.8015432742999357,0.7572185394138321,0.7692808528035857
0.8192916713679669,0.8015554906240906,0.7572193076372739,0.7693310835705055
0.8192938012480326,0.8015678443447016,0.7572199956864042,0.7693817054205421
0.8192958217437689,0.8015804999163724,0.7572206149196111,0.76943282175638
0.8192977211649447,0.8015930070231675,0.7572211841457538,0.7694842670347398
0.8192995644593389,0.8016061551637913,0.7572216412645205,0.7695359930883025
0.8193012502000119,0.8016198970374433,0.7572220577708298,0.7695880218527404
0.8193028032518773,0.8016332113582765,0.7572224064489759,0.7696404388687327
0.819304198669907,0.8016469533699927,0.7572226760011036,0.7696929356319107
0.8193054941456164,0.8016608990339401,0.7572228537785387,0.7697461677252591
0.8193066309675046,0.8016750811242865,0.7572229625456499,0.7697992722724859
0.8193076554242787,0.8016894770936756,0.7572230071120548,0.7698529688870891
0.8193086132683941,0.8017040997586699,0.7572229760763242,0.7699069130971424
0.8193094112066265,0.8017189224103235,0.7572228811977855,0.769961475347792
0.8193100945509958,0.801734022985586,0.7572226963871916,0.7700163465015121
0.8193106777875384,0.8017491629657955,0.757222428927135,0.7700713377636327
0.8193111692261649,0.8017644260649528,0.7572220782913731,0.770125908377491
0.8193114348558544,0.8017801371226971,0.7572216728191724,0.7701811072269379
0.819311642917828,0.8017958101576268,0.7572211875415615,0.7702368576304159
0.8193117605079163,0.8018119126430929,0.7572206216026253,0.7702927770586048
0.8193118178750592,0.8018281958759608,0.7572199942879796,0.7703485831614257
0.8193118304170157,0.8018446841026812,0.7572192581823182,0.7704046288453384
0.8193117503124311,0.8018615668958397,0.7572184787736334,0.770460887692429
0.8193115228393971,0.801878467051685,0.7572175975745807,0.7705171618491644
0.8193112118235434,0.8018956543025254,0.7572166698496439,0.7705736193898225
0.81931081753714,0.8019128943423078,0.7572156577589674,0.770630323299827
0.8193102593240773,0.8019304498716657,0.7572145542503368,0.7706877495122794
0.8193097064298129,0.8019481964747759,0.7572133881966787,0.7707447652369384
0.8193090320147128,0.8019662015955056,0.757212139762321,0.7708024193755019
0.8193082956930754,0.8019843665229031,0.7572108386261024,0.7708593412842333
0.8193075126849124,0.8020027184698941,0.7572094648862203,0.7709166311015387
0.8193066704452783,0.8020212971453523,0.7572080109377083,0.7709740722713739
0.8193057064592095,0.80204020039891,0.7572064839024989,0.7710318136418843
0.8193047039551962,0.8020591785279196,0.7572048586943557,0.7710895359037805
0.8193036214243367,0.8020783485799651,0.7572031661946874,0.7711474596141688
0.8193024644045654,0.8020977288157513,0.7572013718413478,0.7712051471399028
0.8193012951133694,0.8021173055623169,0.757199502039119,0.7712628520014655
0.8193000460462107,0.8021371028465848,0.7571975717295835,0.7713205782110895
0.8192987196525771,0.8021570659832649,0.7571955885764133,0.7713783404912399
0.8192973310346349,0.802177210624147,0.757193528924793,0.7714355364951953
0.8192959120778986,0.8021975932972171,0.7571913841556553,0.7714936916020794
0.819294468514106,0.8022182065453206,0.7571891639765633,0.7715512609111536
0.8192929601551215,0.8022389136262078,0.7571868663079268,0.7716088669966441
0.8192913896950227,0.8022598637848735,0.757184504247637,0.7716666209013497
0.819289757052114,0.8022810337210325,0.7571820406501347,0.7717242730170789
0.8192881518794586,0.8023023620422531,0.7571795086710884,0.7717818824177552
0.8192864614894353,0.8023238598716605,0.7571769228041652,0.7718393118229704
0.8192847449628756,0.802345560205773,0.7571742576811394,0.7718967993333815
0.8192829814870223,0.8023675285647737,0.7571715385394985,0.7719543194567655
0.8192811942404906,0.8023895466990612,0.757168739060754,0.7720116241804588
0.8192793707016076,0.8024116467251522,0.7571658672194622,0.7720688095577348
0.8192775850904112,0.8024340719143488,0.7571629181131384,0.7721259575060928
0.8192756880306732,0.8024566715809757,0.7571598937809879,0.7721829699316474
0.8192738026977108,0.8024795489991222,0.7571567854042619,0.7722397192061463
0.8192719089296352,0.80250249656579,0.7571536104235612,0.7722964560801819
0.8192699723335234,0.8025256453685988,0.7571503905388185,0.7723530874893716
0.8192680234047879,0.8025490122772969,0.7571470986264852,0.7724097323164294
0.8192660693819753,0.8025723790112071,0.7571437106978369,0.7724659729089121
0.8192641082514697,0.8025961382087246,0.75714027030244,0.772522246981969
0.8192621583296475,0.8026199735194262,0.7571367593236934,0.7725785583789766
0.8192601760935488,0.8026439638149682,0.7571331772811101,0.7726342470693736
0.8192582730916419,0.802668098607526,0.7571295500103817,0.772689252479954
0.8192563172727355,0.8026924470619842,0.757125836725088,0.772744641979241
0.8192543795161423,0.8027171900371115,0.7571220530842944,0.772799819366416
0.8192526813241511,0.8027415164313899,0.757118201801183,0.7728549635265933
0.8192507516441863,0.8027663082336783,0.7571142744741526,0.7729097064017026
0.8192488267537732,0.802791324864353,0.7571102917134173,0.7729642481466741
0.8192468716859862,0.8028164559828366,0.7571062478291039,0.7730182742208992
0.8192449737614728,0.8028417005744073,0.7571021114188957,0.7730721814065687
0.8192430591790806,0.8028670468736252,0.7570979367883742,0.7731259727647839
0.8192411982385087,0.8028925629940885,0.7570936867775384,0.7731796702482358
0.8192393222809278,0.8029182559221686,0.7570894101184701,0.7732330634726937
0.8192374612271951,0.8029441267335425,0.7570850306001504,0.7732860717116813
0.8192355023323905,0.8029701060387276,0.7570805946189934,0.7733387998636538
0.8192336770683414,0.8029962543268053,0.7570761067869095,0.7733918948500195
0.8192318975182696,0.8030225247130673,0.7570715629405389,0.7734442813315902
0.8192301573779132,0.80304889488486,0.7570669388997848,0.7734965403834249
0.8192284278452496,0.8030754064050329,0.7570622659456043,0.7735481158111409
0.8192267343205636,0.8031017958485919,0.757057540801942,0.77360000676992
0.8192250506522234,0.8031286595131898,0.7570527487083337,0.7736512048257367
0.8192233706446372,0.803155618588725,0.7570478752150667,0.773701645049709
0.8192218292960626,0.8031825980952382,0.7570429544320367,0.7737519818111753
0.8192202686415,0.8032096717409709,0.7570379976880319,0.7738016077438742
0.8192188270377647,0.8032368982078005,0.757032979366139,0.7738509648121451
0.8192173491882646,0.8032642237842842,0.757027885230131,0.7739002894209162
0.8192159106134187,0.8032916383552725,0.7570227576590253,0.7739493465539374
0.819214558293381,0.8033191002059588,0.7570175728961986,0.7739977546058137
0.8192132599682864,0.803346271324749,0.7570123306197336,0.7740465031792949
0.8192120271283794,0.8033740256864261,0.7570070094938969,0.7740946699705589
0.8192107679233868,0.8034018644980514,0.7570016561538314,0.7741422050805737
0.8192096108268496,0.803429720648338,0.7569962522479972,0.7741894151862427
0.8192085137606027,0.8034576643084409,0.7569908106689571,0.7742358419147639
0.8192074939370256,0.8034857524079068,0.7569853042656336,0.7742826039653545
0.819206477030103,0.8035138659064427,0.7569797443553061,0.7743285732813647
0.819205524413697,0.803542075967693,0.7569741485331276,0.7743741332226126
0.8192046649056385,0.8035703666444465,0.7569684887685304,0.7744197405941892
0.8192038607421155,0.8035987036122362,0.7569627839575895,0.7744647508770067
0.8192031097693824,0.8036271069002789,0.7569570271630777,0.7745096986576155
0.8192024222699879,0.8036555944873477,0.7569512553969411,0.7745538351088586
0.8192018266488359,0.8036841530022582,0.7569454303356175,0.7745976896231421
0.8192013365563845,0.8037127483938702,0.7569395576862843,0.7746410379608987
0.8192008317236358,0.8037413525080839,0.7569336440118997,0.7746841075542271
0.8192004002229937,0.8037700152502213,0.7569276884645322,0.7747267965309418
0.8192000364404887,0.8037987667761478,0.7569216815982658,0.774769230544629
0.8191997877581264,0.8038275527901902,0.7569156241657438,0.7748111720701303
0.8191996072773187,0.8038563559966717,0.756909537409582,0.7748526966363481
0.8191994848512357,0.8038851916859232,0.7569034310569445,0.7748938474736328
0.8191994559963691,0.803914052219069,0.7568972557270369,0.7749345682242011
0.8191994375989051,0.8039429596909987,0.756891067461064,0.774974653502563
0.8191995352633865,0.8039718601315444,0.7568848296299162,0.7750145175607415
0.8191998006861674,0.8040008476727316,0.7568785564735815,0.7750540976213207
0.8192000618908715,0.8040297725345142,0.7568722346099297,0.7750930600114366
0.8192003693788128,0.8040586957148451,0.756865900803892,0.7751318379248342
0.819200784969851,0.8040874629356631,0.7568595295318445,0.7751705721976335
0.8192012147813242,0.8041163745069588,0.7568531199335513,0.7752086906266118
0.8192017929300228,0.804145351765315,0.7568466809574201,0.7752460635720405
0.8192024147627279,0.8041742612775071,0.7568402058255315,0.7752832334292369
0.8192030752921703,0.804203142007178,0.7568337036015854,0.775319874569476
0.8192038721028198,0.804232010271118,0.7568271552563861,0.7753560914747132
0.8192047559284005,0.8042608650052291,0.7568205867117238,0.7753920482036472
0.8192057142921374,0.8042896613652148,0.7568139836893789,0.7754276328900039
0.8192067490564229,0.8043184369644449,0.7568073820547351,0.7754626745782149
0.8192078717575629,0.8043471200998272,0.7568007438108548,0.7754976833127262
0.8192090761774886,0.8043757954246367,0.7567941078865034,0.7755320800395207
0.819210449108452,0.8044044004599437,0.7567874313415269,0.7755660990466385
0.819211786961919,0.8044329723101316,0.7567807538935775,0.7755995167438409
0.819213242925046,0.8044616109641235,0.756774042906101,0.7756329370880825
0.8192148217113023,0.8044899031447486,0.7567673090953145,0.7756657551719417
0.8192164566054194,0.8045182426997234,0.7567605449351634,0.775698057840158
0.8192181510626921,0.8045465179496255,0.7567537439091551,0.7757300987310686
0.8192199550934584,0.8045747513478607,0.7567469778128751,0.7757617693158905
0.8192218308430163,0.8046028784794278,0.7567401441441228,0.7757933133976058
0.8192237735350445,0.8046309540763683,0.7567333296384268,0.7758242347219617
0.8192258236700701,0.80465885560097,0.7567264679065018,0.7758546716908643
0.8192279722315564,0.8046866963981173,0.7567196254471481,0.7758851156506118
0.8192304505942062,0.8047144260082335,0.756712753488597,0.7759148900398644
0.8192327160620604,0.8047420592337412,0.756705861815984,0.7759441195463338
0.8192351217025374,0.8047695452058444,0.7566989763689337,0.7759731310226674
0.8192375841477028,0.804796939391044,0.7566920777920189,0.7760016705894205
0.8192401125787591,0.8048241830931698,0.7566850996796294,0.7760299938821369
0.8192427350314376,0.8048513186053574,0.7566782158952888,0.7760579546043657
0.8192454481468333,0.8048783111062963,0.7566712764980649,0.7760848679240635
0.8192482312940657,0.8049051322744752,0.7566643629675192,0.7761121034980925
0.8192511422814034,0.8049318438924967,0.7566574302839905,0.7761387644852544
0.8192540959753971,0.8049583920096932,0.7566504818741372,0.7761652720307782
0.8192571481752076,0.8049847463216353,0.7566435275008044,0.7761914618657324
0.8192602193102749,0.8050110749357,0.7566365955878461,0.7762167433231291
0.8192633958197281,0.8050371351849134,0.756629629145582,0.7762425164965564
0.8192665870439431,0.8050629700840156,0.7566226859904979,0.776267618890621
0.8192699371294555,0.8050886735703436,0.7566156792980022,0.7762923766611086
0.8192733797211301,0.8051141650134168,0.7566087434405684,0.7763168211400995
0.8192768888202632,0.8051394582957122,0.7566017673731892,0.7763406532391417
0.8192804772592993,0.805164621671162,0.7565948241393754,0.7763644475326256
0.8192841919743211,0.8051895524677002,0.7565878727276297,0.7763879392567676
0.8192879457661523,0.8052142427684957,0.7565809409330069,0.7764111359183217
0.8192917355552207,0.8052386924465984,0.7565740096581356,0.7764339516698405
0.8192955936170009,0.8052629306615716,0.7565670877942476,0.7764561431756043
0.8192995556243111,0.8052869493254563,0.7565601715362752,0.7764783350862134
0.8193036005094269,0.8053107106019903,0.7565532690748997,0.7765002835360596
0.8193077416425757,0.8053342627727913,0.7565463670071421,0.7765217337639293
0.8193119728671001,0.8053577332247773,0.7565394612963315,0.7765430555223221
0.8193163202363373,0.8053807862519913,0.7565325664076651,0.7765641283702344
0.8193206271655357,0.8054036140901645,0.7565256984008634,0.7765848557939722
0.8193250508184377,0.8054261561158674,0.7565188324765844,0.7766054902521207
0.8193295876502573,0.8054484507172828,0.7565120089914183,0.7766257737671375
0.8193341632726888,0.8054704731886825,0.7565051594909659,0.7766454862007224
0.8193387328605727,0.8054923468252168,0.75649834288813,0.7766644206872032
0.8193433985409593,0.8055138360669426,0.7564915329954012,0.7766836593540601
0.8193481717615266,0.805535011943608,0.7564847404386708,0.776702674573529
0.8193529658441343,0.8055558531758633,0.7564779723176667,0.77672087947234
0.8193578121204251,0.8055763966759829,0.7564712231064209,0.7767392455317027
0.8193627748882902,0.8055966355026728,0.7564644745429672,0.7767574290033324
0.8193677436323084,0.8056166183681753,0.7564577777685835,0.7767753815500602
0.8193728060736178,0.8056362676135072,0.7564510768325883,0.7767929159645579
0.8193778433052293,0.8056555951275827,0.7564444018273722,0.7768102418326721
0.8193829843172591,0.8056745872695114,0.7564377635152131,0.7768273702462292
0.8193882209215291,0.805693248914747,0.7564311442472582,0.7768444347917569
0.8193935326382967,0.8057115752879289,0.7564245196007178,0.7768613839546245
0.8193988838357988,0.8057295952435085,0.7564179256931381,0.7768778563271872
0.819404316440183,0.8057472195488934,0.7564113683426995,0.7768940953165628
0.8194097161861775,0.8057646011972631,0.7564048306338783,0.776910292470036
0.8194152311121008,0.8057815541782998,0.7563983315467256,0.7769260247386285
0.8194208023985727,0.8057981230679877,0.7563918488686499,0.7769415731209939
0.8194264468854163,0.8058143289595274,0.7563853968489788,0.7769567682033492
0.8194321114614772,0.8058303005530697,0.7563789881586108,0.7769718543369203
0.8194378164226176,0.8058457378135283,0.7563725960068389,0.7769869586996981
0.8194436261584127,0.8058609594269781,0.7563662125342933,0.7770015973746445
0.8194494503834744,0.8058754771710784,0.7563598657433166,0.7770155459887379
0.819455288134402,0.8058894933761707,0.7563535559982877,0.7770298585243401
0.8194612281148571,0.8059033924927014,0.7563472779712211,0.7770438643166655
0.8194671780233248,0.8059168635125689,0.7563410216220013,0.7770576605457941
0.8194731252455885,0.8059299536233336,0.7563347555941092,0.7770712607090945
0.8194791561363225,0.8059425210663586,0.7563285738248615,0.777084234947174
0.8194851987999752,0.8059547922776985,0.7563224217149359,0.777097276971401
0.819491273462949,0.8059666158642077,0.7563162889481255,0.7771107705831587
0.8194974222231103,0.8059780453588331,0.7563101860330727,0.7771238552718361
0.8195035438547535,0.8059889348876026,0.7563041231833084,0.777136461944078
0.8195097027346258,0.8059994620267947,0.7562980799065262,0.777149264738566
0.8195159005461105,0.8060095810130534,0.7562920920447216,0.7771615114385537
0.8195221451043306,0.8060192379490723,0.7562861487502328,0.7771739363184036
0.8195283720703482,0.8060284326841028,0.7562802118015337,0.7771858102241169
0.8195346915431675,0.8060372394908881,0.7562742894811105,0.7771973500649965
0.8195410420433108,0.8060455887858067,0.7562684179247985,0.7772088989046987
0.8195474048912901,0.806053508057633,0.7562625840429696,0.7772203948259102
0.8195537404830757,0.8060609654507344,0.7562567809861686,0.7772315913730516
0.8195601601327587,0.8060679267225072,0.7562510068783108,0.7772426161040826
0.8195666079402967,0.8060744185338616,0.7562452773827877,0.7772535514293051
0.8195730705991131,0.8060806700043575,0.756239604584552,0.777264204205977
0.8195795316356896,0.8060861216602602,0.7562339804708473,0.7772747209596853
0.8195860177662005,0.806091225125027,0.7562283599719886,0.777285132482169
0.8195925166990132,0.8060958292748381,0.7562228383794527,0.7772953504640874
0.8195989834751016,0.8060999539375032,0.7562173244386561,0.7773054436256109
0.8196055140590448,0.8061035926356099,0.7562118202168464,0.7773155351344379
0.8196121041006127,0.806106657871368,0.7562063659057614,0.7773252545260741
0.8196186552328297,0.8061093084419386,0.7562009560492635,0.7773349077962857
0.8196252076137812,0.8061114879045116,0.7561955961638521,0.7773445627975447
0.819631796347647,0.8061132578122105,0.7561902621966812,0.7773535902235227
0.8196384077766985,0.8061144186723384,0.7561849628558435,0.7773624719708832
0.8196450243743728,0.8061151026763066,0.7561797017640606,0.7773716374609946
0.8196516857440317,0.8061152670253333,0.75617447430998,0.7773805012115647
0.8196583233904555,0.8061149324566041,0.7561693220239942,0.7773892490362169
0.8196652070920478,0.8061141015326656,0.7561642026406843,0.7773980398519602
0.8196718413450546,0.8061127598011071,0.7561591217863182,0.7774065886395878
0.8196784761998597,0.8061109048638008,0.7561540755058551,0.7774150812068908
0.8196851043290584,0.8061085191767717,0.7561490631900158,0.7774236427390421
0.8196917728186336,0.8061056742696907,0.7561440831430253,0.7774315847878703
0.8196984034457303,0.8061023722818237,0.756139147822747,0.7774394056123193
0.8197050936644471,0.8060984794324497,0.756134231657184,0.7774471420149339
0.8197117425696411,0.8060940328417028,0.7561294007125613,0.7774546908115173
0.8197183984387468,0.8060891313964921,0.7561245924532974,0.777462109090449
0.8197250515502531,0.8060835985453771,0.7561198351216305,0.7774693838416235
0.8197316889327877,0.8060776143749858,0.7561151090949899,0.7774767735340103
0.819738278244165,0.8060710946648473,0.7561104379916436,0.7774833397048383
0.819744872365453,0.806064005328072,0.7561058131411142,0.7774903909307913
0.819751553080054,0.8060564518574342,0.7561012161978867,0.7774970997981667
0.8197582285927448,0.8060483888965744,0.7560966615415647,0.7775035510278863
0.8197648397117073,0.8060398201187133,0.7560921462424957,0.7775098893680272
0.8197714329890258,0.8060305297431986,0.7560876554080378,0.7775161619214047
0.819778102385878,0.8060208352001752,0.7560832228324351,0.7775225163965012
0.8197847044205596,0.806010303778436,0.7560788119250981,0.7775284187211882
0.8197912879808792,0.8059995216552835,0.756074444382691,0.7775342377157701
0.8197978584561395,0.8059882842514654,0.7560701461238661,0.7775398846370114
0.8198043919400927,0.8059765702823393,0.7560658943455534,0.7775454268629977
0.8198109676112721,0.8059643191021757,0.756061679921955,0.7775508000488875
0.8198174398551178,0.8059513518618329,0.7560574860783796,0.7775560205670703
0.8198239549838464,0.8059379192717196,0.7560533285410456,0.7775614427988952
0.8198304202023292,0.8059237728441404,0.7560492316113777,0.7775663904383606
0.8198369342005078,0.8059092522866981,0.7560451765536119,0.7775711856189467
0.8198434866019061,0.805894307345448,0.7560411462802862,0.7775758627218302
0.819849926647004,0.8058788981253654,0.756037167111154,0.7775810428910874
0.8198563557967662,0.8058630180528367,0.7560332165709257,0.7775852997590122
0.8198627753603652,0.805846602011594,0.7560293111635201,0.7775896785722676
0.8198691682470921,0.8058296848186621,0.7560254360598506,0.7775936552431879
0.8198755326475414,0.8058122075888716,0.7560215889206007,0.7775976207129354
0.8198818712291175,0.8057944045164654,0.7560177891367815,0.7776013136552322
0.8198882204320871,0.8057759322423301,0.7560140489582287,0.7776047765418433
0.8198945123996784,0.8057569793394176,0.7560103431176061,0.7776080992428616
0.8199007796749159,0.805737487998397,0.7560066889877972,0.7776114650695034
0.8199070727469088,0.8057174807078036,0.7560030699444422,0.7776144385849563
0.8199133062435536,0.8056968535895622,0.7559994645387824,0.7776175330083095
0.819919500483107,0.8056757078566896,0.7559959054435682,0.7776203489710963
0.8199256326964638,0.8056544923924449,0.7559924023434429,0.7776224072539054
0.8199318108876688,0.8056325405353506,0.7559889263604335,0.7776248361094418
0.8199379459408962,0.8056100970859296,0.755985484771293,0.7776269181377553
0.8199440762191099,0.8055871732784825,0.7559820700292128,0.7776288341789197
0.8199501185562524,0.805563780706628,0.7559787088542299,0.777629949064931
0.8199561409285094,0.8055399376905537,0.7559753833364983,0.7776315376211621
0.8199621626472203,0.80551564197566,0.7559721009201943,0.7776325468549388
0.8199680931998052,0.8054907614481892,0.7559688577131652,0.7776337185210592
0.8199740902314361,0.8054655329954462,0.7559656482921722,0.7776346594033744
0.8199800037096209,0.8054398177875729,0.7559625208376699,0.7776354782218109
0.8199859054245252,0.8054136409525136,0.7559593741724885,0.7776361198232187
0.8199917994485504,0.8053870530559134,0.7559562730878908,0.7776365652630941
0.8199976427988358,0.8053600223264646,0.7559532272098252,0.7776368048955556
0.8200034806238259,0.8053323877434058,0.7559502087514663,0.777636878829313
0.8200093093955992,0.8053044880817113,0.7559472301592991,0.7776367557102036
0.8200151203760518,0.8052761347367494,0.7559443041080234,0.7776363846446145
0.8200208342545542,0.8052473507919023,0.7559413951724719,0.777635967695863
0.8200265499048474,0.8052182927305137,0.7559385657899944,0.7776352224839784
0.8200322315033253,0.8051886638763197,0.7559357213160741,0.7776340928534113
0.8200378151625254,0.8051586519070256,0.7559329017169062,0.7776328851082626
0.820043405524409,0.8051282322910369,0.7559301377865294,0.7776318011818849
0.8200489970152139,0.8050974353781253,0.7559273721694929,0.7776301328358144
0.8200544969704128,0.8050662433806455,0.7559246699277611,0.7776282958401058
0.8200599080672767,0.8050346721715952,0.7559220107898404,0.7776262580686018
0.8200653431606546,0.805002683498692,0.7559193620576483,0.7776239604556041
0.8200707505131591,0.8049703784947244,0.7559167621539329,0.7776214507700371
0.8200761342949224,0.8049375964146551,0.7559141883102322,0.7776187106180816
0.8200815096028428,0.804904566162186,0.7559116511013858,0.777616061696271
0.8200868103281999,0.8048710964346804,0.755909132503057,0.7776130114959137
0.8200920848283935,0.8048376719880549,0.7559066609097078,0.7776096219325006
0.8200973258545368,0.8048035667665446,0.7559042172167014,0.7776059394872307
0.8201025024306934,0.8047691752345943,0.7559018350676979,0.7776019799969328
0.8201076443971185,0.8047341913060737,0.7558994924546405,0.7775980954927872
0.8201127451615489,0.8046990029710909,0.7558971465167014,0.7775938373697304
0.8201178280801722,0.8046635926717699,0.7558948405240151,0.7775892366563051
0.8201229402279842,0.8046278642324965,0.7558925865033611,0.7775843045178555
0.8201279351733807,0.804591877529145,0.7558903554247836,0.7775797168026923
0.8201329582498074,0.8045556088322058,0.755888144804818,0.777573926968711
0.820137939761143,0.8045190233389408,0.7558859719629816,0.7775684305910137
0.8201428272028829,0.804482194973101,0.7558838303041168,0.7775628215849805
0.8201477172655481,0.8044451623830593,0.755881727230697,0.7775566898322865
0.820152595084365,0.8044076811061472,0.7558796342239446,0.7775502685887614
0.8201574338805299,0.8043700116758277,0.7558776038659789,0.7775437475222863
0.8201622158581379,0.8043323523752567,0.7558755947113818,0.7775369973520608
0.8201670418714704,0.8042942356316529,0.7558736127215485,0.7775298364755912
0.8201717499405945,0.8042558700996477,0.7558716456863432,0.7775223985456872
0.8201764199015881,0.8042169987481793,0.7558697328638132,0.7775147040630187
0.8201810085355606,0.8041781756998758,0.7558678741672584,0.7775067425115503
0.8201856000149214,0.8041391622061399,0.7558660244342653,0.7774985220283572
0.8201901523719187,0.8041001231084817,0.7558642288366761,0.7774904551494201
0.8201946777704765,0.8040606856626024,0.7558624626291324,0.7774820008919787
0.8201991808440304,0.8040210918033398,0.755860695026302,0.7774729893322601
0.8202036594442867,0.8039813327309435,0.7558589589797268,0.7774636717208407
0.8202081113680473,0.8039415879107362,0.7558572774020906,0.7774543270051686
0.8202125024086817,0.803901531286953,0.7558555923636036,0.7774448109346558
0.8202168741310089,0.8038612934655648,0.7558539343175118,0.7774342381307748
0.820221256707002,0.8038209053913509,0.75585229967537,0.777423602347445
0.8202255656870359,0.8037803974659148,0.7558507217936346,0.7774127857213339
0.8202298206631935,0.8037397821454535,0.7558491623705982,0.7774018795464149
0.8202340029009619,0.80369903598888,0.755847642296006,0.7773907135952748
0.8202381643024036,0.803658182544188,0.755846142231734,0.7773792592252636
0.8202422754312751,0.8036172514225419,0.7558446841321852,0.7773672782640999
0.8202464369720569,0.8035762386493172,0.7558432177841511,0.7773555743039314
0.8202505428680815,0.8035351060788449,0.755841808779385,0.7773433720575491
0.8202546048309872,0.8034939628409177,0.7558404349505728,0.7773309402797289
0.8202588372942436,0.8034526010922975,0.755839092689141,0.7773181196269177
0.8202629192034184,0.8034113337591973,0.7558377577013292,0.7773051299903079
0.8202668404647806,0.8033696072088887,0.7558364692357032,0.777291775116598
0.8202707061863547,0.8033282751987109,0.755835206002019,0.7772781786510425
0.8202744149656666,0.8032868998103186,0.7558339702209762,0.777264386361275
0.8202782298106572,0.8032455266803307,0.7558327651476735,0.7772502154835351
0.8202820678419462,0.8032037875076179,0.755831584729874,0.7772356184987389
0.8202858691987056,0.803162321045831,0.7558304272012711,0.7772205788320995
0.8202896181752427,0.8031207563535657,0.7558293179975517,0.777205548213456
0.8202933455728811,0.8030793636307085,0.7558282043716952,0.7771903618873671
0.8202970180976253,0.8030379881384879,0.7558271435031834,0.7771745041455781
0.8203006633660226,0.8029966417894173,0.7558261142713837,0.7771590090326839
0.8203042511583695,0.8029555388340904,0.7558251251324904,0.7771431383277709
0.820307818763054,0.8029142995590774,0.755824126266973,0.7771270944584812
0.8203114560139907,0.8028730769631943,0.7558231786565818,0.7771105051224678
0.8203149669324722,0.8028319383838237,0.7558222266915758,0.7770936617984808
0.8203184639188305,0.8027908857144979,0.7558213143355552,0.7770765996387518
0.820321929639484,0.8027499390727443,0.7558204150075132,0.777059362172751
0.8203253516225045,0.8027090491136943,0.7558195627158175,0.7770415952159818
0.8203287459429287,0.8026682755153277,0.755818758315308,0.7770236570952593
0.8203321154713455,0.8026278145779117,0.7558179782681517,0.7770055750830859
0.8203354593952419,0.8025872840461259,0.7558171993367394,0.7769872584488964
0.820338740573988,0.8025468396108065,0.7558164443868255,0.7769687452502448
0.8203420882143077,0.8025065293201868,0.7558157493567671,0.7769498137000542
0.820345335632097,0.8024663886668056,0.7558150668359161,0.776931111772592
0.8203485742986848,0.8024263969007084,0.7558144202244395,0.7769117395894867
0.8203517850843222,0.80238657241905,0.7558137635739403,0.776891523517751
0.8203550247192053,0.8023469660766838,0.7558131472669406,0.7768724284065076
0.8203581468268898,0.8023075003291106,0.7558125583499082,0.7768523847446839
0.820361289647079,0.8022682250583444,0.7558120228349043,0.7768319243795393
0.8203643731870687,0.8022292162131618,0.7558114762087299,0.7768115518435188
0.8203674612272676,0.802190388791679,0.7558109653296113,0.7767907822802823
0.8203705254605639,0.8021516761616649,0.7558104734994564,0.7767698274645661
0.8203735486063437,0.8021131958557217,0.7558100179288147,0.7767487037080938
0.8203765869503045,0.8020748962102028,0.7558095741341855,0.7767271703667415
0.8203796316732715,0.8020367963575604,0.7558091478771831,0.7767056146439152
0.8203826194371284,0.8019988771404676,0.7558087687937666,0.7766836849995001
0.8203856221476242,0.8019613088159959,0.7558084380245567,0.7766617321089483
0.8203885389274675,0.8019241528086948,0.7558081090560029,0.776639792088903
0.8203914874635488,0.8018868857342751,0.7558078125242081,0.7766179637299666
0.8203943794001007,0.8018500422357103,0.7558075166202025,0.7765954225915912
0.8203972563259496,0.8018134763317815,0.7558072508832706,0.7765723739971802
0.820400132495658,0.8017771589404212,0.7558070024071056,0.7765493711997733
0.8204029323044046,0.801741097402088,0.7558067841741486,0.776526142518455
0.820405722973236,0.801705365390282,0.7558065430793818,0.7765028920209774
0.8204085449553404,0.8016699133115885,0.7558063679052093,0.7764795638411455
0.8204113295438783,0.8016347936675724,0.7558062306025115,0.7764558555336444
0.8204141104859041,0.801599769049119,0.7558060939192699,0.7764325671123843
0.8204168629261706,0.8015652149535474,0.7558060014902462,0.7764086342925698
0.820419589134605,0.8015309672266583,0.7558059567416392,0.7763844694802549
0.8204223683170492,0.8014970588051813,0.755805881617472,0.7763598732529735
0.8204250962652757,0.8014634804114333,0.755805817315351,0.7763356015146844
0.8204277705564896,0.80143023093526,0.7558057823652184,0.7763113988251825
0.8204304662552089,0.8013972913094325,0.7558057676818594,0.7762868390390485
0.82043316402055,0.8013647152400996,0.7558058009736202,0.7762623553086783
0.8204357666231069,0.8013324331030942,0.7558058336515306,0.776237691661085
0.8204384144951459,0.8013004719049548,0.7558058881718573,0.7762128435277742
0.820441066342848,0.8012688543992592,0.755805944490895,0.7761873719241248
0.8204436851574318,0.8012376503650979,0.7558060321145166,0.7761619924948477
0.820446260707838,0.8012067896999859,0.7558061562757474,0.7761373155023586
0.8204488512175903,0.8011762403636599,0.7558063038696279,0.7761121039179896
0.8204514400439876,0.8011460473810741,0.7558064770236675,0.7760870818351203
0.8204540117314425,0.8011162438292391,0.755806671515284,0.7760616992229316
0.8204565466324931,0.8010867988222103,0.7558068171873183,0.7760363149307284
0.820459130573425,0.8010577408323998,0.7558070297029584,0.7760106443986077
0.820461712445982,0.8010290468856168,0.7558072561324621,0.7759854011179934
0.8204641912613492,0.8010007314717431,0.7558075145346886,0.7759600739760026
0.8204666559163337,0.8009728050233735,0.7558077906207757,0.7759345492180548
0.8204692051261693,0.8009452604185954,0.7558080836961647,0.7759086322736011
0.8204717088582167,0.8009180476677267,0.7558083995829675,0.7758829174241604
0.8204742147543416,0.8008913400668926,0.7558087328385995,0.7758579696882657
0.820476753499819,0.8008649449638966,0.7558090971430449,0.7758323557006743
0.8204792719966579,0.8008389515219835,0.7558094494591613,0.7758067699544204
0.8204817719670918,0.800813238106179,0.7558098245235024,0.775780846069433
0.8204842972780828,0.8007880175664764,0.7558102220380832,0.7757553194368793
0.8204868150566224,0.8007631786147655,0.7558106236466052,0.7757296641160135
0.8204893122143011,0.8007387618049948,0.755811041754728,0.7757042083002763
0.8204917966685071,0.8007147853675612,0.7558114941835757,0.775678734816099
0.8204943097483433,0.8006911516292923,0.7558119275133355,0.7756533962646316
0.8204968614267792,0.8006680362398775,0.7558124001863437,0.7756280018177876
0.8204993786677038,0.8006452430669021,0.755812869774082,0.7756029146661202
0.8205019015717157,0.800622785909072,0.7558133556004927,0.7755777742681359
0.8205043750912949,0.800600748797136,0.7558138253365125,0.7755530473031781
0.8205068548596349,0.8005790987440273,0.7558143302998546,0.7755281486999202
0.8205093550296796,0.8005578288314746,0.7558148614405727,0.7755033134196435
0.820511828128762,0.800536818074121,0.7558154092521843,0.7754789048324009
0.8205143121357569,0.8005163438145183,0.7558159548238353,0.7754540364744013
0.8205168649801026,0.8004962681714382,0.7558165298943518,0.7754294624401499
0.8205192927034185,0.8004766068335705,0.7558170900796782,0.7754052040804859
0.8205217928371478,0.8004573126159976,0.7558176926685223,0.775381269132695
0.8205243625225568,0.8004383952766206,0.7558183131850725,0.7753573025208251
0.8205269503962305,0.8004198535653326,0.755818949160541,0.7753332759281457
0.8205294633060586,0.8004017119713689,0.7558195676518772,0.7753096322069751
0.8205319681038136,0.8003839497066254,0.7558202227151619,0.7752861586989127
0.8205344948717876,0.8003666031345493,0.7558208620402664,0.7752630558383038
0.8205370541230987,0.8003495834835802,0.7558215187037863,0.7752400378100032
0.8205395826113114,0.8003329726395975,0.7558221842614427,0.7752171631241997
0.8205420983085703,0.8003165714107009,0.7558228687202271,0.7751939747210389
0.8205446071489922,0.8003006791028503,0.7558235638866538,0.775171558340035
0.8205470900366834,0.8002850843363224,0.7558242490427288,0.7751493814860839
0.8205496810325054,0.8002697259184868,0.755824951418109,0.7751274701668827
0.8205522815579196,0.8002547230270303,0.7558256552548894,0.7751057955458692
0.8205548277245,0.8002402478209807,0.7558263808650381,0.7750844094903252
0.8205574094911708,0.8002262691050022,0.7558270830167364,0.7750631220952542
0.820559978443924,0.8002124886233061,0.755827840031161,0.7750423018668231
0.8205625638693674,0.8001990430997414,0.755828537539929,0.7750215320345744
0.8205651415159935,0.8001858878144206,0.7558292809326879,0.7750015076158998
0.8205677267606046,0.800173229497977,0.7558300314518367,0.7749813955570151
0.8205703042003488,0.8001608611856015,0.7558308068244025,0.7749621425405466
0.8205728884225432,0.8001490458176528,0.7558315584490846,0.7749428552939319
0.8205754800967004,0.8001370515726107,0.7558323315969165,0.7749240215485845
0.8205781515694975,0.800125552524764,0.7558330925233923,0.774905749335286
0.8205807479724495,0.8001143829029573,0.755833846710819,0.7748870709396882
0.8205834019134645,0.8001035604768532,0.7558346308073793,0.7748684562429784
0.8205860198976435,0.800092936835787,0.7558354105010661,0.7748509209103018
0.8205886851197104,0.8000827006053002,0.7558362013725884,0.7748337601328261
0.8205913732705061,0.8000727119870299,0.7558370054124147,0.7748169590811571
0.820594036752447,0.8000629837411658,0.7558377831535805,0.7748008711546314
0.8205967404702718,0.8000535708911367,0.755838584864659,0.7747848378880913
0.8205994080641069,0.8000444160571601,0.7558394055683283,0.7747690471857474
0.8206021266384668,0.8000358032220934,0.7558402077829822,0.7747536678063195
0.820604805175501,0.8000272031014108,0.755841003966527,0.7747390497729272
0.8206074429763379,0.8000188117596431,0.7558418359320491,0.7747244769107194
0.8206101643237631,0.8000106798572497,0.7558426578502297,0.7747105897600003
0.8206128696960271,0.8000027649733326,0.7558434896021318,0.774696994352414
0.820615572269741,0.7999950975034447,0.7558442872621349,0.7746840024994999
0.8206183230168362,0.7999876505421796,0.755845141887408,0.7746714894770398
0.820621087102335,0.7999804372237771,0.7558459809157155,0.7746588948330146
0.8206238233975943,0.7999734174294378,0.7558467974653796,0.7746473330051309
0.8206265745896022,0.7999666343721626,0.7558476378238631,0.7746358437631558
0.8206294093992518,0.7999601053142126,0.7558484642018487,0.7746256570027832
0.8206322169355901,0.7999536887659288,0.7558493182799104,0.7746155688558786
0.8206350509259691,0.7999473248520832,0.7558501419260836,0.7746059822238222
0.8206378468359958,0.7999413721852949,0.755850991270216,0.7745969214325588
0.8206406785288142,0.7999355541050718,0.7558518302674592,0.7745885072110719
0.8206434346622826,0.7999298957267783,0.7558526697570551,0.7745805286808848
0.8206462610634786,0.799924406107255,0.7558535202742303,0.7745730858020173
0.8206491104772192,0.7999191432795086,0.7558543613078627,0.7745661825883936
0.8206519436588736,0.7999139368708059,0.7558551823645664,0.7745600204186008
0.8206547525953669,0.7999088794145475,0.7558560275514752,0.7745542345173618
0.820657564204874,0.7999039500444227,0.7558568486299855,0.7745490686425887
0.820660429081005,0.7998991386442376,0.7558577053598278,0.7745446726126703
0.8206632669513937,0.7998944160688536,0.755858526302348,0.7745403201298797
0.8206660831816349,0.7998899485399361,0.7558593590374365,0.7745368322968674
0.8206689165960974,0.7998854567308292,0.755860197252523,0.7745337360706187
0.820671794944513,0.7998810468607086,0.755861035008528,0.7745314464180169
0.8206746727391443,0.7998767288684809,0.7558618790478205,0.7745297156217502
0.8206775689056122,0.7998724634659887,0.7558627335174803,0.774528916396355
0.8206804807650673,0.7998683059470498,0.7558635646581374,0.7745280507051885
0.8206833236554982,0.799864206403281,0.7558643719742394,0.7745281342688826
0.8206861792121934,0.7998601371850217,0.7558652034105177,0.7745288405279881
0.8206890385526212,0.7998561153661252,0.7558660195380635,0.774530177075522
0.8206919000368389,0.7998521785712842,0.7558668443762467,0.7745320996336104
0.8206947568584444,0.7998482750917179,0.7558676578511894,0.7745347205173585
0.820697605043228,0.7998443980046377,0.755868483979216,0.7745379752324142
0.8207004398699962,0.7998406677150731,0.7558693032295241,0.7745416183988689
0.8207032880512706,0.7998368189149843,0.7558701341619675,0.7745461324142403
0.820706205950193,0.7998329828807661,0.7558709576236614,0.774551210217097
0.8207090300584887,0.799829161527951,0.7558717719818094,0.7745569969400278
0.8207118417799049,0.7998253271163686,0.7558725820083139,0.774563507566444
0.8207146738994762,0.7998214760597612,0.7558733965256891,0.7745710917966113
0.8207176990068967,0.7998174375914636,0.7558741996726603,0.7745789342745728
0.8207204863622196,0.7998135587457721,0.7558750084228216,0.7745872225664808
0.8207232278272516,0.7998095844437457,0.7558758279107071,0.7745965120303054
0.8207260655069583,0.7998056228636263,0.7558766213856427,0.7746062697016963
0.8207288858596397,0.7998015599812751,0.7558774075543128,0.7746167507980092
0.8207316694539566,0.7997974508539559,0.7558782074939968,0.7746278043001781
0.8207344370746515,0.7997932889843103,0.755879002619339,0.7746389894745166
0.8207372716061302,0.799788888865385,0.7558798133107079,0.7746513299141987
0.8207400466193222,0.7997845662499533,0.7558806062823736,0.774664556799356
0.8207427737260052,0.7997801456430457,0.7558814208789817,0.7746781051947803
0.8207455052887974,0.7997756637778052,0.7558822225223866,0.7746924735546135
0.8207482097419846,0.7997711039631612,0.7558830005917958,0.774707291294893
0.8207508941052164,0.7997662578409915,0.7558837897070633,0.7747225851719343
0.8207536094799255,0.7997614862675206,0.75588456342007,0.7747395411606068
0.8207563063738914,0.7997566179618094,0.7558853397299808,0.774756337762166
0.8207589588907345,0.7997516155851802,0.7558861240879585,0.7747740048608912
0.8207616131298561,0.7997465750952265,0.7558869166001025,0.774792174931564
0.8207642125959874,0.7997413130637316,0.7558876962222344,0.7748111814677485
0.8207668601975098,0.7997359247755267,0.7558884571215736,0.7748306552946067
0.8207694862097428,0.7997301709126029,0.7558892500970742,0.774851011223837
0.8207720469128836,0.7997244656561447,0.7558900250148545,0.7748720210007944
0.8207745818149949,0.7997186470076875,0.7558907770419985,0.7748936523880375
0.820777108979484,0.7997126485179681,0.7558915539615624,0.7749159333402957
0.8207796878766174,0.7997065274460443,0.7558923150821759,0.7749388641721325
0.8207821600988633,0.7997001938693898,0.7558930762302927,0.774962592287598
0.8207846254158272,0.7996937166997733,0.7558938560649106,0.7749868053734409
0.8207872188307206,0.7996870504055474,0.7558946031965214,0.7750116030023476
0.8207896654616997,0.7996802327879728,0.7558953805542384,0.7750371793769547
0.8207920636245961,0.7996731961728561,0.7558961496604336,0.7750633153456183
0.8207943651904857,0.7996659960508501,0.7558969052328729,0.7750900457458088
0.8207967087550646,0.7996585893959212,0.7558976636394286,0.7751173534461085
0.8207990211660072,0.7996510275334164,0.7558984249719995,0.7751453176475362
0.8208012636547742,0.7996432957140208,0.7558991791368088,0.7751736262825247
0.820803510060173,0.7996353736563058,0.7558999571866114,0.7752027942772043
0.8208056123019771,0.7996272048150532,0.7559007089620382,0.775232527046998
0.8208077945070618,0.7996188529407647,0.7559014794681113,0.775262891549086
0.8208099482581717,0.7996105779216094,0.7559022066393498,0.7752937523980505
0.8208121003248532,0.7996018175115346,0.7559029511019922,0.7753252748966776
0.8208142093728312,0.7995928411345387,0.7559037183416227,0.7753573392317961
0.8208162942129643,0.7995836565018515,0.7559045012466793,0.7753899756234007
0.8208183080807568,0.7995741364174728,0.7559052678368656,0.7754231071655849
0.8208202282539372,0.7995645350696556,0.755906033949524,0.7754568624326147
0.8208223162442818,0.7995546000448944,0.7559067984817763,0.7754911506950777
0.8208242363049333,0.7995445622284231,0.7559075585634,0.775525926503989
0.8208261663553271,0.7995342663567531,0.7559083247297275,0.7755612773789176
0.8208279420789628,0.7995237620651716,0.7559090804291284,0.7755968520981591
0.8208296406344349,0.7995129636791944,0.7559098189874562,0.7756333369334725
0.8208313601444882,0.7995019999718118,0.7559105666254184,0.7756701298441582
0.8208330690526807,0.7994907729543891,0.7559113188325464,0.7757072153728192
0.8208347456898281,0.7994795452778045,0.7559120633167664,0.775745020946266
0.820836364999092,0.7994678833943445,0.7559128199829367,0.7757834671137583
0.8208379432299332,0.7994560094210106,0.7559135997823746,0.7758223975891393
0.8208395374225068,0.7994438726517417,0.7559143562483851,0.7758614237403952
0.820841054946106,0.7994314825028003,0.7559151183875557,0.7759010106917239
0.8208425716069606,0.7994189209657685,0.7559158885621229,0.7759410056539016
0.8208439841006303,0.7994061451264393,0.7559166187540176,0.7759812757050395
0.8208453641809997,0.7993931404791408,0.7559173860609247,0.7760219494616737
0.8208466658726803,0.7993798850901608,0.7559181546284427,0.7760629667246117
0.8208479348258682,0.7993667544547581,0.7559189049646974,0.7761043321333373
0.8208491331724442,0.7993530273899683,0.7559196647032943,0.7761460375477798
0.8208503309269864,0.7993391600251808,0.7559204223696769,0.776188070005416
0.8208514592048634,0.7993250495389816,0.7559211888029554,0.7762306761839253
0.820852531746897,0.7993107275102072,0.755921935741107,0.7762736318076233
0.8208535294853152,0.7992961932142295,0.7559227082170847,0.7763169907998647
0.8208545058220649,0.7992814592197744,0.7559234509805524,0.7763596849515721
0.8208554111893308,0.799266514588564,0.7559242463776407,0.7764031674124114
0.8208562257089526,0.7992513436017078,0.7559250034274985,0.7764469039850969
0.820857009026119,0.7992358731603246,0.7559257477185084,0.7764908400932682
0.8208578316435662,0.7992203255078214,0.7559265000495355,0.7765349276558172
0.8208585531284225,0.7992045905053629,0.7559272159739887,0.7765793117164486
0.8208591942827503,0.7991886300648444,0.7559279738872934,0.7766238600412444
0.820859788375589,0.799172479578134,0.7559287060740589,0.7766685363960553
0.8208604173520129,0.7991561297873423,0.7559294645406303,0.7767134143921743
0.820860929680668,0.7991395888482793,0.7559302206177624,0.7767588819272028
0.8208613662362991,0.7991229284686562,0.7559309615344907,0.7768040228117512
0.8208617429086289,0.799105935934312,0.7559317155130743,0.7768493505305493
0.8208620842758807,0.7990888966423461,0.7559324623311472,0.7768946826493065
0.8208623595891623,0.7990716308570508,0.7559332126785644,0.7769398636452935
0.8208626106310317,0.7990542476113898,0.7559339775586984,0.7769854542659537
0.8208627814875653,0.7990366796238574,0.7559347118076791,0.7770315477667411
0.8208628602294682,0.799018910365478,0.7559354592426617,0.7770764658230107
0.8208628994942055,0.7990010416418362,0.7559361772445586,0.7771220805769622
0.8208629132658829,0.798983018973946,0.7559369100587628,0.7771675193837478
0.820862858283223,0.7989648635618247,0.7559376412271132,0.7772130835308996
0.8208626896472464,0.7989465676262304,0.7559383651806503,0.7772584136903152
0.8208624516340268,0.7989281483117695,0.75593908850862,0.7773036604726057
0.8208621947676873,0.7989095795537274,0.7559398106085953,0.7773488736386321
0.8208619061209205,0.7988909045826682,0.7559405528603793,0.777393965158021
0.8208615087554886,0.7988720881545617,0.7559412772206348,0.7774390873513684
0.8208611440086817,0.7988532099705553,0.7559420241245944,0.7774840128122281
0.820860624106197,0.7988344048101342,0.755942721074634,0.7775284673966935
0.8208600854893731,0.7988152867625158,0.7559434072810355,0.7775729705816143
0.8208594409467703,0.7987961057434579,0.7559441187294356,0.7776173240870377
0.8208588118184753,0.798776832932334,0.7559448102155296,0.7776613848800911
0.8208580436312691,0.7987574956761722,0.7559455048603296,0.7777049868246078
0.820857287894791,0.7987380874399054,0.7559462141733954,0.7777484133537588
0.820856375002834,0.7987185966863511,0.7559469026579821,0.7777916952419048
0.8208554768237051,0.7986990077688847,0.7559476214111731,0.7778352871938126
0.8208544448931576,0.7986794128472271,0.7559482691070875,0.7778778389478277
0.8208533420128608,0.7986597728970912,0.7559489461510625,0.7779199923424683
0.8208523949514935,0.7986399921057594,0.7559496159063019,0.7779619492047946
0.8208512234505737,0.7986202878768347,0.7559502917968576,0.7780035314873737
0.8208499214389077,0.7986005582768746,0.7559509239884102,0.7780448280232292
0.8208486430935724,0.7985808341522426,0.7559515650755987,0.778085511486989
0.8208473010824928,0.7985611003250452,0.7559522002851821,0.778125872273595
0.8208458664651752,0.7985413091266798,0.7559528366996788,0.7781660132338128
0.8208443541897831,0.7985215499589727,0.7559534617550162,0.7782054634593455
0.8208427401715707,0.7985017846450405,0.7559540914622724,0.778244438717838
0.8208411141553474,0.798482010201117,0.755954715042678,0.7782829197558121
0.8208394419780973,0.7984622741638157,0.7559553331338656,0.7783213088070822
0.8208376728623952,0.7984425954686445,0.7559559297461506,0.7783587402991299
0.8208358813311901,0.7984229338275909,0.7559565419455724,0.7783955567433889
0.8208340329150378,0.7984033204682774,0.7559571550006352,0.7784317606469651
0.82083206494171,0.7983837428496113,0.7559577591072878,0.7784668902345248
0.820830097002768,0.798364090041384,0.7559583349993276,0.7785020582023648
0.8208280421414573,0.7983446305006971,0.7559588947551558,0.778536658304966
0.8208259308088233,0.7983252475815052,0.7559594564024867,0.7785704015831517
0.8208236803348095,0.7983060221019889,0.7559599889343666,0.7786040347922882
0.8208214606575382,0.7982868690736389,0.7559605446052291,0.7786366292365977
0.8208191759423646,0.7982677973030835,0.7559610690997121,0.7786682820951987
0.8208168785925327,0.7982488444494106,0.7559615735695441,0.7786992113326979
0.8208144894856088,0.7982299474612133,0.7559620964475687,0.7787294094520112
0.8208120528503994,0.7982112149552434,0.7559625935573708,0.7787588500805177
0.8208094948152286,0.798192658654489,0.7559630839565192,0.7787874826967697
0.8208068996352551,0.7981741974951433,0.7559635276044661,0.7788153758028175
0.8208042734279456,0.7981558378573632,0.755964019497199,0.778842129298378
0.8208016042315156,0.7981376702155171,0.7559644987142079,0.778868382421992
0.8207988299514075,0.7981196522621115,0.7559649600870412,0.778893807843508
0.8207960252975603,0.7981018417206639,0.7559653849938934,0.7789182140712322
0.8207931577803168,0.7980841605706385,0.7559658052402366,0.7789415460235879
0.8207901963721755,0.7980666726913364,0.7559662314412514,0.7789636777800667
0.8207872359211732,0.7980494048887543,0.7559666439010387,0.7789855641223904
0.8207841161728662,0.7980324546767947,0.7559670096948581,0.7790057940917252
0.8207810197162184,0.7980155810583247,0.7559674105657731,0.7790257649515968
0.8207778637139712,0.7979989561699133,0.7559677921511945,0.7790447987553644
0.8207746794151598,0.7979824436620622,0.7559681464371912,0.7790628701794626
0.8207714738059316,0.7979661949095075,0.7559684811229715,0.7790795054131154
0.8207681742035636,0.7979502036336934,0.755968821050337,0.7790956049806261
0.8207647816508827,0.7979344797112108,0.7559691142040948,0.7791107017157467
0.8207613672869357,0.7979189970770877,0.7559694190744675,0.7791242893814605
0.8207578487727003,0.797903910231769,0.755969714231399,0.7791376881563865
0.8207543534300291,0.7978889207897897,0.7559700070846058,0.7791495678375975
0.8207507866445,0.7978742203773636,0.7559702678898875,0.7791604513299593
0.8207472344248894,0.79785978274128,0.7559705386931127,0.7791703078402994
0.8207435853494336,0.7978455575469815,0.755970797152749,0.7791790988537672
0.8207398600845004,0.7978317041855718,0.755971014161111,0.7791867713363094
0.8207360882619987,0.7978181511987562,0.7559712369224797,0.779192896095058
0.8207322593216926,0.7978048548876294,0.7559714421776823,0.7791983597610015
0.8207284128638992,0.7977919036899446,0.7559716408771344,0.7792027269130332
0.8207245016634226,0.7977792525010353,0.7559718146110802,0.7792059826770399
0.8207205599855075,0.7977671122912852,0.7559719839963122,0.7792080387217989
0.8207166171491095,0.7977551488220247,0.7559721463253203,0.7792089517222499
0.820712494653629,0.7977434924793958,0.7559723195571743,0.7792088688958179
0.8207084946748376,0.7977320929580606,0.7559724864536884,0.7792079641233389
0.8207043328099338,0.7977211079171969,0.7559726113953075,0.7792054021326249
0.8207001307154956,0.7977104571553864,0.7559726932011601,0.7792016119885657
0.8206959091963988,0.7977001935141774,0.7559728045419655,0.7791966182958621
0.820691658462785,0.7976902727688449,0.7559728821167784,0.7791904906381139
0.8206873141112584,0.7976807296974572,0.7559729449771175,0.7791828399536131
0.820682918440096,0.7976715740571032,0.7559730277038396,0.7791741366955672
0.8206784755804929,0.7976627756450422,0.7559730913042857,0.779164534941357
0.8206740833466367,0.7976543727296473,0.7559731456602273,0.7791536237218195
0.8206696130871205,0.7976462884921167,0.7559731801088037,0.7791414365282922
0.8206651162043075,0.7976388044150255,0.7559732214207816,0.7791282418336112
0.8206605908718578,0.7976315859939386,0.7559732279743563,0.7791133407162923
0.8206559837923393,0.7976247355846748,0.755973232819997,0.7790974179210884
0.8206512565814384,0.7976182812199984,0.7559732118877557,0.7790803516840973
0.8206466035608213,0.7976122424874704,0.7559731887236936,0.7790619531552556
0.820641866392219,0.7976066177433683,0.7559731571358885,0.7790422984803466
0.8206371665665855,0.7976013204586351,0.7559731305967348,0.7790218372731099
0.8206323745661855,0.7975965303768386,0.7559730686985896,0.778999705861617
0.8206275732279307,0.7975921570251422,0.7559729935162315,0.7789761277992715
0.8206227031292799,0.7975882227716341,0.7559729614913151,0.7789517307271622
0.8206177915515571,0.7975847209806167,0.7559728877055378,0.778925892672123
0.8206129082460292,0.7975816627070268,0.7559727964197976,0.7788987829067536
0.8206079283177017,0.7975790202881181,0.7559727192623187,0.7788704595766451
0.8206029315038639,0.7975768482686865,0.7559726365061719,0.7788408959957888
0.8205979123811973,0.7975751246282146,0.7559725564865938,0.7788102723651402
0.820592853064256,0.797573833874242,0.7559724846250545,0.778778250545273
0.820587804785509,0.7975730214407929,0.7559723893360056,0.7787448821616021
0.8205827439110628,0.797572536252487,0.7559722672868597,0.7787103985540712
0.8205776269275471,0.7975726105378275,0.755972144190056,0.7786746361936253
0.820572438324727,0.7975731306188134,0.7559720261619293,0.7786377465326697
0.8205672926100137,0.7975741057410198,0.7559718948663148,0.7785997084696105
0.8205620749815475,0.7975755164875401,0.7559717848901828,0.7785603292362376
0.8205568725423431,0.797577418525151,0.7559716662342864,0.7785198634056043
0.8205515480569885,0.7975797440908394,0.7559715434894229,0.7784781672600247
0.8205462495414628,0.7975825622353218,0.7559713960690837,0.7784352811221623
0.8205409075849253,0.7975858410924299,0.7559712633975503,0.7783912424891847
0.8205355546979357,0.7975896217042592,0.7559711532656446,0.7783456879795764
0.8205302295206999,0.7975938400249198,0.755971042615269,0.7782993239900595
0.8205248154076393,0.7975985030230358,0.7559709193784473,0.7782518042546931
0.8205194645671933,0.797603660631977,0.7559707773649348,0.7782031305452967
0.8205139616438284,0.7976093026541518,0.7559706323555305,0.7781533409830922
0.8205084748885396,0.7976153864505944,0.7559705133592174,0.7781023145059502
0.8205029375657962,0.7976219586816685,0.7559703870984472,0.7780505175659271
0.820497395084948,0.7976289704246153,0.7559702706715538,0.7779980386986582
0.8204918840635426,0.7976365184868024,0.7559701548709765,0.7779438494943238
0.820486361329908,0.7976445805568634,0.7559700256905205,0.7778883417294217
0.8204808020553289,0.797653035523723,0.7559699278380708,0.7778319862921723
0.8204752447922347,0.7976617903493057,0.7559698346611397,0.777774980122638
0.8204696579736871,0.7976712088574601,0.7559697537592109,0.7777167522984691
0.8204640302049997,0.797681029359102,0.7559696880487803,0.7776579861880797
0.8204584162574513,0.7976913520390521,0.7559695895485476,0.777597471154095
0.8204528037087329,0.7977021319160869,0.7559695304223528,0.7775359923447576
0.8204471861758568,0.7977133769617265,0.7559694666971576,0.7774735653052598
0.8204415538744407,0.7977249245774752,0.7559693969961876,0.7774101852146069
0.8204358855624619,0.7977369285488711,0.755969387771763,0.7773456487119832
0.8204300406433951,0.7977495880915964,0.7559693537446992,0.7772804032132894
0.8204243483071314,0.7977628617558274,0.7559693736464926,0.7772142186026607
0.8204186959780135,0.7977763973748122,0.7559693688662613,0.7771476105927839
0.8204130298047387,0.7977903798530271,0.7559693785018274,0.777079692893366
0.8204073168698034,0.797804858343282,0.7559694185658729,0.777010903597497
0.8204016122995056,0.7978197757446969,0.755969472148916,0.7769408485051316
0.820395846896523,0.7978351846805328,0.7559695358304835,0.7768703916077744
0.8203900781334638,0.7978509982190543,0.7559696244540689,0.7767993705913903
0.8203842829300132,0.7978672459624179,0.75596972100236,0.7767274613457746
0.8203785089656005,0.7978839170612427,0.7559698668727661,0.7766546949960635
0.820372702636048,0.7979010493427736,0.7559700084547819,0.7765811907545169
0.8203668975030319,0.7979186088477898,0.7559701699490932,0.776506904773262
0.8203610727502894,0.7979367081147312,0.7559703683666663,0.7764319864404264
0.8203552391768227,0.7979551483448752,0.7559705795004268,0.7763567535575591
0.8203494538480743,0.7979741797734697,0.7559708398929702,0.7762804756209766
0.8203436454136396,0.797993492181702,0.7559711217818214,0.7762035651044138
0.8203379428419106,0.7980132059769895,0.7559714136770948,0.7761259831338383
0.8203321371177357,0.798033232225603,0.7559717293504751,0.7760476525895872
0.8203263055946259,0.7980537320525426,0.7559720821980321,0.7759689957140297
0.8203205513903976,0.7980746967037878,0.7559724431353032,0.7758898280643488
0.8203147147880279,0.7980960564294789,0.7559728428057106,0.7758101238359935
0.8203089354634916,0.7981178349094367,0.7559732887903073,0.7757299216443293
0.8203031084878698,0.7981399788131491,0.7559737300685551,0.7756492353450396
0.8202972641362647,0.7981625392705265,0.7559741875632437,0.7755673274953986
0.8202914689768954,0.7981854540552425,0.7559747104665002,0.77548573076034
0.8202856470013143,0.7982087998255799,0.7559752632196739,0.7754037421746772
0.8202798453404754,0.798232513053419,0.75597583912559,0.7753213152659277
0.8202740395680709,0.798256631485003,0.7559764610655836,0.7752391085513065
0.8202682514784146,0.7982810942150994,0.7559771038662491,0.7751560559858842
0.8202624241842871,0.7983059223741263,0.7559777759864185,0.7750720698216955
0.8202566037093999,0.7983311218238879,0.7559785112994862,0.774988391714845
0.8202508381393498,0.798356675715369,0.7559792713770548,0.7749044569744897
0.8202450524336697,0.7983826383155009,0.7559800599503943,0.7748202575007439
0.8202392605753885,0.7984088910402279,0.75598089132079,0.7747360829000055
0.8202334429063387,0.7984354931825606,0.7559817467437813,0.774651541016774
0.8202276795593741,0.798462462989153,0.7559826298589994,0.7745669185647585
0.8202218808091805,0.7984897456047632,0.7559835781314646,0.7744816426230663
0.8202161595913733,0.7985174253851074,0.7559845531694961,0.7743967378354841
0.820210415428652,0.7985453815657501,0.7559855841004711,0.77431170627428
0.8202046829831691,0.798573667772515,0.7559866464663395,0.7742267748041947
0.8201989603666624,0.7986022872512668,0.75598777215966,0.774141709707473
0.8201931778864792,0.7986311597890554,0.7559889601631755,0.7740567821333736
0.8201875305754867,0.7986602757287212,0.7559901799602904,0.7739719008393301
0.8201818092739241,0.7986897724167552,0.7559914539730309,0.7738870291139187
0.820176134709691,0.7987195884251209,0.7559927637566721,0.7738020638790063
0.8201704542472114,0.798749673639508,0.7559941029335004,0.7737170350540532
0.8201647370456517,0.7987800707171784,0.7559955031593693,0.7736322719493686
0.8201591690946883,0.7988107235397324,0.7559969509890618,0.7735476799777216
0.8201535472243204,0.798841709041061,0.7559984443028037,0.7734633045114342
0.8201479633230124,0.7988729424782303,0.7559999683881594,0.7733791948510079
0.8201423526876334,0.7989045382436195,0.756001549760187,0.7732955148080268
0.8201367712081966,0.7989362616776944,0.7560031635720009,0.7732116569537723
0.8201312020335458,0.7989682412898496,0.7560048220556015,0.7731278307209082
0.8201256466523461,0.7990004845572527,0.7560065537800816,0.7730447064796361
0.8201200670357875,0.7990329805854238,0.7560083203831403,0.7729618864800542
0.8201145395974316,0.7990659108021437,0.7560101623011733,0.7728794708505595
0.8201089590130273,0.7990988406402791,0.7560120732132154,0.7727971069074124
0.820103515712728,0.7991320267975135,0.7560140276865033,0.7727153085518188
0.820098062451449,0.7991654199049878,0.7560160416999598,0.7726340664403614
0.8200926022477448,0.7991990011877763,0.756018097318665,0.7725533209303742
0.8200871564049086,0.7992325685448172,0.7560201954904074,0.7724727712244893
0.8200817440660668,0.7992666122819716,0.7560223432423565,0.7723929616967278
0.8200762169150159,0.7993008285466155,0.7560245502945634,0.7723138420150119
0.8200708700934641,0.7993352312270204,0.7560268036038377,0.772235109130449
0.8200655569595421,0.7993698345128266,0.7560291000920907,0.7721569587564995
0.8200602049840862,0.7994046887390515,0.7560314307440379,0.772079103094711
0.8200549081463655,0.7994396370286533,0.7560338476737992,0.7720021254319352
0.8200496478660974,0.799474789005216,0.7560363073625692,0.7719258347193344
0.8200443527535288,0.7995100917309098,0.756038821641931,0.7718502437871398
0.8200391057224833,0.7995455403071831,0.7560413826613595,0.7717752585830902
0.8200338772148625,0.7995810944339068,0.7560440115794841,0.7717015157643076
0.8200287357516158,0.7996170095283648,0.7560466688327018,0.7716280117982314
0.8200235095189143,0.7996529266244365,0.7560494309016649,0.771555096463337
0.8200183289632055,0.7996889677728575,0.7560522332564688,0.7714831277011567
0.8200132148501346,0.7997251612062637,0.7560550995934453,0.7714119853357698
0.8200081384043876,0.7997614875380478,0.7560579914608329,0.7713416525457429
0.8200030862988428,0.7997979235846877,0.7560609351191256,0.7712721522326976
0.8199981026267343,0.7998345045883085,0.7560639326682399,0.7712035387643497
0.8199931077147018,0.7998712028942097,0.7560669850266184,0.7711359574496723
0.8199881300619858,0.7999080095230845,0.7560701099177873,0.7710690945211351
0.8199831608018013,0.799944904110387,0.7560732788034784,0.7710031852570495
0.8199782740841199,0.7999815494660775,0.7560765082919343,0.7709379606036806
0.8199734093699611,0.8000186295491319,0.7560797981282231,0.7708744024956321
0.8199685310343984,0.8000558292717498,0.7560831097744362,0.7708115712538928
0.8199637048981507,0.800093068921575,0.7560864775701162,0.7707501176482691
0.8199588760302471,0.8001304613674223,0.7560899067739248,0.7706889707204941
0.8199541513596663,0.8001679074445096,0.7560933752652647,0.7706289395022409
0.819949413815931,0.8002054506278867,0.756096916990199,0.7705699530825806
0.8199447564016701,0.800243032774687,0.756100495893602,0.7705120232315859
0.8199401024123877,0.8002806969448807,0.7561041312270095,0.7704555180320192
0.819935494730714,0.8003184015006883,0.7561078060081208,0.7703996565963664
0.8199309137658684,0.8003561860823806,0.756111513814671,0.7703451544584539
0.8199263531604041,0.800394017425671,0.7561153112291946,0.7702914968799683
0.8199218959566141,0.8004320649121754,0.7561191364980934,0.7702396797971345
0.8199174200476296,0.8004700070513219,0.7561230055025712,0.7701884307582574
0.8199129477541826,0.8005077559581384,0.756126938675536,0.7701382376565128
0.8199085368298699,0.8005457520036047,0.7561309084718041,0.7700893501172472
0.8199042173920601,0.8005838507371781,0.7561349440801959,0.770041890106374
0.8198998549068346,0.8006219041014603,0.7561389994430053,0.7699954291686912
0.8198955837355919,0.8006599707575005,0.7561430964910074,0.76995004231135
0.8198913763109648,0.8006978339152234,0.7561472599442947,0.7699062357773313
0.8198872031893986,0.8007359157686834,0.7561514490135087,0.7698635864408306
0.8198831056613399,0.8007739108788613,0.7561556882679997,0.7698220413075654
0.8198790517558904,0.8008120030294275,0.7561599315567391,0.7697817649887198
0.8198749399128077,0.8008500990160166,0.7561642607469479,0.7697426442819763
0.8198708879959095,0.8008882409045693,0.7561686115540084,0.7697049644884164
0.8198669168637681,0.8009264365402183,0.7561730360027404,0.7696685451267681
0.8198629626949289,0.8009645454081383,0.7561774757598249,0.7696334708692812
0.8198591202536252,0.8010028213972601,0.7561819669419954,0.7695992868449582
0.8198553373098528,0.8010409864172647,0.7561864678088419,0.7695668474553224
0.8198515511784452,0.801079450085001,0.7561910065977204,0.769535938967516
0.8198477694019343,0.8011173750111547,0.7561955988853711,0.7695061246959997
0.8198440974434161,0.801155394611026,0.7562001925836132,0.7694777311842634
0.8198404284092388,0.8011935473764406,0.7562048341996565,0.7694507271986474
0.8198368850866902,0.8012315318252253,0.7562095122250508,0.7694249721771129
0.8198333666497004,0.8012694902463148,0.756214245992494,0.769400433549729
0.8198299000648929,0.8013074289094801,0.7562189802568482,0.7693774342914281
0.8198264984213913,0.801345327504174,0.7562237142207433,0.769355767319476
0.81982307306142,0.8013831809903137,0.7562284921276732,0.7693352306551514
0.8198196941368731,0.8014210313927669,0.7562332957713476,0.7693162630061976
0.8198164377216691,0.8014588217285344,0.7562381361877759,0.7692986890892247
0.8198131724999468,0.8014966817150778,0.7562430065630782,0.7692825025905957
0.819809960049488,0.8015345697689701,0.7562478984393425,0.7692680849196903
0.819806844416284,0.8015722117519786,0.7562527878955854,0.7692546028237582
0.8198037836350113,0.8016098590724484,0.7562577036119014,0.7692425485033901
0.8198008137798565,0.8016473844466196,0.7562626379478651,0.7692317835898802
0.8197978668091007,0.801684903074134,0.7562675337509612,0.7692224916523887
0.8197949382856085,0.8017223829554903,0.7562725351470467,0.7692139615383689
0.8197920571263317,0.8017597162430885,0.7562775098725648,0.7692073604047238
0.8197892832363429,0.8017970401840578,0.7562825245861783,0.7692024602584961
0.8197865749081953,0.8018342628254121,0.7562875356687988,0.7691987073299448
0.8197839290855162,0.8018715688145667,0.7562925550660508,0.7691962953046949
0.8197813199153301,0.8019086881185007,0.756297599900831,0.7691951001800053
0.8197787794561883,0.8019457613938645,0.7563026245961545,0.7691954327589231
0.8197762818634796,0.8019827568917226,0.7563076761377956,0.7691970610990483
0.8197738573337442,0.8020197061663057,0.756312736091324,0.7692003645152848
0.8197714679723653,0.8020565343376336,0.7563177764197531,0.7692041510787373
0.8197691279588332,0.8020932014585194,0.7563228018143529,0.7692098814978913
0.8197668808355778,0.8021299765700749,0.756327872738117,0.7692169962867145
0.8197646811913528,0.8021666237103058,0.7563329449991916,0.7692253639859662
0.8197625430748462,0.8022032572394191,0.7563380237706863,0.7692350355580397
0.8197604765069536,0.8022398212790515,0.7563431155579935,0.7692460880186957
0.8197584581285288,0.8022763125992197,0.7563482084954197,0.7692585098646629
0.8197565115186503,0.8023126693903063,0.7563532852786978,0.7692722757820021
0.8197546679014827,0.8023489886870648,0.7563583161493337,0.7692873053961768
0.8197528846642546,0.8023852024058521,0.7563633636235005,0.7693041997991771
0.8197511585566905,0.8024213391322873,0.7563684117889853,0.7693218354845254
0.8197495062270481,0.8024572729213436,0.7563734441752931,0.7693407926038218
0.8197478926904657,0.8024931387681823,0.7563784586839598,0.7693610714787334
0.8197463811836242,0.8025290260194955,0.7563834424468221,0.7693825179213346
0.8197449248858653,0.8025648156390616,0.7563884363552461,0.7694052083880729
0.8197435018543704,0.8026005521201781,0.7563934224068971,0.7694288375086517
0.8197421661076358,0.8026361854817102,0.7563983713699616,0.7694541270192132
0.8197409152124747,0.8026717414236609,0.756403295910216,0.7694805113776885
0.8197397380913252,0.8027071891231069,0.7564081999338197,0.7695082677042737
0.8197386301398136,0.8027425949390106,0.7564131131982182,0.7695370387920359
0.8197375935624509,0.8027780562948398,0.7564179763375695,0.7695670107030462
0.8197365851326052,0.8028132743029258,0.7564228324786063,0.769597915027672
0.8197357181426483,0.8028483867355706,0.7564276602922801,0.7696302215490766
0.8197349543685584,0.8028834249715116,0.7564324762110992,0.7696635781338295
0.8197342011575842,0.8029183766699702,0.7564372492655346,0.7696981212882819
0.8197333552132464,0.8029532373762545,0.7564419920391376,0.7697337869880009
0.8197327769021358,0.802987959448115,0.7564467197062801,0.7697708230733487
0.8197322844764929,0.8030228226863545,0.7564514100363053,0.7698087124125098
0.8197318030215742,0.8030574266445829,0.7564560566031611,0.7698477342234971
0.8197314195429486,0.8030919517053625,0.7564606644508358,0.7698877773824356
0.8197311199340369,0.80312639153073,0.756465254178455,0.769928996753899
0.8197308304486084,0.8031607183692647,0.7564697856559419,0.7699716667227611
0.8197306675753788,0.8031948701048244,0.7564743028379521,0.7700148197638631
0.8197305514842125,0.803229022712201,0.7564787864461852,0.7700590082046763
0.8197305573353212,0.8032633966084066,0.756483221478514,0.7701041370989148
0.8197306252062398,0.8032973576738717,0.7564876204000098,0.7701502963359643
0.8197307449134753,0.8033311836827647,0.756491971898872,0.770197091516538
0.8197309855082365,0.803364813316725,0.7564962880547648,0.7702448973506487
0.8197312527118703,0.8033984759804739,0.7565005564090423,0.7702940246847888
0.8197316215257962,0.8034320806385871,0.7565047831779121,0.7703438812535904
0.8197320480647472,0.8034655813705074,0.7565089722469188,0.7703946345450733
0.8197325718058898,0.8034989512260602,0.7565130945510401,0.7704463007325152
0.8197331623900197,0.8035322107073689,0.7565171943857131,0.7704986255298393
0.8197339860446131,0.8035654237499941,0.7565212265089312,0.7705519653520239
0.8197347349675012,0.8035985201277714,0.7565252108343756,0.7706059218679728
0.8197355347512751,0.8036315007557444,0.7565291467456884,0.7706604387075672
0.8197363872063301,0.8036644285768835,0.7565330068050112,0.7707161890628212
0.8197373882154985,0.8036972343107175,0.7565368157906296,0.7707727461215509
0.8197384749513973,0.8037302086009955,0.7565405612955791,0.770830056990413
0.8197396098888213,0.8037625905958209,0.756544288744388,0.7708881153753748
0.8197408244600392,0.8037949403158366,0.7565479529742578,0.770946928386295
0.8197420583512179,0.8038273658080897,0.7565515620299459,0.7710062656024643
0.8197434283954623,0.8038596715071691,0.7565551015267818,0.7710667027725185
0.8197448145500771,0.8038918895105586,0.756558590731871,0.7711280247671667
0.8197463466067932,0.8039239894429918,0.7565620378675145,0.7711895312254885
0.8197479633384368,0.8039559390149956,0.7565654076217033,0.7712516269012757
0.8197496296858715,0.8039878684471833,0.7565687300542286,0.7713146016142397
0.8197513648593426,0.8040199534525146,0.7565719819118192,0.7713780653196323
0.8197532441150859,0.8040515972178921,0.756575163610601,0.7714417813757429
0.8197551981608386,0.804083156731728,0.7565782991354889,0.7715062575719605
0.8197571660590075,0.8041146823976474,0.7565813853243334,0.7715712955709487
0.819759201186948,0.8041460908519781,0.7565843900089351,0.771637289101162
0.8197613146967506,0.8041774031352455,0.7565873347025726,0.7717031186104432
0.8197635092710567,0.8042085708743636,0.7565902202623263,0.7717698479699557
0.8197658715695555,0.8042396336238167,0.7565930346895624,0.771837036756536
0.8197681897393951,0.8042705873274378,0.756595800665122,0.7719045584882874
0.8197706694692533,0.8043014764986625,0.7565985084485142,0.7719724763047502
0.8197731833984493,0.804332193764403,0.7566011393086705,0.7720408229644214
0.8197757140141538,0.8043628650336528,0.7566037071659087,0.7721094200062191
0.8197783250651087,0.8043933560020319,0.7566062123912202,0.7721785364426793
0.8197809804037848,0.8044237832813429,0.7566086367105989,0.772247866713678
0.8197838035763437,0.8044540548770956,0.7566110218679791,0.7723177298346422
0.8197866611545396,0.8044842172717498,0.7566133451739269,0.772387900334256
0.8197895959562885,0.8045142354687185,0.7566155851887889,0.7724583706844861
0.819792498750333,0.8045441496720925,0.7566177820735963,0.7725290818618242
0.8197955456842592,0.8045739411535798,0.7566198972118354,0.7726001673059475
0.8197986409392805,0.8046036557058056,0.7566219227853322,0.7726715028795373
0.8198018743529818,0.8046332525690223,0.7566239072115722,0.7727430044578044
0.8198051178556935,0.8046626562100826,0.756625812858769,0.7728147838799396
0.8198083806327636,0.804691962172548,0.7566276628055639,0.7728868803068843
0.8198116543259746,0.8047210923770355,0.756629448944064,0.7729587872410064
0.8198150635678558,0.8047501351544798,0.7566311784113037,0.7730313986529319
0.8198185802245127,0.8047790499319564,0.7566328369965133,0.7731039402474701
0.8198221485142712,0.8048079986128873,0.7566344251516415,0.77317609032695
0.8198257589524525,0.8048366662144488,0.7566359651784307,0.7732487745471497
0.819829447543375,0.8048652602816121,0.7566374311622571,0.7733218979664012
0.819833195977791,0.8048936038343697,0.7566388438179233,0.7733947923503959
0.8198369858371626,0.8049218178269398,0.756640183463727,0.7734681312763029
0.8198408219764612,0.8049498824239724,0.7566414558764032,0.7735414262684326
0.819844720740542,0.8049777881178655,0.7566426789054883,0.7736144550437428
0.8198486786590464,0.8050055659887573,0.7566438497884459,0.7736876904622105
0.8198526974755923,0.8050330798438581,0.7566449368440245,0.773761149770188
0.8198567740568066,0.8050605453592922,0.7566459719288771,0.7738344530955384
0.8198608652557886,0.8050879063135931,0.7566469329958172,0.7739077600206072
0.8198649887342689,0.8051150649645707,0.7566478321798542,0.7739809109256516
0.8198692065934776,0.8051420666490284,0.7566486806771121,0.7740543603672969
0.8198734493688086,0.8051689047766794,0.7566494705244041,0.7741272544728922
0.8198776971772406,0.8051957122528063,0.756650191544604,0.7742003889198975
0.819882072774005,0.8052222049392685,0.7566508698174378,0.7742734940510765
0.8198864607000206,0.8052485034988807,0.7566515062325497,0.77434646680116
0.8198909103196661,0.805274636861751,0.7566520779737816,0.774419355444348
0.8198953494511603,0.8053006092712739,0.7566525892030013,0.7744921106062899
0.8198998853131515,0.8053263584940156,0.7566530217118508,0.7745647341599651
0.8199044081179241,0.8053519650860878,0.756653450631611,0.7746373209101116
0.8199089898397328,0.8053774037511737,0.7566537753203311,0.774709191150644
0.8199135854971974,0.8054026828035887,0.756654062032466,0.7747809309725888
0.8199181537757658,0.8054274888153197,0.7566543072409925,0.7748525918923488
0.819922804584378,0.8054523405061977,0.756654508081019,0.7749240257221195
0.8199275117395456,0.8054769756487556,0.7566546535860146,0.7749957307718982
0.8199322296360593,0.8055014380345352,0.7566548124938185,0.7750670735317423
0.8199369645584219,0.8055256797983779,0.7566548481524085,0.7751382562299088
0.8199417299763775,0.8055497118128794,0.7566548634313583,0.7752095631180177
0.819946566818589,0.8055733836048187,0.7566548219455264,0.7752801892724533
0.8199513497689775,0.80559700488805,0.7566547157099275,0.7753508111104984
0.8199561800531513,0.805620412363497,0.7566545787683047,0.775420947232509
0.8199609801607279,0.805643593020883,0.7566544061337453,0.7754905467638636
0.8199658193273909,0.805666567579276,0.7566541581545291,0.7755606375578111
0.8199707124704891,0.8056892990396516,0.7566539132050838,0.775629610659341
0.8199756789234353,0.8057118317587232,0.7566536153749879,0.7756985201827458
0.8199805449057158,0.8057341678938473,0.756653329030873,0.7757674797665868
0.8199854095125532,0.8057562174661547,0.7566529645086892,0.7758357152430443
0.8199903344899495,0.8057780255705339,0.7566525746421365,0.7759037905271967
0.8199952084812057,0.8057995404027134,0.7566521404348996,0.7759714809256202
0.820000153090878,0.8058208566224161,0.7566516942554125,0.7760387875033636
0.820005134064599,0.8058419446240339,0.7566511750962491,0.7761057497320814
0.820010083516848,0.8058628086148626,0.7566506479604761,0.7761723945444874
0.8200150344151562,0.8058833750204968,0.7566500712865657,0.776239024463292
0.8200199623303344,0.8059035528618547,0.7566494686325349,0.77630497522561
0.8200248628008378,0.8059236132116112,0.7566488063685317,0.7763705043995845
0.8200297328222416,0.8059434165904753,0.7566481644293888,0.7764358231335541
0.8200345958969861,0.805962939704867,0.7566475149001588,0.776500640126719
0.8200394130525148,0.8059821971358245,0.7566468263268233,0.7765647602267345
0.820044293222158,0.8060011556725827,0.7566461102615581,0.7766286450706242
0.8200490965868654,0.8060198819913658,0.7566453827461128,0.7766921479742845
0.8200538840780763,0.8060382798915814,0.7566446057477323,0.7767553330294592
0.8200586935004349,0.8060564615154148,0.7566438575815877,0.7768186643472618
0.8200635015720275,0.8060741512942691,0.7566430831675032,0.7768816006967726
0.82006828585733,0.8060916891688427,0.7566422908352073,0.7769435352854493
0.8200730034390966,0.8061086221763237,0.7566414984694602,0.7770049971317662
0.8200777454373683,0.8061255459692865,0.7566406819840618,0.7770665426472853
0.8200824382876787,0.8061421610300151,0.756639871523125,0.7771272982377747
0.8200870653178993,0.8061584855462925,0.756639046594571,0.7771874794155359
0.8200917123632676,0.8061742333609259,0.7566381951409985,0.7772471411239112
0.8200963551581983,0.8061899322949323,0.7566373405005526,0.7773066107249867
0.8201009532084584,0.8062052942793875,0.7566364843194564,0.7773655811392769
0.8201054602524939,0.8062203864270033,0.7566356335630716,0.7774240597925067
0.8201099261077259,0.8062351259972359,0.7566347697438005,0.7774820489921628
0.8201143549984916,0.8062495465575753,0.756633916337818,0.7775396075068007
0.8201187217530777,0.8062635985850739,0.7566330666807477,0.7775968467736489
0.8201230763588737,0.8062773880789996,0.7566322168486792,0.7776534929091702
0.8201274008588212,0.806290810150203,0.756631361365869,0.777709620489282
0.8201316194808496,0.8063038653143596,0.7566305227780826,0.777765409630689
0.8201358053070816,0.8063165880227802,0.756629655184144,0.7778206407025899
0.820139984228851,0.8063289941940425,0.756628814540806,0.7778755537997692
0.8201440791521682,0.806341036491668,0.7566279807452311,0.7779298704199613
0.8201481855896767,0.8063527315089679,0.756627151992215,0.7779837243737238
0.8201521198256717,0.8063640982575186,0.7566263616697901,0.7780370969456097
0.8201559867467009,0.8063752687636637,0.7566255797672314,0.7780902696677228
0.8201598663961183,0.8063861287489573,0.7566248044058983,0.7781426798691566
0.8201636196106468,0.8063963544144251,0.7566240473943452,0.7781946708552241
0.8201673263697435,0.8064062280007007,0.7566233026205875,0.7782460162939204
0.8201710230640757,0.806415745985034,0.7566226249140573,0.7782970626586025
0.8201746664574746,0.806424983238481,0.7566219168340808,0.778348113777241
0.8201782151391819,0.8064337568969687,0.7566212209212885,0.7783982977017632
0.8201816817939647,0.8064421377321797,0.7566205763469713,0.7784479874093743
0.8201850685401043,0.8064501579318495,0.7566199486211654,0.7784971526632491
0.8201883948076865,0.8064579351799941,0.7566193432971323,0.7785455427297903
0.8201916865643555,0.8064651571071563,0.7566187977393993,0.7785940365820955
0.8201948745952974,0.8064720612059215,0.7566182369045699,0.7786417903433565
0.8201979767436564,0.8064786071730824,0.756617715167216,0.7786891017801116
0.8202010385968046,0.8064847161393616,0.7566172346469868,0.7787359548938767
0.8202039558778923,0.806490486141284,0.7566167736620123,0.7787823480242949
0.8202068051285316,0.806495802004622,0.7566163505455548,0.7788282233060566
0.8202095282915906,0.8065006990158887,0.7566159688085344,0.778873669493788
0.8202122212264608,0.8065052367517783,0.7566156013468525,0.7789185659063738
0.8202148790209083,0.8065093865835319,0.7566152943695376,0.7789631093144564
0.8202173688759062,0.8065131379635518,0.7566150222471397,0.7790071530247678
0.8202197687674234,0.806516484090165,0.7566147635701693,0.7790506396536863
0.8202220616706444,0.8065194936371775,0.7566145459180805,0.77909379892711
0.8202243100754247,0.8065220143446213,0.7566144006526893,0.7791364863193686
0.820226445682355,0.8065241797877357,0.7566142666430866,0.7791785211279704
0.8202284946993018,0.8065259439124162,0.7566141613696544,0.7792202837074328
0.8202304994403881,0.8065272851012129,0.756614117811968,0.7792616598636337
0.8202323122966184,0.8065282982208298,0.7566141078333781,0.7793026068876935
0.8202341417674569,0.806528838449342,0.756614138318904,0.7793430839235095
0.8202358020090051,0.8065289484777086,0.7566141806462395,0.7793831508275765
0.8202373500935544,0.8065286514977098,0.7566143260996334,0.7794232439911761
0.820238827445218,0.8065279430429085,0.7566145034723296,0.7794626724736085
0.8202402204159104,0.8065268373548813,0.7566147375668255,0.7795012769097426
0.8202414288877325,0.8065253194186125,0.7566150324886992,0.7795395987514636
0.8202425868842176,0.8065233938741244,0.7566153442555485,0.7795774226194939
0.8202435980462476,0.8065210492615436,0.7566157066246414,0.7796148338075326
0.8202445022189745,0.8065183362442132,0.7566161309312204,0.7796518974245324
0.8202453470192921,0.8065151726941108,0.7566166070769882,0.7796885032328272
0.8202461414383262,0.8065116269934246,0.7566171388022006,0.7797246977659607
0.8202467413044223,0.8065073843758086,0.7566177379464459,0.7797603831259771
0.8202472423011512,0.8065029863543174,0.7566183796446171,0.7797957250081263
0.8202476078718078,0.8064981744324484,0.7566191042370556,0.7798306428400303
0.8202479209814486,0.8064929681876084,0.7566198592083738,0.7798651599561406
0.820248112223635,0.8064870108409887,0.7566206631580118,0.7798992533356218
0.8202481704657913,0.806481036914248,0.7566215320928855,0.779932975144306
0.8202481179411879,0.8064744472506444,0.7566224422677478,0.7799662670931747
0.820247996176014,0.8064676459105522,0.7566234050191826,0.7799997900355368
0.8202477234150425,0.8064604384462525,0.7566244087524291,0.7800322254526851
0.8202473158737585,0.8064527941571973,0.7566254762755571,0.7800641938267553
0.8202468013008651,0.8064447318304206,0.7566266123102984,0.7800958336045455
0.8202462080754744,0.8064362448780527,0.7566277993732805,0.7801271703758796
0.820245531608067,0.8064275417712797,0.7566290895592086,0.7801580416612002
0.8202446598998151,0.8064182885962582,0.7566303992543066,0.7801885120404337
0.8202437342261071,0.8064089374742772,0.7566317604727703,0.780218621430352
0.82024270635974,0.8063987991099955,0.7566331817796674,0.780248349715605
0.8202415806071433,0.8063883245645826,0.7566346597576908,0.7802776909783571
0.8202403128180031,0.8063774520366326,0.7566361992499406,0.7803066273874518
0.8202389382632933,0.8063661913885876,0.7566378022781387,0.7803352138577988
0.8202375483249325,0.8063547272747761,0.7566394795420454,0.7803634232254244
0.820235975214834,0.806342826942952,0.7566412164930604,0.7803912944820295
0.8202343014982361,0.8063306648301815,0.756643008697667,0.7804185216348102
0.8202324513812033,0.8063180246020147,0.7566448544007174,0.7804454734402273
0.8202304465251611,0.8063049324431445,0.7566467796447852,0.7804721944506152
0.8202284334235159,0.8062913808866878,0.756648741501939,0.7804984818882574
0.8202263298749524,0.8062774466575956,0.7566507759872141,0.7805241662472872
0.8202240464197279,0.8062631571530428,0.7566528467641198,0.7805497635951613
0.8202216829755893,0.806248519384796,0.7566550038608792,0.7805747267717253
0.820219223195949,0.8062335344468959,0.7566572068341106,0.7805995969983924
0.8202166771674425,0.806218174331429,0.7566594748664954,0.7806240808378629
0.8202140275542794,0.8062023008269464,0.7566618026511361,0.780648249242941
0.8202112568237574,0.8061862228732276,0.7566641833571683,0.780671769681367
0.8202083180437281,0.8061698125402597,0.7566666322824507,0.780695223311305
0.8202052963739792,0.8061531092101186,0.7566691305086943,0.7807183056923
0.8202022127831655,0.8061361613154453,0.7566717011218884,0.7807410163620556
0.8201990212978099,0.8061189040363416,0.756674324068229,0.7807630292666121
0.8201957042630575,0.8061008633451714,0.7566769994600316,0.7807849330014249
0.8201922647151406,0.8060827866888938,0.7566797268796793,0.7808060473075583
0.8201887743011584,0.8060643729311995,0.7566825337250722,0.7808268350869987
0.8201850976740863,0.8060456173853539,0.7566854139151931,0.7808477108703277
0.8201814152377188,0.8060265378346566,0.7566883158755906,0.7808688766210252
0.820177594678831,0.8060071731744188,0.7566912675729122,0.7808890454549303
0.820173695778456,0.8059874687726255,0.7566942912621168,0.7809092158108885
0.8201696724158309,0.8059675666085312,0.7566973634750468,0.7809287013423378
0.8201655811229891,0.8059472389823618,0.7567004839750266,0.7809476992709863
0.8201613718542305,0.8059266487224905,0.7567036373278416,0.780966449551736
0.8201570264970159,0.8059057973000826,0.7567068719006373,0.7809845346890976
0.820152629303228,0.8058846461924053,0.7567101633569557,0.7810025730578773
0.8201481933489695,0.8058632043891977,0.7567134992070624,0.7810201624648098
0.8201435737498901,0.8058417088047544,0.7567168855398253,0.7810376599413807
0.8201389151245913,0.8058197096013778,0.7567203314223544,0.7810546605593648
0.8201341033534714,0.805797364902504,0.7567238132540609,0.781071356063415
0.8201292612111934,0.8057748686361849,0.7567273558848354,0.7810876605351602
0.8201242989218721,0.8057520932457545,0.7567309362758722,0.7811034198473292
0.820119252636595,0.8057291132364901,0.7567345600156843,0.781119154232545
0.8201141353156846,0.8057058479295787,0.7567382574707062,0.781134454028247
0.8201089636745975,0.8056823438095295,0.7567419844317911,0.7811492630605963
0.8201037062960013,0.8056586348235744,0.7567457831871888,0.781163862905258
0.820098369982849,0.8056347066574934,0.756749602525931,0.7811779852186063
0.8200929932156444,0.8056105152776194,0.7567534620890594,0.781191318244207
0.8200875298843299,0.8055861600820472,0.7567573847159345,0.7812048779995185
0.8200819649642258,0.8055615374388257,0.7567613196695548,0.7812181089277576
0.8200763359816563,0.8055368330013105,0.7567653243460342,0.7812306801049246
0.8200706353061183,0.8055118094218966,0.7567693524571841,0.7812432115482032
0.820064858280549,0.8054866204782344,0.7567734265672403,0.7812550696720625
0.8200590745861476,0.8054612546086478,0.7567775389411321,0.7812666921992055
0.8200531522489197,0.8054357203149842,0.7567816830586841,0.7812781582866009
0.8200471969420213,0.8054099058553504,0.7567858664640638,0.7812893489576945
0.8200411629150485,0.8053842081324241,0.756790098321816,0.781300050806296
0.8200350627686175,0.8053582117761411,0.7567943684500152,0.7813104841134035
0.820028911628467,0.8053319606666307,0.7567986750364116,0.7813205634078582
0.8200226669687698,0.8053055801563384,0.7568029930629496,0.7813304465057177
0.8200164063244488,0.8052790476059741,0.756807342569109,0.7813395505850134
0.8200100419685183,0.8052523409551879,0.7568117452152869,0.7813489779816805
0.8200036495010352,0.8052255943139006,0.7568161607796017,0.7813573466366948
0.8199972329321941,0.8051986329716825,0.7568206041056229,0.7813656598418942
0.8199908174808569,0.8051716298652482,0.7568250786244441,0.7813736672184841
0.8199842637572483,0.8051445558271088,0.7568295875239406,0.7813814201341659
0.8199777495258741,0.8051172739872182,0.7568341093129864,0.7813887026895592
0.81997110690808,0.8050898747481208,0.7568386599213109,0.7813958406414836
0.8199643791210267,0.8050624328904262,0.7568432288256481,0.781402182488639
0.8199576626430861,0.8050348910593158,0.7568478485292008,0.7814084172241077
0.8199509105031578,0.8050075373956501,0.756852482322443,0.7814143038790388
0.8199441904128882,0.8049798048978162,0.7568571149503065,0.7814198465026233
0.8199374557282824,0.8049520136214299,0.7568617236313825,0.7814248355564125
0.8199306510050212,0.8049239729882488,0.7568663867342436,0.7814296838683475
0.8199237376864139,0.8048960678334812,0.7568710864842598,0.7814341839016191
0.8199167893669703,0.8048679878441102,0.7568757981482238,0.7814383157711323
0.8199098471574473,0.8048399453336421,0.7568805318707759,0.781442178753686
0.8199028800191116,0.8048118673884872,0.7568852821689199,0.7814456465458377
0.8198958996620691,0.8047837068645689,0.7568900533419104,0.7814485848017008
0.819888886646862,0.8047555912035748,0.7568948575834086,0.7814516547592933
0.8198818105322369,0.8047272888826911,0.7568996552421341,0.7814541014275804
0.8198747493020027,0.8046989177399071,0.7569044429669677,0.7814562793732706
0.8198677147642115,0.8046707509446266,0.7569092224817812,0.7814579236078274
0.8198606346858957,0.8046425456887364,0.7569140155718095,0.7814592339875228
0.8198535433607083,0.8046143647027614,0.7569188075063836,0.7814601979014636
0.8198464439644377,0.8045861719668412,0.7569236334167381,0.7814606040079886
0.8198392865096104,0.8045579895896384,0.7569284957131813,0.781460671636128
0.8198321591035304,0.8045298503319966,0.7569333201363208,0.7814605463695498
0.8198250306408387,0.8045016924864024,0.7569381604155413,0.7814599263981632
0.8198178748580929,0.8044737013963073,0.7569430003754725,0.7814591566806254
0.8198107380481798,0.8044456359148013,0.7569478566984715,0.7814580362449615
0.819803610688728,0.8044179967011857,0.7569526954263256,0.7814565717889073
0.8197964504865852,0.8043899519011638,0.7569575121146859,0.7814545884620675
0.8197895007185654,0.8043619089724188,0.7569623549241359,0.7814519337936165
0.8197823865634439,0.8043339801324564,0.7569671710601333,0.7814491063904742
0.8197752568628046,0.8043064800793577,0.7569719970977834,0.7814464160666077
0.8197681286408975,0.8042787484005458,0.7569768189930156,0.7814435260845831
0.8197610128544462,0.8042512139718961,0.7569816310809494,0.781440038940718
0.8197538953033257,0.8042235415498928,0.7569864570947537,0.7814361464301973
0.8197467992832688,0.8041960222136487,0.7569912436114091,0.7814322016539966
0.819739737132854,0.8041686130641316,0.7569960290480049,0.7814276349322046
0.8197326835202823,0.8041412999062567,0.7570007858011024,0.7814227071385238
0.819725651567681,0.8041140678207369,0.7570055631591999,0.7814174943822801
0.8197186031648548,0.8040870101038413,0.7570103125047755,0.7814119360732916
0.8197116394293503,0.8040599925765028,0.7570150673394681,0.7814060391802474
0.819704542251518,0.804033102712192,0.7570198041501756,0.7813997834249957
0.8196976104054685,0.8040063146793995,0.7570245191696549,0.7813930022456189
0.8196907526364536,0.8039796778112275,0.7570292188014516,0.7813859979019254
0.8196838968660988,0.803953169164808,0.7570338787231499,0.7813789889572166
0.8196770593843229,0.8039267965664344,0.7570385050455483,0.7813712456752746
0.8196702188553788,0.8039005761355551,0.7570431305845265,0.7813633837833883
0.8196634318748542,0.8038744946475895,0.7570477547014902,0.7813553640367057
0.8196566290481225,0.8038485569206884,0.7570523265471985,0.7813470687198986
0.8196499113010309,0.8038227781813826,0.7570568812165696,0.7813383024984063
0.8196432133133011,0.8037971468278601,0.7570614284806348,0.7813293815041548
0.8196365790826453,0.8037716903426648,0.7570659756473882,0.7813203465136541
0.8196299518071642,0.8037463562896466,0.7570704562960219,0.781310637496769
0.8196234420668744,0.8037211996747694,0.7570749072518423,0.7813006630345318
0.8196169576209977,0.8036961099338058,0.7570793305359746,0.7812905591477679
0.8196105491822692,0.8036712011797863,0.7570837535625057,0.7812798634429119
0.8196041394327452,0.8036466122424529,0.7570881489444946,0.7812690392703113
0.8195977856889404,0.8036222032482656,0.7570925120599784,0.7812578965747988
0.8195914736662866,0.8035979749331541,0.7570968308135091,0.7812464417642042
0.8195851881205518,0.8035739473892509,0.7571011355575537,0.7812349322687605
0.8195789593131309,0.8035503404594662,0.7571054220015783,0.7812229842896175
0.8195728067061115,0.8035267463217922,0.7571096488523551,0.7812109243291929
0.8195666709751352,0.8035033244718114,0.7571138461470456,0.7811983246657878
0.8195606616714606,0.8034800779097216,0.757117998740551,0.7811855016461369
0.8195546781301825,0.803457194502937,0.7571221399226217,0.781172546539761
0.8195487462313791,0.8034341928032287,0.7571262238907616,0.7811594046818962
0.8195428709720807,0.8034115055942999,0.7571302855407737,0.7811456269393037
0.8195370591953152,0.8033891053769397,0.7571343296849022,0.7811321466625729
0.8195313137736943,0.803366943050076,0.75713830594413,0.7811182727664774
0.8195256593836784,0.8033449708692197,0.757142274683095,0.781104005036231
0.8195200553606713,0.8033232284774738,0.7571461913536566,0.7810893723397028
0.8195145334746616,0.8033017131900648,0.7571500538752783,0.7810751912337278
0.8195090746688067,0.8032806044576417,0.7571538796042081,0.7810602358486048
0.819503659132084,0.8032595529152863,0.7571576519070184,0.78104508381604
0.8194983502903124,0.8032387265953056,0.7571613877555733,0.7810298160697784
0.8194930461111809,0.8032181596151455,0.7571651204837991,0.7810142448577042
0.8194878558425949,0.8031978055950484,0.7571687652609436,0.7809985842087259
0.8194827852612033,0.803177681074598,0.7571723983393133,0.7809825170877529
0.8194777075120642,0.8031576515872141,0.7571759810939072,0.7809662644432419
0.8194727285141018,0.8031380297036342,0.757179513766185,0.7809498910387055
0.8194678427538769,0.8031186391219481,0.7571830190941172,0.7809333536723146
0.8194630269867681,0.803099513974176,0.7571864761232902,0.780916625864795
0.8194583008474076,0.8030806694466505,0.7571899096935008,0.7809003103479972
0.819453592944089,0.8030622259838068,0.7571932895594498,0.780883650050245
0.8194490119376123,0.8030437974442515,0.7571966160548372,0.7808662254228347
0.8194445360006504,0.8030256581335109,0.7571998713275688,0.7808488779740809
0.8194401150741212,0.80300777558834,0.7572030899159609,0.7808311865727896
0.8194358095066299,0.8029901341033168,0.7572062743957946,0.7808134368231114
0.8194316008093926,0.8029727349644411,0.7572094604283828,0.7807954176437468
0.8194274102573043,0.8029555944698546,0.7572125461085419,0.7807778036891616
0.8194233568821216,0.802938695316539,0.7572155983239665,0.780759875663684
0.8194193679017507,0.8029219668187346,0.7572185945850196,0.78074175251299
0.8194154332639808,0.8029055797693472,0.7572215289787799,0.7807235637303185
0.8194116022538047,0.8028894611499587,0.7572244250114425,0.7807056666418242
0.8194078547771196,0.8028736469398631,0.7572272973364192,0.7806870102695133
0.8194041760154789,0.8028579481523992,0.7572300984155751,0.780668535921795
0.8194006025211076,0.8028425441867791,0.757232858831749,0.7806499815880729
0.8193971240265063,0.8028274477123922,0.757235570175852,0.7806313856404181
0.8193937033276035,0.8028126889594769,0.7572382198245822,0.7806129386910919
0.819390418983549,0.8027980732135592,0.7572408238404286,0.7805942204049311
0.8193872202261987,0.8027835996803685,0.7572433821169556,0.7805755978220069
0.8193840859484861,0.8027694782160807,0.7572458963155794,0.780556789068429
0.8193810649329311,0.8027553151464415,0.7572483618381896,0.7805380492401812
0.8193780625274747,0.8027417074743507,0.7572507839253457,0.7805190753962402
0.8193751555512375,0.8027283568207294,0.7572531309725135,0.7805003799597389
0.819372377932333,0.8027151956077201,0.7572554839072189,0.7804815123105352
0.819369663036421,0.8027023687387382,0.7572577503418877,0.780462808319937
0.8193670903934772,0.8026895412538884,0.7572599936740019,0.7804438298945048
0.8193646370492847,0.8026771702148446,0.7572621629328942,0.780425053034891
0.8193622968365377,0.8026650911330535,0.7572642866950711,0.7804062376431841
0.8193599862166746,0.8026533510644194,0.757266369651693,0.7803873160222285
0.8193577706027432,0.8026416784247764,0.7572683677247073,0.7803685146339276
0.8193555830439739,0.8026302517112351,0.7572703270653536,0.7803497881619693
0.8193535418221459,0.8026190737456543,0.7572722545451379,0.7803310561963236
0.8193516261776315,0.80260813564866,0.7572741077527365,0.7803123914287659
0.8193497124891396,0.8025974844679348,0.7572759252276475,0.7802937954556817
0.8193479092561365,0.8025870297762591,0.7572776711747453,0.7802754771618777
0.8193462414160101,0.8025768487882428,0.7572793948949683,0.7802570471690023
0.8193446834483736,0.8025668086191469,0.7572810262999354,0.7802387410697141
0.8193431792636389,0.8025570399954252,0.757282624471249,0.7802205249625866
0.8193417541570357,0.8025475206844402,0.7572841892861876,0.7802023823144617
0.8193404581864452,0.8025378366464014,0.757285714346698,0.7801843041738479
0.8193392515414433,0.8025288796912741,0.7572871962060709,0.7801669488916434
0.819338126069062,0.802520006490769,0.7572886361831622,0.7801491471272755
0.819337092883547,0.8025113712943694,0.7572900149112956,0.7801314797580556
0.8193361817267625,0.8025031359448241,0.7572913432275268,0.7801139661947536
0.8193352879432799,0.8024950193321785,0.7572926203486209,0.7800965830875379
0.8193345576678505,0.8024869762296136,0.75729382250724,0.7800793545073513
0.8193338748509453,0.8024791659085964,0.7572950336579732,0.7800625133084572
0.8193333044168037,0.8024715444886805,0.7572961768917867,0.7800455725528167
0.8193327960941087,0.8024641931665797,0.7572973123264466,0.7800288781691204
0.8193324715746468,0.8024570087752316,0.7572983441582611,0.7800123047415959
0.8193322043443488,0.8024500563047141,0.757299334412469,0.7799961520747882
0.8193320053147316,0.802443281744878,0.7573002716070767,0.7799799422803333
0.8193318820871656,0.8024367119545116,0.7573011720373419,0.7799639898786249
0.8193318663872471,0.8024305297402287,0.757302029611931,0.7799484149396637
0.8193318845490017,0.8024243272048077,0.7573028583012414,0.7799328194901564
0.8193320254203923,0.8024183129589351,0.7573036221345599,0.7799175676312912
0.819332294349989,0.8024125358016219,0.7573043367357983,0.7799030624770549
0.8193326366363106,0.8024069292753806,0.7573050251636044,0.7798881101063718
0.8193329319232815,0.8024014438043897,0.7573056673193861,0.7798735725771043
0.8193333889903541,0.8023962067140745,0.7573062775972754,0.7798590786156501
0.8193339761672477,0.8023908797932339,0.7573068535187307,0.7798446169559723
0.8193345727306418,0.8023859594031949,0.7573073661124055,0.7798306682239668
0.8193353108487509,0.8023812145385418,0.757307825073521,0.7798170807432141
0.81933612397381,0.8023766332790018,0.7573082620987468,0.7798036805838318
0.8193369169715151,0.8023721863269131,0.7573086706060053,0.7797901968970409
0.8193379483094096,0.8023679536672217,0.7573090087771749,0.7797775062652852
0.8193390057638621,0.802363877957831,0.7573092943275882,0.7797648477327215
0.8193401725502601,0.8023599569929472,0.7573095643974008,0.7797526933582009
0.8193414258198515,0.802356187594219,0.7573098056331881,0.7797402340028777
0.819342737113735,0.8023525736062949,0.7573099722697572,0.779728300069013
0.8193440889476706,0.8023490952080669,0.7573101123856074,0.7797173240233972
0.8193456074450427,0.8023457982931764,0.7573102292482307,0.7797060988044388
0.8193471261872473,0.8023426629911494,0.7573102974206806,0.7796955770820588
0.8193486767642446,0.8023395818934527,0.7573103415502341,0.7796849424328336
0.8193503476019586,0.8023366896979508,0.7573103340079529,0.7796745585525983
0.8193520626780444,0.8023340759889055,0.7573103046649409,0.7796643928117402
0.8193538957687033,0.8023313749800344,0.7573102242569596,0.7796546886220346
0.8193557881387924,0.8023288157311134,0.7573101164253383,0.7796453363403669
0.819357844013831,0.802326300691976,0.7573099662225233,0.7796361953727909
0.8193598816594814,0.8023240008827501,0.7573097875049494,0.7796274633225625
0.8193619918259096,0.8023218537761572,0.7573095836726778,0.7796190991876226
0.8193641817159898,0.8023198222260116,0.7573093360936494,0.7796110466927327
0.819366413991636,0.8023178864718187,0.7573090508639009,0.779603317989362
0.8193687827026882,0.8023160640295981,0.7573087406692025,0.7795959414612121
0.8193711427826776,0.8023143608199289,0.7573084053589889,0.7795884546581411
0.8193736559856141,0.802312801825922,0.7573080250084523,0.7795820788043438
0.8193761792516989,0.8023113278914166,0.7573075996998477,0.779575720942593
0.8193787466737965,0.8023099394216832,0.7573071549510916,0.779569885071516
0.8193813524967799,0.8023086954268452,0.7573066736679785,0.7795641940533353
0.8193840397877175,0.8023075043807801,0.7573061771480306,0.7795590840677659
0.8193867583676754,0.8023064044939907,0.7573056745613114,0.7795540650399255
0.8193895502338959,0.8023053970926876,0.7573051082123947,0.7795493580097149
0.8193924443241293,0.8023044631372626,0.7573045376811519,0.7795450388002378
0.819395378597587,0.8023036533701173,0.757303938099818,0.7795410829487813
0.81939841214872,0.8023028929403991,0.7573033186412527,0.7795373654730489
0.8194014653174031,0.8023022203192505,0.75730267296606,0.7795340714269633
0.8194045772528277,0.8023016133828654,0.7573020145866033,0.7795311021729578
0.8194077127028384,0.8023010902228811,0.7573012918667715,0.7795277391373135
0.8194109293454833,0.8023006501238875,0.757300551664812,0.7795256708255596
0.8194141938676544,0.8023002888792358,0.757299807754165,0.7795237233972759
0.8194174010992894,0.8022999723594038,0.757299029990082,0.7795222119195798
0.8194207933190226,0.8022997135346889,0.7572982332285778,0.7795209481161789
0.8194241624664005,0.8022995425936827,0.7572974284160906,0.7795200285063861
0.8194275819330891,0.8022993002357918,0.7572965997324812,0.7795194142803186
0.8194310299890928,0.8022993221879036,0.7572957521971257,0.7795193205899933
0.8194345368911576,0.8022992863525802,0.7572949042000473,0.7795196817173502
0.8194380969794215,0.8022993597822174,0.7572940180860434,0.7795200731845136
0.8194416352063946,0.8022994119167717,0.7572931198629094,0.7795207964630378
0.8194452197305433,0.8022995474628961,0.7572922163788852,0.7795218377805713
0.8194488834931648,0.8022997156967812,0.7572912701409608,0.7795231472107323
0.8194525304346892,0.8022999606442738,0.757290315404381,0.7795253761202943
0.8194561868311477,0.8023003629870638,0.7572893425048239,0.7795274801622951
0.8194599078166535,0.8023006664124313,0.7572883568711452,0.7795297879396873
0.8194636823148179,0.8023010047489559,0.7572873634711418,0.7795326332227996
0.8194674885920377,0.8023014329983927,0.7572863467817953,0.7795355547802644
0.8194713397299748,0.802301838896498,0.7572853262489483,0.7795386831042366
0.819475205612121,0.8023024924462684,0.7572842758070658,0.7795425681405045
0.8194791031567915,0.8023029620770801,0.7572831984988736,0.7795463527706268
0.8194830668201125,0.8023034454045366,0.757282122667711,0.7795504711268536
0.8194869908180397,0.8023039627762426,0.7572810476092963,0.7795548451054097
0.8194908100559308,0.8023046032565021,0.7572799470258001,0.7795595980207451
0.8194947477351462,0.8023049969597771,0.7572788479683977,0.7795642920925229
0.81949870931034,0.8023053882705407,0.7572777326466349,0.7795696678527414
0.8195027022215576,0.8023062237132382,0.7572766123666179,0.7795750906780988
0.8195067048015128,0.8023068379676056,0.7572754787690219,0.7795807834365892
0.8195106766332195,0.8023074512213427,0.7572743392573584,0.7795867577449662
0.8195146925625579,0.8023081128090224,0.7572731972527835,0.7795929830714994
0.819518685480345,0.802308813181007,0.7572720559785282,0.7795994658799439
0.8195227359922297,0.802309331123891,0.7572709091018769,0.7796061602085429
0.81952680152964,0.802310041073169,0.7572697515033217,0.7796131197135229
0.8195308431071926,0.8023108568958877,0.7572685928162735,0.7796201891228776
0.8195349009566018,0.8023116109989135,0.757267408789764,0.7796273729925869
0.8195389352905608,0.8023122961262937,0.7572662433173544,0.7796349378776879
0.8195429892904564,0.8023130431267876,0.7572650772661722,0.7796427153124036
0.8195470282698191,0.802313796957359,0.7572639052843632,0.7796505686132529
0.819551096700344,0.8023145466196144,0.7572627232194916,0.7796587420612946
0.8195551976533623,0.8023152771670399,0.7572615513546276,0.7796673779072315
0.8195592414915555,0.8023160250511001,0.7572603834717773,0.7796759134381401
0.8195633804723378,0.8023167819669206,0.7572592079250968,0.7796846389541608
0.8195674197123815,0.8023175961444636,0.7572580280647806,0.7796931540644085
0.819571440034012,0.8023183525559879,0.7572568827573471,0.7797022735137206
0.8195753538694471,0.8023190969382104,0.7572557067942302,0.7797113983690473
0.8195792855193478,0.8023198423829065,0.7572545170343566,0.7797207167308406
0.8195832765718857,0.8023205988548001,0.7572533393279881,0.7797302294632312
0.8195872314670021,0.8023214452295135,0.7572521804048146,0.7797394305297262
0.8195912320175883,0.8023221469615398,0.7572510114637195,0.7797490933405554
0.8195951385514053,0.8023229490296436,0.757249854552276,0.779758870990479
0.8195990567031427,0.8023236748888726,0.7572486840065621,0.7797687147204869
0.8196029278940108,0.802324417908495,0.7572475303989927,0.7797786731362578
0.8196068048654113,0.8023252102188334,0.7572463730778606,0.7797888576217844
0.8196107348247499,0.8023260090858473,0.7572452460904028,0.7797990353004255
0.8196145231503592,0.802326997122032,0.7572441222576414,0.7798091339039294
0.8196182870919125,0.8023277292875829,0.7572429958598738,0.7798195716466025
0.8196219939613992,0.8023284023511336,0.7572418805350496,0.7798298953515861
0.8196257296573438,0.8023290989596877,0.7572407564160366,0.7798402643887261
0.8196294499947109,0.8023297880802231,0.7572396429661363,0.7798505909660053
0.8196330723280316,0.8023304655392733,0.7572385655954034,0.7798610672509151
0.8196367062578359,0.8023311374020593,0.7572374482378976,0.7798713147306278
0.8196402704287918,0.8023317876854803,0.7572363395802553,0.7798817590117365
0.8196438706574879,0.8023323153932053,0.7572352956834222,0.779892229980718
0.8196473830928802,0.8023329490636502,0.7572342332674109,0.7799026414816013
0.8196508781702138,0.8023335643940017,0.7572331882816951,0.7799131022269091
0.8196543507264381,0.8023341409344698,0.7572321401598449,0.7799235778140402
0.8196577394141625,0.8023347287163932,0.7572311227683661,0.7799340122547334
0.8196610908971754,0.8023353108055163,0.7572301084926151,0.7799442122019502
0.8196644329068561,0.8023358835624586,0.7572291156617831,0.7799546720606781
0.8196677021405574,0.8023364213968951,0.7572281441302308,0.7799649623532038
0.8196709773886157,0.8023370023209205,0.7572271693736458,0.7799752064041123
0.8196741407090432,0.8023375364725055,0.7572262158380614,0.779985903535625
0.8196772406546338,0.8023380567399441,0.7572252818885659,0.7799958457899712
0.8196803384365935,0.8023385755979752,0.7572243340157616,0.7800055892553645
0.819683403702137,0.8023391863835113,0.7572234196816651,0.780015546478142
0.8196863722966341,0.802339660918988,0.7572225204716359,0.7800254416821022
0.8196892700592578,0.8023401093755264,0.7572216526692953,0.7800351512236995
0.8196921621526463,0.802340571072951,0.757220775591979,0.7800448091690947
0.8196950838003415,0.802340965052744,0.757219948205529,0.7800543105080531
0.8196977637224769,0.8023414031828767,0.7572191130529928,0.7800636938256523
0.8197005660802562,0.8023418773543652,0.7572182876668612,0.780072972692675
0.819703268264814,0.8023422722738505,0.7572174950606294,0.7800822817359067
0.8197058783148332,0.8023428002256208,0.7572167044696992,0.7800912443405649
0.8197084367464267,0.8023431636856422,0.7572159359270476,0.7801000790087744
0.8197109027386222,0.8023435491157379,0.7572151909882076,0.7801089387363227
0.8197132937287632,0.8023439231021291,0.7572144622075349,0.7801169520123616
0.8197156076183614,0.8023442816457693,0.7572137490935722,0.780125262589908
0.8197179248846439,0.8023446152896316,0.75721306195058,0.7801339107371833
0.8197201940107368,0.8023449665003917,0.7572124034688691,0.7801418239408432
0.8197223231414524,0.8023452842220032,0.7572117535168978,0.780149532791415
0.819724430696561,0.8023455773462317,0.7572111253765544,0.7801569286961428
0.8197264741032932,0.8023458915348101,0.7572105202187549,0.7801642737498689
0.8197284644428321,0.8023461679566332,0.7572099183646716,0.780170930563194
0.8197303559105087,0.8023464593740427,0.7572093168792605,0.7801778229068838
0.819732215328049,0.802346719543061,0.7572087810993103,0.7801845335029755
0.8197340408850923,0.8023469879803478,0.7572082311767017,0.7801905353550505
0.8197356708103286,0.802347209446996,0.7572077014519843,0.7801967516625088
0.819737307734573,0.8023474361178087,0.7572072292019294,0.7802029439079672
0.8197388375748166,0.8023476652256282,0.7572067915875693,0.7802086783486448
0.8197403140291767,0.8023478424155509,0.7572063141033697,0.7802134824505055
0.8197416933660061,0.8023480558170033,0.757205902363547,0.7802187575587246
0.81974304976574,0.8023482259768434,0.7572054957601965,0.7802233207509829
0.8197442640652084,0.8023483952585967,0.7572050888328486,0.7802277899989026
0.8197454983564062,0.8023485821045208,0.7572047075203479,0.7802320924774717
0.8197466244176859,0.8023487522026423,0.7572043570775313,0.7802362415988828
0.8197477157627393,0.8023488811270171,0.7572040724575743,0.7802405758615291
0.8197487524993704,0.8023489800558394,0.7572037731376333,0.7802440044624332
0.8197496622845903,0.8023491534132846,0.75720348203117,0.7802473477331417
0.8197504797182298,0.8023492864328935,0.7572032303610109,0.7802504380933699
0.8197512622304243,0.8023493719623354,0.7572030044815762,0.7802532827428718
0.8197519284465069,0.8023494201058013,0.7572027897505325,0.7802559285230004
0.819752559798256,0.8023494862955292,0.757202591905595,0.780258185772629
0.8197530989226836,0.8023495533891728,0.7572024252363813,0.7802601509148502
0.8197535893507648,0.8023495937878675,0.7572023127086616,0.7802618939917725
0.8197540243946329,0.8023497002656749,0.7572021957963584,0.7802633427272518
0.8197543340571277,0.8023497515902006,0.7572020904150824,0.7802644827054085
0.8197545289535555,0.8023497857492708,0.7572020000944922,0.7802653009875612
0.8197546677467148,0.8023496020201372,0.7572019646684992,0.7802657768906431
0.8197547013504837,0.8023496223707497,0.7572019442138184,0.780265573556847


==> smoothed_lens.csv <==
A2C_smoothed,PPO_smoothed
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,93
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,92
96,91
96,91
96,91
95,91
95,91
95,91
95,91
95,91
95,91
95,91
95,91
95,91
95,91
95,91
95,91
95,90
95,90
95,90
95,90
95,90
95,90
95,90
95,90
95,90
95,90
95,90
95,90
95,90
95,89
95,89
95,89
95,89
95,89
95,89
95,89
95,89
95,89
95,89
95,89
95,89
95,88
95,88
95,88
95,88
95,88
95,88
95,88
95,88
95,88
95,88
95,88
95,88
95,87
95,87
95,87
95,87
95,87
95,87
95,87
95,87
94,87
94,87
94,87
94,87
94,87
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
94,85
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
93,84
92,84
92,84
92,84
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
92,83
91,83
91,83
91,83
91,83
91,83
91,83
91,83
91,83
91,84
91,84
91,84
91,84
91,84
91,84
91,84
91,84
91,84
91,84
91,84
91,84
91,84
91,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,84
90,85
90,85
90,85
90,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,85
89,86
89,86
89,86
89,86
89,86
89,86
89,86
89,86
89,86
88,86
88,86
88,86
88,86
88,86
88,86
88,86
88,86
88,86
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
87,87
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,88
87,89
87,89
87,89
87,89
87,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
86,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,89
85,90
85,90
85,90
85,90
84,90
84,90
84,90
84,90
84,90
84,90
84,90
84,90
84,90
84,90
84,90
84,90
84,90
84,89
84,89
84,89
84,89
84,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
83,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
82,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,89
81,88
81,88
81,88
81,88
81,88
81,88
81,88
81,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,88
80,87
80,87
80,87
80,87
80,87
80,87
80,87
80,87
80,87
80,87
80,87
80,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
81,87
82,87
82,87
82,87
82,87
82,87
82,87
82,87
82,87
82,87
82,87
82,87
82,87
82,87
83,87
83,87
83,87
83,87
83,87
83,87
83,87
83,87
83,87
83,87
84,87
84,87
84,87
84,87
84,87
84,87
84,87
84,87
84,87
84,87
85,87
85,87
85,87
85,87
85,87
85,87
85,87
85,87
86,87
86,87
86,87
86,87
86,87
86,87
86,87
86,87
86,87
87,87
87,87
87,87
87,87
87,87
87,87
87,87
87,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
88,87
89,87
89,87
89,87
89,87
89,87
89,87
89,87
89,87
89,87
90,87
90,87
90,87
90,87
90,87
90,87
90,87
90,87
91,87
91,87
91,87
91,87
91,87
91,87
91,87
91,87
91,87
92,87
92,86
92,86
92,86
92,86
92,86
92,86
92,86
92,86
92,86
93,86
93,86
93,86
93,86
93,86
93,86
93,86
93,86
93,86
93,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
94,86
95,86
95,86
95,85
95,85
95,85
95,85
95,85
95,85
95,85
95,85
95,85
95,85
95,85
95,85
95,85
95,85
96,85
96,85
96,85
96,85
96,85
96,85
96,85
96,85
96,85
96,85
96,84
96,84
96,84
96,84
96,84
96,84
96,84
96,84
96,84
96,84
96,84
96,84
96,84
97,84
97,84
97,84
97,84
97,84
97,84
97,84
97,84
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,83
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,82
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,81
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
97,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
98,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
99,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,80
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,79
100,78
100,78
100,78
100,78
99,78
99,78
99,78
99,78
99,78
99,78
99,78
99,78
99,78
99,77
99,77
99,77
99,77
99,77
99,77
99,77
99,77
99,77
99,77
99,77
99,76
99,76
99,76
99,76
99,76
99,76
99,76
99,76
99,76
99,75
99,75
99,75
99,75
99,75
99,75
99,75
99,75
99,74
99,74
99,74
99,74
99,74
99,74
99,74
99,74
99,73
99,73
99,73
99,73
99,73
100,73
100,73
100,73
100,72
100,72
100,72
100,72
100,72
100,72
100,72
100,71
100,71
100,71
100,71
100,71
100,71
100,71
100,70
100,70
100,70
100,70
100,70
100,70
100,70
100,69
100,69
100,69
100,69
100,69
100,69
100,68
100,68
100,68
100,68
100,68
100,68
100,68
100,67
100,67
100,67
100,67
100,67
100,67
100,66
100,66
100,66
100,66
100,66
100,66
100,66
100,65
100,65
100,65
100,65
100,65
100,65
100,64
100,64
100,64
100,64
100,64
100,64
100,63
100,63
100,63
100,63
100,63
100,63
100,63
100,62
100,62
100,62
100,62
100,62
100,62
100,61
100,61
100,61
100,61
100,61
100,61
100,60
100,60
100,60
100,60
100,60
100,60
100,59
100,59
100,59
100,59
100,59
100,59
100,59
100,58
100,58
100,58
100,58
100,58
100,58
100,57
100,57
100,57
100,57
100,57
100,57
100,56
100,56
100,56
100,56
100,56
100,56
100,56
100,55
100,55
100,55
100,55
100,55
100,55
100,54
100,54
100,54
100,54
100,54
100,54
100,54
100,53
100,53
100,53
100,53
100,53
100,53
100,52
100,52
100,52
100,52
100,52
100,52
100,52
100,51
100,51
100,51
100,51
100,51
100,51
100,50
100,50
100,50
100,50
100,50
100,50
100,50
100,49
100,49
100,49
100,49
100,49
100,49
100,49
100,48
100,48
100,48
100,48
100,48
100,48
100,48
100,47
100,47
100,47
100,47
100,47
100,47
100,47
100,46
100,46
100,46
100,46
100,46
100,46
100,46
100,45
100,45
100,45
100,45
100,45
100,45
100,45
100,45
100,44
100,44
100,44
100,44
100,44
100,44
100,44
100,44
100,43
100,43
100,43
100,43
100,43
100,43
100,43
100,43
100,43
100,42
100,42
100,42
100,42
100,42
100,42
100,42
100,42
100,42
100,41
100,41
100,41
100,41
100,41
100,41
100,41
100,41
100,41
100,41
100,40
100,40
100,40
100,40
100,40
100,40
99,40
99,40
99,40
99,40
99,40
99,39
99,39
99,39
99,39
99,39
99,39
99,39
99,39
99,39
99,39
99,39
99,39
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,38
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,37
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,36
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,35
99,34
99,34
99,34
99,34
99,34
99,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,34
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,33
98,32
98,32
98,32
98,32
98,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,32
97,31
97,31
97,31
97,31
97,31
97,31
96,31
96,31
96,31
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,32
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
96,33
95,33
95,33
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,34
95,35
95,35
95,35
95,35
95,35
95,35
95,35
95,35
95,35
95,35
95,35
95,35
95,36
95,36
95,36
95,36
95,36
95,36
95,36
95,36
95,36
95,36
95,36
94,36
94,37
94,37
94,37
94,37
94,37
94,37
94,37
94,37
94,37
94,37
94,37
94,38
94,38
94,38
94,38
94,38
94,38
94,38
94,38
94,38
94,38
94,38
93,39
93,39
93,39
93,39
93,39
93,39
93,39
93,39
93,39
93,39
93,40
93,40
93,40
93,40
93,40
93,40
92,40
92,40
92,40
92,40
92,40
92,41
92,41
92,41
92,41
92,41
92,41
92,41
92,41
92,41
91,41
91,41
91,42
91,42
91,42
91,42
91,42
91,42
91,42
91,42
91,42
90,42
90,42
90,42
90,43
90,43
90,43
90,43
90,43
90,43
90,43
89,43
89,43
89,43
89,43
89,43
89,43
89,44
89,44
89,44
89,44
88,44
88,44
88,44
88,44
88,44
88,44
88,44
88,44
87,44
87,44
87,45
87,45
87,45
87,45
87,45
87,45
86,45
86,45
86,45
86,45
86,45
86,45
86,45
86,45
85,45
85,45
85,46
85,46
85,46
85,46
85,46
84,46
84,46
84,46
84,46
84,46
84,46
84,46
84,46
83,46
83,46
83,46
83,46
83,46
83,46
83,46
82,46
82,47
82,47
82,47
82,47
82,47
82,47
81,47
81,47
81,47
81,47
81,47
81,47
81,47
80,47
80,47
80,47
80,47
80,47
80,47
80,47
79,47
79,47
79,47
79,47
79,47
79,47
79,47
78,47
78,47
78,47
78,47
78,47
78,47
78,48
77,48
77,48
77,48
77,48
77,48
77,48
77,48
77,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
73,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
74,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
75,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
76,48
77,48
77,48
77,48
77,47
77,47
77,47
77,47
77,47
77,47
77,47
78,47
78,47
78,47
78,47
78,47
78,47
78,47
78,47
78,47
78,47
79,47
79,47
79,47
79,47
79,46
79,46
79,46
79,46
79,46
79,46
79,46
79,46
80,46
80,46
80,46
80,46
80,46
80,46
80,46
80,45
80,45
80,45
80,45
80,45
81,45
81,45
81,45
81,45
81,45
81,45
81,45
81,44
81,44
81,44
81,44
81,44
81,44
81,44
81,44
81,44
81,44
82,43
82,43
82,43
82,43
82,43
82,43
82,43
82,43
82,43
82,43
82,42
82,42
82,42
82,42
82,42
82,42
82,42
82,42
82,42
82,41
82,41
82,41
82,41
82,41
82,41
82,41
82,41
82,40
82,40
82,40
82,40
82,40
82,40
82,40
82,40
82,39
82,39
82,39
82,39
82,39
82,39
82,39
82,39
82,38
82,38
82,38
82,38
82,38
82,38
82,38
82,38
82,37
82,37
82,37
82,37
82,37
82,37
82,37
82,37
82,36
82,36
82,36
81,36
81,36
81,36
81,36
81,36
81,35
81,35
81,35
81,35
81,35
81,35
81,35
81,35
81,34
81,34
81,34
81,34
81,34
80,34
80,34
80,34
80,33
80,33
80,33
80,33
80,33
80,33
80,33
80,33
80,33
80,32
80,32
79,32
79,32
79,32
79,32
79,32
79,32
79,32
79,31
79,31
79,31
79,31
79,31
78,31
78,31
78,31
78,31
78,31
78,30
78,30
78,30
78,30
78,30
77,30
77,30
77,30
77,30
77,30
77,30
77,29
77,29
77,29
77,29
77,29
76,29
76,29
76,29
76,29
76,29
76,29
76,29
76,28
76,28
75,28
75,28
75,28
75,28
75,28
75,28
75,28
75,28
75,28
75,28
74,28
74,28
74,27
74,27
74,27
74,27
74,27
74,27
74,27
73,27
73,27
73,27
73,27
73,27
73,27
73,27
73,27
73,27
73,27
72,27
72,26
72,26
72,26
72,26
72,26
72,26
72,26
72,26
72,26
71,26
71,26
71,26
71,26
71,26
71,26
71,26
71,26
71,26
71,26
70,26
70,26
70,26
70,25
70,25
70,25
70,25
70,25
70,25
70,25
70,25
70,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
69,25
68,25
68,25
68,25
68,25
68,25
68,25
68,25
68,25
68,25
68,25
68,25
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
67,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
68,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
69,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
70,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
72,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,24
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
71,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
70,23
69,23
69,23
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
69,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,22
68,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
67,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
66,21
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
65,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
64,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
63,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
62,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
61,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
60,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
59,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
58,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
57,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
56,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
55,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
54,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
53,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,19
52,19
52,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
51,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
50,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
49,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
48,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
47,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
46,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
45,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
44,19
43,19
43,19
43,19
43,19
43,19
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
43,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
44,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
45,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
46,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
47,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
48,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
49,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
50,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
51,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
52,20
53,20
53,20
53,20
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,21
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,22
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
53,23
52,23
52,23
52,23
52,23
52,23
52,23
52,23
52,23
52,23
52,23
52,23
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
52,24
51,24
51,24
51,24
51,24
51,24
51,24
51,24
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
51,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,25
50,26
50,26
50,26
50,26
50,26
50,26
50,26
50,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
49,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
48,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
47,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
46,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
45,26
44,26
44,26
44,26
44,26
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
44,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
43,25
42,25
42,25
42,25
42,25
42,25
42,25
42,25
42,25
42,25
42,25
42,25
42,25
42,24
42,24
42,24
42,24
42,24
42,24
42,24
42,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
41,24
40,24
40,24
40,24
40,24
40,24
40,24
40,24
40,24
40,24
40,24
40,24
40,24
40,24
40,23
40,23
40,23
40,23
40,23
40,23
40,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
39,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,23
38,22
38,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
37,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
36,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
35,22
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
34,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
33,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
32,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
31,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
29,21
28,21
28,21
28,21
28,21
28,21
28,21
28,21
28,21
28,21
28,22
28,22
28,22
28,22
28,22
28,22
28,22
28,22
28,22
28,22
28,22
28,22
28,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
27,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
25,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,22
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
26,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,21
27,20
27,20
27,20
27,20
27,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
28,20
29,20
29,20
29,20
29,20
29,20
29,20
29,20
29,20
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
27,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
28,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
29,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,19
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,20
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,21
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,22
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,23
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
30,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,24
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25
31,25


==> smoothed_scores.csv <==
A2C_smoothed,PPO_smoothed
0.5675327435645846,0.535340982595956
0.567535871757887,0.5353563448280908
0.5675421130915955,0.5353871666714526
0.567550780663262,0.535433284592751
0.5675625121147253,0.5354949799538534
0.5675775893130846,0.53557190290381
0.5675950979213349,0.5356636596973541
0.5676155480105071,0.5357709322279636
0.5676393560597439,0.5358933878080431
0.5676655070048212,0.5360311420528916
0.5676951253286402,0.5361837694103356
0.567727571190944,0.5363517532451664
0.5677626804258035,0.5365347590959364
0.5678012518032337,0.5367326526038165
0.5678422789487332,0.536945474098626
0.5678871430350282,0.5371736822252546
0.5679340142135272,0.5374164539656964
0.5679834265729575,0.5376738917990672
0.5680361902997884,0.5379456241411044
0.5680916569454914,0.5382316914556866
0.5681493504710954,0.5385324869332319
0.5682103848069214,0.5388478623032222
0.5682738478837202,0.539177331326301
0.5683400596671011,0.5395210818760781
0.5684090463700705,0.5398787059961453
0.5684808113793883,0.5402503037366777
0.5685557165417705,0.5406362712276033
0.5686333842445057,0.5410354273733576
0.5687138743861918,0.5414480182752212
0.5687967766141719,0.541874095869145
0.568882151396921,0.5423135538009274
0.5689701402519832,0.5427664096197671
0.5690607946968361,0.543232657183698
0.5691543042679215,0.5437117203363883
0.5692492063845425,0.5442038898527615
0.5693475382921162,0.5447081803302272
0.5694485159852058,0.5452246768696868
0.5695524063799445,0.5457540335969923
0.5696580624382961,0.5462952910510357
0.5697657061632209,0.5468481997354877
0.5698761549209075,0.5474137934705929
0.5699888092676474,0.5479911497301408
0.570104189667072,0.5485795487750809
0.5702217168304842,0.5491798195198981
0.570341770511356,0.5497905997481092
0.5704640002037432,0.5504126720497252
0.5705887923929385,0.5510460381483516
0.5707147104445713,0.5516897999048851
0.5708434928696984,0.5523435718534441
0.5709748758994404,0.5530082726893465
0.5711081358831952,0.5536824335446241
0.5712430549092646,0.5543666791208933
0.5713799944688919,0.5550608734996199
0.5715185105159788,0.5557640031434613
0.5716600165544704,0.5564764944379392
0.5718027853549552,0.5571984489074951
0.5719476073754067,0.5579292176020585
0.5720947107374191,0.558669089512127
0.5722441301173006,0.5594169354660679
0.5723952387337385,0.5601733004118176
0.572547693419491,0.560937199280463
0.5727021986705724,0.5617091684568947
0.5728583768290945,0.5624893989503403
0.573016383906753,0.5632774204373412
0.573175888075289,0.5640724280525727
0.5733377088459336,0.5648746588625834
0.5735008212769115,0.5656833627014993
0.5736659652083195,0.5664990099859838
0.5738325492507268,0.5673208893025997
0.5739999415895387,0.5681492330091907
0.5741697780904272,0.568983545846674
0.5743408869237707,0.5698237969542822
0.574513451760579,0.5706688130088332
0.5746875765290322,0.5715198512140638
0.5748629422335252,0.5723760080264516
0.5750400094560084,0.5732372978704984
0.5752185377078773,0.5741032823982631
0.5753987161698693,0.5749739507581347
0.5755799347072795,0.5758486770063249
0.5757631007283707,0.5767281961663878
0.5759474152312762,0.5776113012188978
0.5761328801588996,0.5784977325836821
0.5763198815675256,0.5793883615261622
0.5765076017570565,0.580281858178073
0.5766966847559123,0.5811780791413448
0.5768873730974533,0.5820779254524048
0.5770792973103894,0.5829805942662324
0.577272728237816,0.5838853575923055
0.5774669696102155,0.584792991177792
0.5776621320371689,0.5857020514509728
0.5778585297348073,0.5866131270585807
0.578055680212091,0.5875259636126048
0.5782535763716372,0.5884402811657772
0.5784531163360777,0.5893557397736843
0.5786543224000561,0.5902724040262055
0.5788558541683398,0.5911896792258237
0.5790585629264193,0.5921079087864128
0.579263037766483,0.5930267547856515
0.5794680409223236,0.5939464082924101
0.5796741782848871,0.5948655805726832
0.5798808221264018,0.5957855792439738
0.5800885635702454,0.5967049595025045
0.5802971156620377,0.5976240341007751
0.580507676138559,0.5985423638614342
0.5807185162088883,0.5994599708086407
0.5809307202502968,0.6003767254837703
0.5811438987637936,0.6012923909651458
0.5813576993735853,0.6022064234571498
0.5815723469229901,0.6031199126430987
0.5817881260419879,0.6040315671361177
0.5820051352235172,0.6049411413382628
0.5822224732616391,0.6058495109022688
0.5824405396665933,0.6067558781056771
0.5826588928281613,0.6076596705028953
0.5828787007861037,0.6085612250603181
0.5830988236269735,0.6094600912630403
0.5833206585200262,0.6103562837630554
0.5835431306320192,0.6112501934049104
0.5837665194138894,0.6121408086346273
0.5839909456943507,0.6130282654203745
0.584215701448755,0.6139122294265569
0.5844419425948062,0.6147936366866604
0.5846692601458203,0.615671099523584
0.5848970606784214,0.6165449634534198
0.5851258669105952,0.6174148363051801
0.5853552297536561,0.6182809685730565
0.5855861962770571,0.619143276168657
0.5858176711637476,0.6200012219380487
0.5860503623671599,0.6208548442696015
0.5862835131075602,0.6217035218732166
0.5865174156608505,0.6225490389362683
0.5867516804151308,0.6233896742763926
0.586987732502773,0.6242253062234254
0.5872240892313272,0.6250565283116765
0.5874613996686646,0.6258828307085547
0.5876994766274887,0.626703975616907
0.5879390406692312,0.6275197964131937
0.5881792113054186,0.628330667025008
0.5884202807177561,0.6291363792314126
0.5886618709252099,0.6299358658491208
0.5889041068879278,0.6307308383009558
0.5891475807573012,0.6315200540314877
0.5893921122174361,0.632303862645011
0.5896373253510512,0.6330817086316138
0.5898835603371553,0.6338537891959068
0.5901300390657719,0.6346202151996972
0.5903775477474275,0.6353804827489166
0.5906262484566189,0.6361349932795742
0.5908761453526763,0.6368831090859194
0.5911262055571561,0.6376254042057133
0.5913775822291489,0.6383613577079339
0.5916293076390392,0.6390910102273448
0.5918818442569775,0.6398142566727715
0.5921353075759326,0.6405311416321625
0.5923897331911112,0.6412416158636548
0.5926452572031593,0.6419451590257756
0.5929012455955366,0.6426429838145064
0.5931586438558846,0.6433333872426629
0.593416158465892,0.6440173345501626
0.5936746850985065,0.6446949946228482
0.5939339113683352,0.6453659973779082
0.5941946362639844,0.6460301489737065
0.5944568865484499,0.6466874706786161
0.594719239110014,0.6473386780445405
0.5949824542653213,0.6479826345918078
0.5952468640651354,0.6486197197807861
0.5955122735670468,0.6492498401098579
0.5957782319969466,0.6498734520059104
0.596045174689596,0.650489728501728
0.5963133086759032,0.6510998247590941
0.5965812749171011,0.6517029835169234
0.5968499474392008,0.652298474124813
0.5971204571281263,0.6528873920595942
0.59739074631853,0.6534687393315092
0.5976629393195628,0.6540430969302906
0.5979354788812227,0.6546105210697498
0.5982091673017543,0.6551709342916112
0.5984835510809476,0.6557243445641656
0.5987592076792815,0.6562711437162424
0.599034854959009,0.6568101632568794
0.5993111920571239,0.6573420427082418
0.5995886876294573,0.657867273499941
0.5998669315481759,0.6583856383510968
0.6001453834808668,0.6588977529348996
0.6004251018634069,0.6594023088519301
0.6007057343129998,0.6598993541612295
0.6009874410153099,0.6603899373043239
0.6012694407229661,0.6608734876365172
0.6015517766627967,0.6613503214964948
0.6018352582271244,0.6618197270979228
0.6021191280842536,0.6622832630639875
0.6024036486903074,0.662739616412906
0.6026886295700727,0.6631886078662892
0.6029746521288767,0.6636308043813508
0.6032614948142603,0.6640665067975442
0.6035490438728388,0.6644949928416264
0.6038368574077712,0.6649166525682157
0.6041256265388512,0.6653316990774024
0.6044149193350677,0.6657403724578174
0.6047043372002752,0.6661421979197084
0.6049946744164862,0.6665369717387415
0.60528558540067,0.6669259310276863
0.6055774515553621,0.6673076707391321
0.605869417806056,0.6676837472873819
0.6061624452782419,0.6680534923348128
0.6064557942214618,0.6684158575268445
0.6067500788473658,0.6687723166325266
0.6070444262160661,0.669122348312494
0.6073391460218146,0.6694663033169976
0.6076344190692888,0.6698040523836141
0.6079303876496299,0.6701358577749763
0.6082268128088403,0.6704606833033782
0.6085235401572467,0.6707797632113546
0.6088205344448712,0.6710922027859038
0.6091179626628792,0.6713986041105713
0.609416040550938,0.6716988878038817
0.6097140567331053,0.671994253876635
0.6100127846483544,0.6722834345504375
0.6103110653777063,0.6725670137646315
0.6106099578023129,0.6728449599420809
0.6109094458828128,0.67311689304324
0.6112089967984701,0.6733832059350002
0.611508706360009,0.6736445060793205
0.6118085757537446,0.6738992428461907
0.6121089507049114,0.6741485820938308
0.6124097343793807,0.6743927677699135
0.6127107603529668,0.674631310733616
0.6130117790798081,0.6748648362404274
0.61331346536971,0.6750931728711919
0.6136144744840061,0.6753163463428365
0.6139155564590718,0.6755345249714994
0.6142171429877915,0.6757476824783775
0.614519268338382,0.6759557111218862
0.6148218219717799,0.6761584405868851
0.6151241621666227,0.6763567144482951
0.6154262717601484,0.6765506900510045
0.6157290014412335,0.6767399833014817
0.6160318652079866,0.676924290026983
0.6163346174935598,0.67710374496114
0.6166379641569368,0.6772785869190069
0.6169412367643053,0.6774488779927176
0.6172445982672031,0.6776144934028031
0.6175483899977603,0.6777763517645847
0.6178513438763739,0.6779333043935929
0.6181545890057232,0.6780870339158509
0.6184578323898579,0.6782358083729638
0.618761062981526,0.6783805846217231
0.6190643791440348,0.6785213796712182
0.619367964089169,0.6786584001148073
0.6196714995007582,0.6787916423017145
0.6199753365387627,0.678920651044185
0.620278928572459,0.6790458949029736
0.6205825671284445,0.6791675168222081
0.620886074632683,0.6792855217487145
0.6211898051206614,0.6793994678691033
0.621493657830409,0.6795105438408872
0.6217971472453081,0.6796182269174689
0.6221006107390235,0.6797218170234751
0.6224044841130792,0.6798229891069507
0.6227080680769741,0.6799201559853606
0.6230124859131687,0.680013918759034
0.6233162621266672,0.6801043466532866
0.6236195562330067,0.680192009867238
0.6239235628800722,0.6802763971935163
0.6242273344062308,0.6803579518692084
0.6245315769771924,0.6804364395889148
0.6248356390291707,0.6805129889087217
0.625139669289504,0.6805859283485296
0.6254437230406699,0.6806562907302929
0.6257478321069834,0.6807244201353659
0.6260522709388608,0.6807898104422988
0.626356102885077,0.6808526714059284
0.6266606882628419,0.6809126782020266
0.626964823882435,0.6809706900342256
0.6272688929321278,0.681026135951533
0.62757340340005,0.6810789126517134
0.6278781786146671,0.6811298449244808
0.6281831349097728,0.6811787444443862
0.6284882735230666,0.6812247563045596
0.628793844589527,0.6812689533545477
0.629098991260818,0.681310335840111
0.6294046350926366,0.6813498818735906
0.6297100106268784,0.6813879033245589
0.6300161146596834,0.6814235678878052
0.6303216731591776,0.6814582054084768
0.630627845454431,0.6814904710025893
0.6309339612208479,0.6815213192880027
0.6312403754531876,0.6815496152362749
0.6315464923706021,0.6815766926158164
0.6318531580545275,0.6816019538821548
0.6321599643858654,0.6816257657259653
0.6324669262642023,0.6816477778784904
0.6327742675142605,0.6816685716541779
0.6330816441125782,0.6816876898383898
0.633389643265481,0.6817052188957474
0.6336979450902611,0.6817217777210023
0.6340061093266448,0.6817366617591636
0.6343149449773469,0.681749485778959
0.6346236729018693,0.6817610349172567
0.6349325563864455,0.6817723125686799
0.6352417523329524,0.6817818595685576
0.6355515289844684,0.6817898162420292
0.6358610312020583,0.6817970232250217
0.6361715652627805,0.6818033247722033
0.6364822090039077,0.6818082898150133
0.6367932830714763,0.6818120393156261
0.6371051547937141,0.6818144768730134
0.6374165118193694,0.6818162535426879
0.6377284922802953,0.681816995387399
0.6380409248808645,0.6818166934191244
0.6383540147102017,0.6818154078799985
0.6386670536577027,0.6818132503933483
0.6389805511352885,0.6818102864302807
0.6392942346443908,0.6818068587357636
0.6396084372122333,0.6818021059641488
0.6399236474246452,0.6817969167282858
0.6402380113906398,0.6817904627560384
0.640553484731942,0.681783123310628
0.6408688081584146,0.6817753884577679
0.6411853149286343,0.6817668331481946
0.6415015148109883,0.6817575877960497
0.6418179052035133,0.6817476968884046
0.6421355307236976,0.6817373006743459
0.6424527544626774,0.6817255921030715
0.6427703937513343,0.6817132542272986
0.6430882057784479,0.6817007261194
0.6434069662629712,0.6816872987274231
0.6437254799815272,0.681673400728357
0.6440444409109307,0.6816588991111484
0.644363533870743,0.6816429830166296
0.6446827586354675,0.68162660862806
0.6450024204503397,0.6816096948259912
0.6453219198560453,0.6815921579621939
0.6456417272276528,0.6815743351385087
0.6459618705378163,0.6815557361141201
0.6462822609923407,0.6815365320299682
0.6466027649939727,0.6815172186314266
0.6469229982487283,0.6814971946979917
0.6472438510086491,0.6814769067276409
0.647564003311222,0.6814556975540838
0.6478848926097572,0.6814336072124677
0.6482055322641309,0.6814114991664877
0.6485261971325301,0.681388638107015
0.6488468135166765,0.6813652008356206
0.6491678409038439,0.6813408145082307
0.6494882897157338,0.6813165420195818
0.6498089576681704,0.6812918487406006
0.6501294134660752,0.6812664859508673
0.6504494063508589,0.6812401572249225
0.6507690344755508,0.6812131309996701
0.6510882510222776,0.6811858948255851
0.6514072045564222,0.6811582535264764
0.651725853302293,0.6811299674097523
0.6520437842995349,0.6811009147040947
0.6523615523609866,0.6810713354080575
0.6526784058538732,0.6810413920364177
0.6529950981827858,0.6810106302720496
0.6533110965796415,0.6809796069200923
0.653626782199009,0.6809475472109766
0.6539413677248908,0.6809151933196803
0.6542554014674199,0.6808819798045401
0.6545680585928199,0.6808475363226133
0.654880516182036,0.6808129715922843
0.6551919493226825,0.680777838424065
0.6555018202324852,0.6807423334258674
0.6558107927840068,0.6807060978360249
0.6561184130595138,0.6806683239801711
0.6564245654334326,0.680630305538448
0.6567298215605281,0.6805918122442177
0.6570336073179971,0.6805520108868809
0.6573361309934099,0.680511873247452
0.65763736050684,0.6804709242445687
0.6579369940480817,0.6804294591834585
0.6582347030376391,0.680386575826199
0.6585309147426828,0.6803430299575187
0.6588252837435566,0.6802989495214247
0.6591183711097988,0.6802534301069117
0.6594086447084917,0.6802073932740739
0.6596977064916798,0.6801602814197444
0.6599839217352064,0.6801124943244852
0.6602684875643924,0.6800635060531388
0.6605511404607906,0.6800137398441765
0.6608303455224362,0.6799629938806587
0.6611080740322336,0.6799119962693039
0.6613830662358041,0.6798593301424263
0.6616554015821993,0.6798060105284419
0.6619252196956039,0.6797518316995238
0.6621927086979752,0.6796958121822598
0.6624573450419003,0.6796392156793147
0.6627188215465333,0.6795815872783141
0.6629773495012349,0.6795227891804394
0.6632330942706189,0.6794630189503111
0.663485757540736,0.6794020695628525
0.6637351445894817,0.6793396120759583
0.6639807330939235,0.679275873600991
0.664222629100109,0.6792111342245549
0.6644612577070766,0.6791450716907669
0.6646963987854503,0.6790782432291528
0.6649279346342772,0.6790092602119324
0.6651561977648877,0.6789394565151632
0.6653804001186377,0.6788684569922143
0.6656007175146126,0.6787958744098503
0.6658171865351095,0.678722344917727
0.6660287431510936,0.6786467830771529
0.6662360448206347,0.6785705129111774
0.6664397537663607,0.6784931296405683
0.6666383065934587,0.6784140219357927
0.6668323472203791,0.6783331867703011
0.6670223182499769,0.6782509167556323
0.6672070102180122,0.6781674241777845
0.6673864254530079,0.6780821493486155
0.6675610135819265,0.6779954235884875
0.6677305711062604,0.6779068574874066
0.6678957794178224,0.6778170332935305
0.6680553518622542,0.6777257315237656
0.6682096992475942,0.6776325483270867
0.6683590121363222,0.6775375704346441
0.6685024951604238,0.6774411187794612
0.6686405110688258,0.6773425969272324
0.6687728397517945,0.6772433279895713
0.6688996157500012,0.6771427265097885
0.6690204181581997,0.6770398754627082
0.6691356491802216,0.67693535942064
0.6692448912909036,0.6768288270728356
0.6693481078485299,0.6767207434339365
0.6694449197279382,0.67661094218023
0.6695356583464759,0.6764992270103877
0.6696199291637436,0.6763853640329706
0.6696977321045694,0.676269945879059
0.6697687646511485,0.6761528440223102
0.6698337503380573,0.6760341527651471
0.6698920727956628,0.6759132791995155
0.6699434236908203,0.6757910521215381
0.6699878888854301,0.6756661216881896
0.6700253815838279,0.6755397486055221
0.6700565232478909,0.6754118290512581
0.6700801301366224,0.6752813130270723
0.670096751081246,0.675149876909142
0.6701057245429416,0.6750160723021996
0.6701080098500819,0.674879994862381
0.670102386239711,0.6747424844800899
0.6700891722250966,0.6746029392363632
0.6700689173376717,0.6744613937660628
0.670041168441392,0.6743181683503938
0.6700061436627655,0.674172756492094
0.6699630520696662,0.6740258131765122
0.6699129911071379,0.6738770686865684
0.6698548138992927,0.6737264928397052
0.6697882868560825,0.6735736420622748
0.6697139699471532,0.6734187643065451
0.6696316850992293,0.6732627205464977
0.6695415482928974,0.6731052194131698
0.6694443200731848,0.6729447151734045
0.6693384414537427,0.6727828422073016
0.6692244709281971,0.6726190500485263
0.6691030760571326,0.6724533075155225
0.6689729260139327,0.672285782936924
0.6688340301116553,0.6721168247976658
0.6686868751386974,0.671946533680228
0.6685319251560033,0.6717735735394574
0.6683687952282472,0.6715989234433739
0.6681971685046725,0.6714219146027355
0.6680168846287537,0.6712439926840896
0.6678292704959754,0.6710648254394983
0.6676329023522392,0.670883223008683
0.6674282951470131,0.6707004606986642
0.6672147841561865,0.6705161103219826
0.6669933930927154,0.6703304353589382
0.6667633826424063,0.670143113045245
0.6665252784714818,0.6699548272081771
0.6662783041446984,0.6697647721174279
0.6660228522145187,0.6695733694710979
0.6657594561016459,0.6693805422633274
0.6654872208704108,0.6691858355646622
0.665206598834124,0.6689902574410156
0.6649177421932301,0.668793056244782
0.6646202923395185,0.6685942557087415
0.6643143988919877,0.6683951690331449
0.6640006610758776,0.6681948904484336
0.6636788296975781,0.6679926828269379
0.6633484626555596,0.6677895994098947
0.6630091784282591,0.6675855034514945
0.662662299114667,0.6673805099270274
0.6623069968004425,0.6671747605768293
0.6619439742681729,0.6669681817873152
0.6615722122800425,0.666761105548161
0.6611928019369493,0.6665533124259542
0.6608048381981213,0.6663447562168453
0.6604097744648264,0.6661354623436497
0.6600067270505987,0.665925789474997
0.6595958006577065,0.6657156139963866
0.6591774430837324,0.6655050228737681
0.6587513208880273,0.6652939357877139
0.6583177174163608,0.6650826740807467
0.6578760326442685,0.6648710241856325
0.6574269425929501,0.6646589560058341
0.6569706069838439,0.6644464528059325
0.6565071947284203,0.6642345362589075
0.6560365619747128,0.6640228139504248
0.6555586742665335,0.6638115569179276
0.6550736890037482,0.6635996218013618
0.6545813376223125,0.6633881504386001
0.6540821761946678,0.663177011945351
0.6535764581135547,0.6629665656249581
0.6530639896619292,0.6627563440603009
0.6525453536240468,0.6625468428545753
0.6520193480724492,0.6623378522451513
0.6514871806708983,0.6621292792651984
0.650948899369365,0.6619214777790818
0.6504045252330928,0.6617148481829633
0.6498537154493077,0.661509348662765
0.6492972898865357,0.661305199751531
0.6487351447442824,0.6611016961887999
0.6481675880743769,0.6608993979076471
0.647594063660916,0.6606983991635552
0.647015506011514,0.6604992603414634
0.6464313102471936,0.6603006328670923
0.6458419924620578,0.660104250228888
0.6452475341566607,0.6599094274622427
0.6446484228607979,0.6597161398203799
0.6440443237041641,0.6595251642489152
0.6434352982850368,0.6593354577446792
0.6428219474826553,0.6591476507099181
0.6422042485564043,0.6589618068440153
0.6415822110016894,0.658778575099926
0.6409565176527996,0.6585972364211929
0.6403270463537213,0.6584179894077677
0.6396938575908057,0.6582409030431255
0.639056943223425,0.6580668458671529
0.6384168792202831,0.6578951410668575
0.637774004939782,0.6577269916835311
0.6371281972744209,0.65756039424682
0.6364786851368117,0.6573968161455044
0.6358264959000468,0.6572364431264646
0.6351722168674664,0.657078925943945
0.634515613995072,0.6569241492039505
0.6338561067487707,0.656772741847857
0.6331945274378172,0.6566243350465324
0.6325318729017718,0.6564796627710645
0.6318666891594037,0.6563382558342851
0.631200000407432,0.6562001596854573
0.6305315351554316,0.6560661835849247
0.6298623159183426,0.6559357832830532
0.6291920427417612,0.6558084563196559
0.6285210704650951,0.6556852886540349
0.6278489527531197,0.6555657126275315
0.62717613623906,0.6554501717405211
0.6265038227464635,0.6553387994269289
0.6258304933752533,0.6552309976245565
0.6251574446569368,0.655127678960869
0.6244844539026693,0.6550288376002931
0.6238123064593124,0.6549341240894471
0.6231405415207996,0.6548433605801092
0.6224697669885999,0.6547574891394007
0.6218003405867032,0.6546756208374089
0.6211318038639325,0.654598859603962
0.6204642462611103,0.6545263976889789
0.6197976985546148,0.6544580160350636
0.6191332350607507,0.6543945388301564
0.6184705718959584,0.6543365166749366
0.6178096520078828,0.6542828744613953
0.6171510519626692,0.654233773107217
0.6164950948685313,0.6541902237907765
0.6158413091756023,0.6541507807515432
0.6151901764246209,0.6541166687397985
0.6145419673598251,0.6540877375820803
0.6138964075080269,0.6540635827071145
0.6132541159809444,0.6540447520386283
0.6126151192133223,0.6540303989108546
0.6119796013488787,0.654021313530853
0.6113481650910315,0.6540171166819154
0.6107204546396475,0.6540185688514878
0.6100960689803585,0.6540254926932016
0.6094766102280772,0.6540373324909576
0.6088613527094159,0.6540545090681746
0.6082500468042854,0.6540768964841516
0.6076440148659452,0.6541048361653565
0.6070422937776717,0.6541379072595929
0.6064455674812469,0.6541760487455343
0.6058538083370466,0.6542202163749365
0.6052676308538284,0.6542690571468326
0.6046861303585321,0.6543227596323302
0.6041106352206966,0.6543823992724848
0.6035409904522595,0.6544474716225918
0.6029769376342691,0.6545181795207963
0.6024187046769933,0.6545937461701266
0.6018665331950577,0.6546746922645208
0.6013205303246807,0.6547611390523851
0.6007802475752213,0.6548530431486966
0.6002460131548466,0.6549499059152659
0.5997182741783749,0.6550522707474431
0.5991975529560644,0.6551599460526405
0.5986839933523205,0.6552732654220723
0.5981768352080358,0.6553910498407611
0.5976763900189188,0.6555146896663822
0.5971836149162926,0.6556430605622232
0.5966975417084537,0.6557763575531127
0.5962189677861275,0.6559146241821525
0.5957471108282646,0.6560583917628906
0.5952827341724497,0.656206689058435
0.5948256475204002,0.6563606842596404
0.5943760289407105,0.6565197478860514
0.593934454357428,0.6566829996247763
0.5935002427223446,0.6568508808536723
0.5930738956633054,0.6570240864318926
0.5926551323114657,0.657201495072918
0.592243965334511,0.6573841545306786
0.5918406922312927,0.6575719378324729
0.5914459056736042,0.6577638251559682
0.5910589903687302,0.65795989448611
0.5906798638994635,0.6581603486497293
0.5903089314192448,0.6583652538651736
0.5899460814517351,0.6585749526649676
0.589591712159993,0.6587883627887103
0.589245475221434,0.6590060959430334
0.5889069878497469,0.6592282657553019
0.5885764833712748,0.6594544906704092
0.5882542174977479,0.6596848816636552
0.5879403902190097,0.6599189514640484
0.5876347037828152,0.6601568409229632
0.5873375844623284,0.6603989203486565
0.5870483769659504,0.6606443037528839
0.586767309805011,0.6608935651785817
0.5864951013833343,0.6611458218117869
0.5862304891268918,0.6614017095826467
0.5859741024706208,0.6616614636064679
0.5857267111667672,0.6619247679600238
0.5854866721030464,0.6621904397660069
0.5852552483351865,0.6624598099985421
0.5850318691523677,0.6627319021967077
0.5848163316961245,0.663006765768163
0.5846085249618578,0.6632843694016954
0.5844088136292667,0.6635649566960001
0.5842169996054831,0.6638476716516295
0.5840331507939567,0.6641333263888821
0.5838567955300251,0.6644216209524173
0.5836882705628286,0.6647126265533191
0.5835271212594357,0.6650059472167551
0.5833732932096166,0.6653011760016915
0.5832276739184964,0.6655986165013569
0.5830890716826861,0.665898003869223
0.58295802915048,0.6661986195098263
0.5828343666911754,0.666501760700648
0.5827177777884394,0.6668066691671253
0.5826083315896039,0.6671131983323131
0.5825056402765177,0.6674213895376884
0.582409929463148,0.6677306280293532
0.582320981895625,0.6680417359456735
0.5822393534945218,0.6683539595331044
0.5821639086607079,0.668667291958159
0.5820956531503881,0.6689814820333607
0.5820325657989902,0.6692967898120821
0.5819762703793889,0.6696130538500408
0.58192605984003,0.669929889345426
0.5818812933790871,0.6702479927320819
0.5818428758496917,0.6705661204464377
0.5818099853813128,0.6708850481662448
0.5817827325202938,0.6712042802554816
0.5817615925589378,0.6715237738493046
0.5817455206886513,0.6718436404162388
0.5817342779865411,0.6721639557068537
0.5817287918133294,0.6724833498648362
0.5817281688483258,0.672803023363846
0.5817323799917832,0.673122802307308
0.5817412378294194,0.6734420479508538
0.5817544373097667,0.6737613573897153
0.5817723095619701,0.6740800500854222
0.5817940656585499,0.6743978773254875
0.5818196886283706,0.6747154202864657
0.5818485116327949,0.6750323333891728
0.5818817857998674,0.675348210442964
0.5819185858976658,0.6756631843027029
0.5819587399654212,0.6759767178200151
0.5820022999196772,0.6762893860680133
0.5820490263625855,0.6766008420933047
0.5820996318980541,0.6769112862828189
0.5821521238007076,0.6772208252922949
0.5822071059768567,0.6775288289061686
0.5822645585191881,0.677835003035713
0.5823247300880061,0.6781401754140886
0.5823875862921138,0.6784438163072845
0.5824516803111505,0.678744978474376
0.5825180584639277,0.6790445720966322
0.582585404538383,0.6793423662271794
0.582653943149393,0.679638204183918
0.5827245174419298,0.6799327905726642
0.5827959250595525,0.6802244868477676
0.5828683177930246,0.6805142766933034
0.582942176250417,0.6808019052438294
0.5830161525585207,0.6810875904100643
0.5830906709412679,0.6813706703647486
0.5831655643719944,0.6816519158069968
0.5832408587289263,0.6819302733168606
0.5833161888464273,0.6822064367366318
0.5833920658397405,0.6824799135273547
0.5834668240941313,0.6827508188552397
0.5835420427866751,0.6830187038965578
0.5836161334595407,0.6832837161118946
0.5836893046524199,0.6835458177387697
0.5837611501233695,0.683805451750428
0.5838321353354368,0.6840621827247447
0.5839021175601236,0.6843162545332757
0.5839705454658325,0.6845674467954994
0.5840374399128392,0.6848153400635245
0.5841028728437163,0.6850599584795665
0.5841664694450277,0.6853011755143046
0.584228233489308,0.6855394143171816
0.5842877733420718,0.6857741010226941
0.5843452941475914,0.6860057169864217
0.5844005500471804,0.6862341428301707
0.584453899904997,0.68645864209491
0.58450423325094,0.6866797625110093
0.5845521888088853,0.6868976949114783
0.5845965350872501,0.6871126291874801
0.5846380968555493,0.6873234885158823
0.5846769058296604,0.68753097379964
0.5847121256627904,0.6877348668811109
0.584744265608929,0.6879351200165723
0.5847727542148249,0.6881315169917375
0.5847976046768496,0.6883247503796708
0.5848188892361124,0.6885139438101116
0.584836649246075,0.6886989969444006
0.5848500699075023,0.6888813511418717
0.5848597353990528,0.6890592206798317
0.5848659060054698,0.689233460323756
0.5848673618467696,0.6894038280154043
0.584864817462217,0.6895699833168936
0.5848580438157027,0.6897326333579574
0.5848466332526826,0.6898909720462713
0.5848305361704034,0.6900456450649193
0.5848101697707776,0.6901966658654152
0.5847854782091011,0.6903432777697964
0.5847555350454133,0.6904863878541603
0.5847215412278958,0.6906249795527389
0.5846822910264248,0.6907600606320109
0.5846380662108552,0.6908908975624388
0.5845891878920346,0.6910181518725074
0.5845354302352296,0.6911413430109025
0.5844762496755684,0.6912605354833584
0.5844120829974349,0.6913753664289903
0.5843429357087988,0.6914869627871887
0.5842689737291935,0.691593710709834
0.584190022168456,0.6916959743152007
0.5841061109210616,0.6917943459103487
0.5840164938101498,0.6918891797712602
0.5839217888247287,0.6919799170824422
0.5838216045428162,0.6920666432776348
0.5837165821620685,0.6921493356528581
0.58360618062053,0.6922282794263878
0.583490191551138,0.6923032532621674
0.5833691392774242,0.6923734595208649
0.5832427268766419,0.6924405240117238
0.5831113677151566,0.6925031757562569
0.5829748021788053,0.6925616002711876
0.5828330190987147,0.6926164575613403
0.5826858302660097,0.6926674400668545
0.5825341963639126,0.6927141345206704
0.5823763228196375,0.6927572516421053
0.5822136066290275,0.6927965354677227
0.5820454851973962,0.6928313609016248
0.5818726791989038,0.6928626179150954
0.5816952736222222,0.6928904166797379
0.5815124433303169,0.6929140706404644
0.5813248220420155,0.6929338185979963
0.5811323011141185,0.69294987878728
0.5809349811082883,0.692962780810309
0.5807331535144132,0.6929716117504021
0.5805259400700108,0.6929766108360474
0.5803141516798344,0.6929773696894639
0.5800977172548402,0.6929745730723591
0.5798767954340144,0.6929693999444932
0.5796514325308123,0.6929595192993646
0.57942189601478,0.6929464380969977
0.5791877756748289,0.6929299476473378
0.5789497645646909,0.6929099768160217
0.578707178027,0.6928862355221445
0.5784603287520087,0.6928592403402835
0.5782098466716009,0.692829544796615
0.5779552967928111,0.6927960108467983
0.577696855456219,0.6927592390482599
0.5774348976146453,0.6927194022341648
0.5771696053098812,0.6926759810937089
0.5769004881034777,0.69262931171817
0.5766278105996699,0.6925799751593942
0.5763523414186553,0.6925270841764769
0.5760731052139921,0.6924710636443716
0.5757912352219496,0.6924120503456804
0.5755057078360577,0.692350473148126
0.5752171399140614,0.6922853260982954
0.5749259358632268,0.6922180258036854
0.5746325758737492,0.692147506658917
0.5743363712573819,0.6920740321935827
0.5740375203489674,0.6919984706561921
0.5737363232944553,0.6919197905063099
0.5734327134040981,0.6918387520571951
0.5731267254373522,0.6917553905199443
0.5728187522882894,0.6916699924428144
0.5725089731608471,0.6915812394841561
0.5721975071398886,0.6914908751163371
0.571884777459105,0.6913981070624401
0.5715703259128978,0.6913023564075388
0.5712545925640565,0.6912046910074181
0.5709372825996268,0.6911050585143795
0.5706185460022809,0.6910034273387896
0.5702992673076004,0.6908995277628551
0.5699785094409646,0.6907941347913484
0.5696572961701029,0.6906863477444882
0.5693356118572975,0.6905767114483322
0.5690129955992732,0.6904655514205266
0.5686902159226072,0.6903524344904591
0.5683670987218395,0.6902373294547465
0.5680443026656975,0.690120749434524
0.5677215376936033,0.6900031805971445
0.5673985277935346,0.6898836123152454
0.5670764598494464,0.6897628455663095
0.56675377373024,0.6896403426716873
0.5664314585063144,0.6895164178878809
0.5661098233163371,0.6893916261828654
0.5657892809378103,0.6892654724504412
0.5654694156257254,0.6891383229834247
0.5651503018709642,0.6890105985417463
0.5648326132326787,0.688881874913009
0.5645161399528682,0.6887515308344598
0.564201047951642,0.6886206250487756
0.5638877734709149,0.6884889758553435
0.5635756349810496,0.6883559847557114
0.5632651365266541,0.6882232429161289
0.5629567686755607,0.688089413362912
0.5626499142607535,0.687955102381205
0.5623460335048751,0.6878204469622361
0.5620438372585853,0.687685840778218
0.5617437079711537,0.6875504152297287
0.5614458979126217,0.6874147385822632
0.5611510066000731,0.687278324871548
0.5608582676302012,0.6871422163881888
0.5605681366566462,0.6870062185673886
0.5602807738938718,0.6868704139949834
0.5599962312287968,0.6867346322112137
0.559715034476078,0.6865985911418103
0.5594366744000249,0.6864627090119828
0.5591621211614488,0.6863268683110516
0.5588905047224273,0.6861915660286915
0.5586221388093768,0.6860564207807954
0.5583574292516378,0.6859216785891259
0.5580963090217792,0.6857873244506191
0.5578384559125752,0.6856532941828305
0.5575846085235783,0.6855200753793883
0.5573344779560716,0.6853873656639891
0.5570880035405839,0.685254678664791
0.5568459362902208,0.6851230582822966
0.5566077846350442,0.6849924051448169
0.556374030688466,0.6848621606328806
0.5561442627018601,0.6847334075773729
0.5559184767047427,0.6846049997956076
0.5556973701491388,0.6844778393762309
0.5554808846652919,0.6843517545001371
0.5552685433836351,0.684226958465051
0.5550609456041146,0.6841022138352878
0.5548581644663364,0.6839788007242698
0.5546607749928957,0.6838564370910801
0.5544676793100554,0.6837352296464195
0.5542797762404194,0.6836154297282424
0.5540960639857462,0.683497364506222
0.5539174622086238,0.6833798532037391
0.5537437867185532,0.6832641123243682
0.5535750086113663,0.6831496798155466
0.5534112684672151,0.6830359015082658
0.5532523870155241,0.682924242323274
0.5530991956424105,0.6828139111106857
0.5529508942178,0.6827049811577981
0.5528080299647452,0.682597083120065
0.5526707100507436,0.6824905947289905
0.5525378875742137,0.6823860559351113
0.5524106580966537,0.6822831767529841
0.5522888040316634,0.6821818164012616
0.5521722586102495,0.6820817999538902
0.5520614652680251,0.6819833314419225
0.5519563204401952,0.6818866191643522
0.551855669025087,0.6817912754140706
0.5517611443405325,0.6816975956963262
0.5516719502284614,0.6816058952791554
0.5515882512497537,0.6815157469235589
0.5515097665166949,0.681427156204791
0.5514366446426392,0.6813401666846841
0.5513697279077652,0.6812552729918734
0.551307727417008,0.6811717994775336
0.5512514958671322,0.6810900722961742
0.5512004640193293,0.6810099446895127
0.5511550944571157,0.6809312436158969
0.5511157571815307,0.6808536676148778
0.5510817071350752,0.6807784752398436
0.5510534458484624,0.6807045067596658
0.5510302870577062,0.6806327045203222
0.5510128238676525,0.6805624194331523
0.5510003508656389,0.6804938137995634
0.5509939491897368,0.6804269525203454
0.5509927930648583,0.6803615881534867
0.5509967790504285,0.6802973747809034
0.5510064107130512,0.6802348650740035
0.551021500052009,0.6801742214690668
0.5510420971384515,0.6801152156509198
0.5510675855658619,0.6800575254773343
0.5510987010809805,0.680001900854096
0.551135237264163,0.6799475232380868
0.5511771563457011,0.6798938364811599
0.5512240220628642,0.679842307221359
0.5512764893284696,0.6797920415951768
0.5513341068453232,0.6797433149967912
0.551397049343926,0.679696190493815
0.5514642428744649,0.6796498290048917
0.5515372175796366,0.6796054194564606
0.5516148372706289,0.6795622344260138
0.5516979126503649,0.6795205034559012
0.5517857837133083,0.6794793397096011
0.5518782497942355,0.6794398455512392
0.5519759608795429,0.6794013507450334
0.5520785875397684,0.6793634479736153
0.5521854773169795,0.6793275787613131
0.5522974467066492,0.6792925529570534
0.5524145073797271,0.6792588585133884
0.5525356687752268,0.679225885465079
0.5526613834637575,0.6791945363653871
0.5527913903335573,0.6791641870433441
0.5529266364924411,0.6791345724241568
0.5530662831290144,0.6791059961636214
0.553210223157658,0.6790779233721337
0.5533585728055512,0.679050494648017
0.5535109878858517,0.6790243186464051
0.5536679269704258,0.6789991752224557
0.5538286743834671,0.6789744435060455
0.553993702974057,0.6789508651319469
0.554162900785174,0.678928009869676
0.5543361764099386,0.6789058054669865
0.5545131476004479,0.678884291633231
0.5546941426187333,0.6788633354000662
0.5548784771809367,0.6788429701895247
0.5550665719713097,0.6788225667481724
0.5552582548062175,0.6788033129818632
0.5554535481679542,0.6787849124501573
0.5556526477256262,0.6787670340544422
0.5558556702149972,0.6787490793413992
0.5560617488990498,0.6787313698551217
0.5562711816529343,0.6787146846246237
0.5564835872756555,0.6786980269002094
0.5566989781804899,0.6786818277471494
0.5569174894515798,0.6786662144901093
0.5571390066638765,0.6786509692298454
0.5573630992757221,0.6786357068058688
0.5575907688571916,0.6786207160099851
0.5578207153698729,0.678606314072447
0.5580534753004132,0.678591576693276
0.5582889202571515,0.6785774588738979
0.5585269864304159,0.6785636861926734
0.5587677363956242,0.6785502082769346
0.5590107316920039,0.6785366764421041
0.5592563311890565,0.6785236462879055
0.5595036066980148,0.6785103864380688
0.5597533600504183,0.6784978320026972
0.5600044956475217,0.6784849882122955
0.5602580139157133,0.6784721099860065
0.5605138163186326,0.6784597343578311
0.5607709843425531,0.6784472592178492
0.5610304455749248,0.6784348288527322
0.5612912783535505,0.6784225472024071
0.561553274421692,0.678410746605738
0.5618170118927824,0.6783987730443991
0.5620821897108891,0.6783869684452689
0.5623489292787416,0.6783754375831875
0.5626167961892873,0.6783638633468453
0.5628860868549576,0.6783523759817396
0.5631561676921418,0.6783417605307912
0.5634275680714456,0.6783306960391735
0.563699250049079,0.6783197905822544
0.5639724378082435,0.6783091425613672
0.5642459650895963,0.6782977976041074
0.5645200395085503,0.6782873909778767
0.56479506935032,0.6782771888962166
0.5650698360552286,0.6782670655476849
0.5653454389686806,0.6782574616692895
0.5656211039837515,0.6782478443452246
0.5658973768901171,0.6782385595499153
0.5661740761395156,0.6782299075631658
0.5664505745039318,0.6782213209536752
0.5667270024302564,0.6782135280506579
0.5670032214562095,0.6782057435475316
0.567278972229152,0.6781989112187025
0.5675546168356649,0.678191931784048
0.5678298164816268,0.678185468826676
0.5681044697839798,0.678179558097215
0.5683786259091573,0.6781746369807268
0.5686520619178275,0.6781706077786032
0.5689251023472435,0.6781664820798354
0.5691974272695061,0.6781631581749404
0.5694688692963165,0.6781604213982138
0.5697395109911809,0.6781584610587407
0.5700094100163926,0.6781573031509602
0.5702775548632523,0.6781571675099505
0.5705443085429394,0.6781578811627531
0.570809680116816,0.6781593735186401
0.571073942505746,0.6781618417465308
0.5713369819788926,0.6781653344805941
0.5715979461160214,0.6781698862532838
0.5718580559785312,0.6781757592354181
0.5721160712599661,0.6781826185113494
0.5723723160815108,0.6781908150195646
0.5726269734508588,0.6782002764733247
0.5728794158628386,0.6782111319664262
0.5731299037157681,0.6782231950079408
0.5733786363349826,0.6782369350696661
0.5736251958310665,0.6782520784638646
0.5738695178864203,0.6782687444618071
0.5741114471756955,0.6782872772186654
0.5743509577405842,0.6783072782923805
0.5745882629987538,0.6783288721744823
0.5748228945301309,0.6783522031058308
0.5750554720613089,0.6783772465659073
0.5752852438610068,0.6784044725034601
0.575511928104782,0.6784335596263696
0.5757362558331413,0.6784644826957733
0.575957476328561,0.6784974496477857
0.5761761584039087,0.6785325534991952
0.5763917511349187,0.6785700586988404
0.5766045401802161,0.67860952896556
0.5768145401969962,0.6786515102837765
0.5770209905680256,0.6786953848359327
0.5772241867360983,0.6787420922155412
0.5774245949856313,0.6787912723194564
0.5776214242142391,0.6788428357576252
0.577814941278293,0.6788972507108308
0.5780050027251464,0.6789541864417316
0.5781920956320453,0.6790139391208868
0.5783755693200539,0.6790764044566603
0.5785552086413138,0.6791414904824716
0.578731451884798,0.6792097862788008
0.5789041439656201,0.6792808490538362
0.579073311428396,0.6793550503316717
0.5792389442823801,0.6794322824225412
0.5794008075906367,0.6795124297376535
0.5795590348014739,0.6795959156572537
0.5797133368995735,0.6796827063454595
0.5798633422561879,0.6797724495749615
0.5800096905058648,0.6798652907770041
0.5801522613772491,0.6799616635927342
0.5802906999033486,0.6800612030673685
0.5804258661814944,0.6801646792228717
0.5805566227748462,0.6802711462493952
0.5806834326625261,0.68038141870265
0.5808061895857166,0.6804952802344829
0.5809250743831895,0.6806126201558709
0.5810396747463256,0.6807334285664883
0.5811505221880529,0.6808581092848778
0.5812572052912013,0.6809867766295364
0.5813596537674123,0.681119095565552
0.5814582858157886,0.6812551311878927
0.5815525677717857,0.6813951342970296
0.5816428011130778,0.6815388367933991
0.5817286774997105,0.6816864945424909
0.5818101804041644,0.6818382720487636
0.581887903490564,0.6819938857117054
0.5819611562125322,0.6821538342758234
0.5820303982280205,0.6823174212415966
0.5820954439470609,0.6824847964455647
0.5821567222028478,0.6826562836753294
0.5822133788695574,0.6828319034870058
0.5822659322625473,0.6830118059151951
0.5823142028194274,0.6831955568433828
0.5823585685582399,0.6833836463394785
0.5823985419022588,0.6835758474390264
0.582434307217522,0.683772421197339
0.5824659688926834,0.6839730093886778
0.5824936409560267,0.6841777686868962
0.5825170976581758,0.6843865118543886
0.5825363536085191,0.6845997087608869
0.5825515846903588,0.684816883613656
0.5825627632763153,0.6850387860388337
0.582570136488477,0.6852644103353903
0.5825734675358706,0.6854940480573587
0.5825731146896886,0.6857282181162487
0.58256835918567,0.6859662759541957
0.5825599284340662,0.6862090094470068
0.5825475944180314,0.6864554750174133
0.5825317126111755,0.6867062474111365
0.5825122669679973,0.6869609645141581
0.5824886964036694,0.6872198153746312
0.5824613028715766,0.6874826973942847
0.5824295638577471,0.6877498306018821
0.5823944897145937,0.6880209611269423
0.5823557576528715,0.6882961666768539
0.5823136334205841,0.688575600326007
0.5822682488566948,0.6888588658796284
0.5822191026156157,0.6891462964512257
0.5821660360927073,0.6894375350654807
0.5821101160713498,0.6897327304672876
0.5820503087518897,0.6900315927781783
0.5819877919199401,0.6903344947251959
0.5819208668072909,0.6906412321182415
0.581851118186253,0.6909519277875961
0.5817777842101536,0.6912659728941398
0.5817016137807293,0.6915840275222315
0.5816220107557494,0.6919057244086826
0.5815391104797953,0.6922312662186351
0.5814531084138401,0.6925604016012231
0.58136404675826,0.6928936864919678
0.581272154390573,0.6932297422221676
0.5811772908862295,0.6935691839722022
0.581079436570058,0.6939125283814265
0.580978694894682,0.6942588292860741
0.5808753521847031,0.6946085006662153
0.5807693124310574,0.6949614705861825
0.5806606024777675,0.695317810519724
0.5805488814736693,0.6956769668799658
0.5804344910813919,0.6960396309805991
0.5803174649243588,0.6964056665916551
0.5801984843303108,0.6967745224389605
0.5800767940356354,0.6971463222537134
0.5799525350304572,0.6975210377143447
0.5798265981133719,0.6978983938091692
0.5796980815763483,0.6982789335059856
0.5795671188195136,0.6986618212274005
0.579433592059102,0.6990473715498228
0.5792982615703708,0.6994359560440692
0.5791608013796563,0.6998269405452879
0.5790214841175816,0.7002204457515664
0.5788799204685846,0.7006163778732603
0.5787361969516333,0.7010145685268268
0.5785904451324435,0.701415107576252
0.5784432213916367,0.7018179149919114
0.5782936439029166,0.7022229024337905
0.5781428355090502,0.7026299946542636
0.577989789838349,0.7030392236684433
0.5778352239675555,0.7034504476621876
0.5776790977316494,0.70386365137483
0.5775213231771322,0.7042787807461243
0.5773616253114182,0.704695964593009
0.5772002939583118,0.7051147332434881
0.5770380150598925,0.7055355544221439
0.5768739307001783,0.7059580834724397
0.5767083802118195,0.706382619100915
0.5765418790038098,0.7068078910561839
0.5763740518578521,0.7072346158153003
0.5762046542424899,0.7076629320201513
0.5760340549142517,0.7080926489844135
0.5758624047879074,0.7085236894879006
0.5756894733675452,0.7089557600842975
0.5755155832813368,0.7093890250209275
0.575340263415415,0.7098234340112358
0.5751640874065815,0.7102591314030655
0.5749869816019608,0.7106956022886656
0.574808890698063,0.7111335242038637
0.5746298759061159,0.7115723852208747
0.5744501078782698,0.7120115846835412
0.5742690372953764,0.7124516198414217
0.5740873897068286,0.7128923911762873
0.5739047084770961,0.7133338687067486
0.5737210543842707,0.7137760069015644
0.5735363437704607,0.7142187247274088
0.5733512604067847,0.7146620117715266
0.5731656014783175,0.7151059917488095
0.5729787047714161,0.7155502100789044
0.5727916901812659,0.7159948085672421
0.5726037088141626,0.7164399463666277
0.5724152608784787,0.7168853034233597
0.5722264412792191,0.7173310701923273
0.5720368344487046,0.7177771648004151
0.5718466301595364,0.7182233791694596
0.5716560251341838,0.7186697454878989
0.5714646573503831,0.7191162397188593
0.5712728670515702,0.7195628889109916
0.5710804875462099,0.7200097252525451
0.5708875649395997,0.720455849359683
0.5706940290323594,0.7209024795997869
0.5705001949728208,0.7213484394476052
0.5703057507795275,0.7217947009729613
0.5701115170335594,0.7222406226291129
0.5699168129466107,0.7226867352197712
0.5697211357012634,0.7231321313461136
0.569525305209138,0.7235774699437254
0.5693293348068208,0.7240222985382213
0.5691328255407871,0.7244670674982724
0.568935517215735,0.7249110463765618
0.5687381213557497,0.7253548145202594
0.5685403463581927,0.7257983574668775
0.5683423389399676,0.7262415463737755
0.5681440861334107,0.7266839012745122
0.5679453333751597,0.7271265110452675
0.5677468594020726,0.7275679195723536
0.5675478084932303,0.7280090301109124
0.5673486219096766,0.7284495360991429
0.5671488065496417,0.7288893413823919
0.5669489468499765,0.7293290604711827
0.5667485574532805,0.7297679425168279
0.5665481301495302,0.7302060210557118
0.5663473889000838,0.7306434884189718
0.5661463850058922,0.7310806990734338
0.5659447996843525,0.7315172919067442
0.565742834005667,0.7319530537361064
0.5655404466433062,0.7323879880565122
0.565338371885968,0.7328223776230919
0.5651359498805779,0.7332562663826225
0.5649327834625422,0.7336891986438746
0.5647292935394467,0.7341212144864064
0.5645261224549113,0.7345526575935485
0.5643227382223224,0.7349833862739727
0.5641183891582532,0.7354132929260481
0.5639135362812612,0.7358426644491546
0.563708963462638,0.7362709159389323
0.5635045468062985,0.7366984499754531
0.5632993984250029,0.7371254600743272
0.563094532667068,0.7375514334975488
0.562888816656413,0.7379771209889767
0.5626833276645622,0.7384017983241778
0.5624777558699635,0.738826121841689
0.5622721716693561,0.7392490248340068
0.5620663434312689,0.7396709914772442
0.5618597427484049,0.7400924213873329
0.5616533771301079,0.7405133001543555
0.5614464977728311,0.7409330877505225
0.5612391736032867,0.7413520577755159
0.5610320718650463,0.7417702403969542
0.5608252127783926,0.742188196892171
0.5606178641462916,0.7426044652096523
0.5604105362461903,0.7430199345631359
0.5602034433887041,0.7434353536610312
0.5599959258313261,0.7438493197438777
0.5597880265815415,0.7442623706734869
0.5595804810083439,0.7446747820493339
0.559372328406399,0.7450863547975867
0.5591642487150161,0.7454972886406108
0.5589562878281039,0.745906938661037
0.5587484195114272,0.7463157244331333
0.5585406740882507,0.7467244879996983
0.5583330296048579,0.7471318045854205
0.5581252182433636,0.7475382731508782
0.5579172700134123,0.7479438272741394
0.5577092773195755,0.7483486350151904
0.5575012714937265,0.7487523672299463
0.5572933472543468,0.7491557823448252
0.5570857829999651,0.7495581286071733
0.5568777006998836,0.7499598113598459
0.5566702649028216,0.7503603752957718
0.5564631139609315,0.7507601302608274
0.5562561846985656,0.7511584665398299
0.556049617461936,0.7515561505238502
0.555842907416947,0.7519531285790179
0.5556367487987492,0.7523495322806695
0.555431208359146,0.7527444844391776
0.5552257664678468,0.7531390548358519
0.5550205448870252,0.7535322888827807
0.5548158954197884,0.753924622520778
0.5546117018384894,0.754316078956807
0.5544074983374998,0.754707075531949
0.5542040241501355,0.7550969963140899
0.5540009656191489,0.7554860048905335
0.553798846118688,0.7558736881997482
0.5535972000287227,0.7562606942512492
0.5533963693402909,0.7566467434255828
0.5531965260736235,0.7570318381358061
0.5529968683588485,0.7574156524662088
0.5527982328871534,0.75779846143067
0.5525998797913156,0.7581803774165882
0.5524026850854766,0.7585614261187769
0.5522065135395227,0.7589411751824096
0.5520110975817353,0.7593199553359061
0.5518167072754362,0.7596976517005927
0.551623088714531,0.760074666504235
0.5514305344217,0.7604505959376592
0.5512390552074176,0.7608250202178577
0.5510484880930877,0.7611983773960158
0.550859220319681,0.7615708561085093
0.5506704529570764,0.7619419043102194
0.5504832377712452,0.7623118179861266
0.5502974151689612,0.7626807780392845
0.5501129980661542,0.7630485921860656
0.5499302627485426,0.7634151350408199
0.5497484822497076,0.7637810476716774
0.5495682131377404,0.7641446456397114
0.549389063923718,0.7645074860079443
0.5492118000464393,0.7648688119798662
0.5490363424440934,0.765228885152144
0.5488624965390285,0.7655876641097743
0.54869020561011,0.7659451056959173
0.548520047809949,0.766301200454841
0.5483510497664236,0.766656665018706
0.5481838812506976,0.7670099879967939
0.5480183627690969,0.7673619268090928
0.5478550610053414,0.7677124926106641
0.5476938310602444,0.7680616100772036
0.5475348120805731,0.7684097133001061
0.547378138108973,0.7687561662064223
0.5472231627350439,0.769100785887987
0.547070366774914,0.7694442283923022
0.5469197047018752,0.7697861047447884
0.5467712607049421,0.7701263717085352
0.5466254624993907,0.7704647950207661
0.5464822161273503,0.7708018536714728
0.5463414246548353,0.7711370870439066
0.5462028669609009,0.7714709096771225
0.5460664516975571,0.7718028540163743
0.5459327675114078,0.7721331160361308
0.5458012000443717,0.772461696552463
0.5456727641325373,0.7727885573061187
0.5455471017057544,0.7731136771260972
0.5454241455343813,0.7734374927205082
0.5453037295663771,0.7737592850452742
0.5451863623747298,0.774079066647524
0.5450716091211467,0.774397039398809
0.5449599409760898,0.7747131813962695
0.5448513652537563,0.7750274878631738
0.5447453836920564,0.7753400762909771
0.5446429455046573,0.7756506711924999
0.5445442619331944,0.7759593538078483
0.5444477409754013,0.7762666082780202
0.5443547228693855,0.7765716488092359
0.5442649219880465,0.7768750259885211
0.5441783061609732,0.777176123947235
0.5440949019739333,0.7774753273924652
0.5440149146981448,0.7777724825044166
0.5439384350067104,0.7780673023077661
0.5438655567110341,0.7783603799656804
0.5437961435689045,0.7786514461002961
0.5437300185653262,0.7789399514546431
0.543667399237182,0.7792268137121662
0.5436084808803852,0.7795120078477406
0.5435531875585334,0.7797946907115236
0.5435017559007516,0.7800753066772915
0.5434543004731667,0.7803537705507977
0.5434101297255416,0.780629808248437
0.5433700545576692,0.7809039490488723
0.5433334674440214,0.7811758786710679
0.5433007490031931,0.7814457308034913
0.5432714110413117,0.7817128377523633
0.54324631056786,0.781978351978898
0.5432251257023718,0.7822413788862894
0.543207776380205,0.7825024799131424
0.5431943806701222,0.7827611191938498
0.5431849324390766,0.7830177791394709
0.5431800252697354,0.7832720412158962
0.5431787466155826,0.7835243837661942
0.5431819776193242,0.7837744667543752
0.5431891096672607,0.784022563868586
0.5432005725164072,0.7842681266479993
0.543215813922444,0.7845112671818096
0.5432351813304839,0.7847524820332139
0.5432591431686374,0.7849911635586506
0.5432868868695624,0.7852276702620901
0.5433187941705104,0.7854619564259702
0.5433551673373098,0.7856942264629985
0.5433955251553463,0.7859240833534002
0.5434402143114561,0.786152197654011
0.5434891365952357,0.7863779299189372
0.5435424459321068,0.786601180487927
0.5436000304328413,0.7868223048249963
0.543661722231458,0.7870414730401653
0.5437280471332004,0.7872582414541067
0.5437989814429572,0.7874729973181903
0.5438740764104008,0.7876855102478229
0.5439533745255068,0.78789584320794
0.5440371900959282,0.788103860697501
0.5441250639771849,0.7883097770892912
0.544217791529917,0.7885134448207817
0.5443151602861296,0.7887143698678961
0.5444165545352534,0.7889137706816217
0.5445223431338789,0.7891111784025318
0.5446326968210029,0.7893060416771862
0.544747394122801,0.789498998083163
0.5448666349075485,0.7896896953047225
0.5449902298508781,0.7898787205970845
0.5451181679688281,0.790065585176412
0.5452505009369089,0.7902500590325393
0.5453873762009855,0.7904328590166448
0.5455289343779798,0.790613373535663
0.5456748079009324,0.7907913820860462
0.5458250966174444,0.7909680925401468
0.5459799824961763,0.791142465162654
0.5461392265187364,0.7913154044026987
0.5463028119293111,0.7914860420396244
0.5464704527351314,0.7916548616291184
0.5466425215768262,0.7918216364965652
0.5468190484691724,0.7919863227824133
0.5470002202413589,0.792149088144132
0.547185327008957,0.7923102101085951
0.5473752659366041,0.7924692510006135
0.547569451642226,0.7926268564633641
0.5477675570254804,0.7927828247157774
0.547970042578036,0.7929366744822766
0.5481772248785557,0.7930885872124785
0.5483885946326708,0.7932385761787055
0.5486041947969671,0.7933866109951769
0.5488243357436068,0.7935331599973303
0.5490486163523437,0.793678412836853
0.5492775727215216,0.7938215988811205
0.5495100094359188,0.7939634339751703
0.5497472391744608,0.7941031089595534
0.5499885103736905,0.7942413333468794
0.5502336296471695,0.7943778098398434
0.5504833506194943,0.7945124582679338
0.5507365632893617,0.7946456607965706
0.5509940807418704,0.7947778661580294
0.551255967946588,0.7949082955352665
0.5515216030036998,0.7950368600619666
0.5517916000074249,0.7951644076181456
0.5520652911713566,0.7952903841654492
0.5523429759326508,0.7954147178380375
0.5526246875786045,0.7955375883358037
0.552910451087435,0.7956591416975918
0.5532001456393141,0.7957791916863487
0.5534937413821203,0.7958975895374201
0.553791060173674,0.7960146173004543
0.5540927849842153,0.7961307239828661
0.5543981523054878,0.796245788069424
0.554707408603637,0.7963595515772371
0.5550203379480825,0.7964713056967136
0.5553372595052817,0.7965819360909495
0.5556580290112046,0.7966910882695796
0.5559820729210847,0.7967990660259754
0.55630993796369,0.7969056799575592
0.5566415298332311,0.7970114103991253
0.5569766232077311,0.7971158088950978
0.5573151672731239,0.7972189413916949
0.5576571473656899,0.7973205590221376
0.5580028266774526,0.7974214023180205
0.5583515845687709,0.7975214665992697
0.5587036388388985,0.7976200498459953
0.559059439285097,0.7977176010664799
0.5594180900958564,0.7978139054181922
0.5597803022171005,0.7979095372710368
0.5601456146442696,0.7980039715110544
0.5605144185069479,0.7980973058645604
0.5608866390671018,0.7981892290409642
0.5612620366326884,0.7982808589669178
0.5616400756383569,0.7983708667932257
0.5620212976914413,0.798460046183172
0.5624054983547625,0.7985484640222474
0.5627931278285837,0.7986353306640218
0.5631837626067767,0.7987217903803865
0.5635775022586572,0.798806599126541
0.5639735681440822,0.7988906293497781
0.5643722750900418,0.7989738209160807
0.5647743385116014,0.799056230532799
0.565178652528687,0.7991375065078234
0.5655856064321569,0.799217754151328
0.5659954716932072,0.7992974611917768
0.566407857778722,0.7993759372002711
0.566822668881952,0.7994535243661952
0.5672396978463295,0.7995301918492435
0.5676589252657719,0.7996060045969342
0.5680807031238895,0.7996809642764018
0.5685049093143882,0.799755045474121
0.5689311985357497,0.7998283770772117
0.5693599359455379,0.7999007525288011
0.5697907666048335,0.7999724762091986
0.5702236541097904,0.8000434344848308
0.5706584086033059,0.8001135596172658
0.5710949537680049,0.8001825666299306
0.5715337427267154,0.8002508376258706
0.5719743940357632,0.8003183098535364
0.5724171937610948,0.8003850448718464
0.5728615755412773,0.8004510125094862
0.5733076509023555,0.8005158003333295
0.5737550891611878,0.8005799539940783
0.5742043271414659,0.8006432413451693
0.5746551617772373,0.8007055806765228
0.5751073702603109,0.8007672088064859
0.5755607232917637,0.8008283786837109
0.5760159297210967,0.8008878859561127
0.5764719460588057,0.800946725459916
0.5769295967876615,0.8010057074897139
0.5773885248828585,0.8010631069674493
0.5778481709421274,0.8011194487947192
0.5783089692673322,0.8011753863093607
0.578770722521574,0.8012302866186484
0.5792336444727838,0.8012841017663126
0.5796972125851229,0.8013375146102565
0.5801614844915292,0.8013899073040633
0.5806265709846844,0.8014416315532688
0.581092627140677,0.8014923530327083
0.5815592623822755,0.8015422986313908
0.582026828092828,0.8015913586320073
0.5824944794599604,0.8016392764368606
0.5829623501977657,0.8016865913455451
0.5834308431359488,0.8017332098777747
0.5838991920644654,0.8017788540468199
0.5843681345006504,0.8018239166516261
0.5848374547559959,0.8018678287153753
0.5853065911398369,0.8019111007372794
0.5857759268146401,0.801953264770346
0.5862453663237218,0.8019945617799907
0.5867149909866832,0.8020349997925319
0.5871842888821762,0.8020743531687983
0.5876534711985522,0.8021134968833695
0.5881222316704003,0.8021511997160998
0.5885907221266417,0.8021880367347353
0.5890588806296809,0.8022240706306354
0.58952687238548,0.8022590839073451
0.5899943138510932,0.8022932940352137
0.5904612349894343,0.8023266739446097
0.5909275326604717,0.8023584607316296
0.5913931425778769,0.8023894980945283
0.591858192039071,0.8024199998100796
0.5923220633893437,0.802449402214189
0.5927852762471719,0.8024778324560392
0.5932477369347356,0.802505327733984
0.5937082002919004,0.8025318908613207
0.5941687853091842,0.8025574496931422
0.594627965962957,0.8025820383718504
0.5950860333946891,0.8026056399220468
0.5955429517163063,0.8026282625469003
0.5959987606400609,0.8026500020507896
0.5964532644796351,0.8026705722034276
0.5969060212211335,0.8026901719688605
0.5973577454043341,0.8027087863773485
0.5978080262669413,0.8027264781668956
0.5982566221143096,0.8027434995828034
0.598704263626334,0.8027590546216163
0.5991499268953224,0.8027735961116625
0.599594174992846,0.8027868026281451
0.6000367422594473,0.8027992535729357
0.6004773802497182,0.8028106188249983
0.6009163631885952,0.8028208180172419
0.6013538939992505,0.8028301574235707
0.6017893982794297,0.8028384005417128
0.6022230025261974,0.8028454064567977
0.6026547126640835,0.8028514184814489
0.6030844331518569,0.8028568169188073
0.6035122536985263,0.8028607591134508
0.6039380127565641,0.8028635926645779
0.6043620210518437,0.802865323602843
0.6047834577329192,0.8028659728156758
0.6052034144369058,0.8028653937938214
0.6056212121821799,0.8028640329423175
0.6060363492879309,0.8028618196254413
0.6064496230192583,0.8028575542871081
0.606860383451339,0.8028532091145258
0.6072691402631916,0.8028472196488416
0.6076755351154999,0.8028402153206209
0.6080799026056531,0.8028318736684604
0.6084817229797251,0.8028221710453927
0.6088811342579417,0.8028115683332112
0.609278592297811,0.8027999181587253
0.6096735009659577,0.8027875923941596
0.6100657371920486,0.8027731167048715
0.6104555787583532,0.8027575232635259
0.6108436182880119,0.8027410834310801
0.6112290483054702,0.8027235498595815
0.6116122432226898,0.802704883186651
0.6119926440315169,0.8026858840710133
0.6123707548662429,0.802665069217425
0.612746130936462,0.8026428582834892
0.6131190672890248,0.8026194872147174
0.6134896192530653,0.8025950032729275
0.6138583513473603,0.8025697480135731
0.6142241016426329,0.8025425543517546
0.6145877000846713,0.8025145592044868
0.6149488029464475,0.802485407673854
0.6153070927736345,0.8024553897794996
0.6156635599358341,0.8024239295291747
0.6160171923103895,0.8023914874456061
0.6163681865861083,0.8023583797655435
0.6167173153353752,0.8023234241857762
0.6170636523242342,0.8022873047107962
0.6174074907877288,0.8022499128747408
0.6177493383623077,0.8022114781777074
0.6180889555131611,0.8021718785337649
0.6184262758300539,0.8021308195523111
0.6187609427009617,0.802088909107771
0.6190932442201903,0.8020458566747436
0.6194229445089618,0.8020016278399046
0.6197506684284921,0.8019568032403047
0.6200764463623454,0.8019102975746699
0.620400028859664,0.8018627960359197
0.6207217048893476,0.8018137165813192
0.6210408245123084,0.8017637630103767
0.6213578997542047,0.801712700105837
0.6216727010450177,0.801660092321063
0.6219855475318619,0.8016067357772733
0.6222965549053995,0.8015522643933546
0.6226058749423109,0.8014968120065076
0.6229130994589427,0.8014405445470109
0.6232185585800492,0.8013826937037831
0.6235222853531771,0.8013240439937892
0.6238238426871691,0.8012639810330928
0.6241233336274989,0.801202475735059
0.6244209712112045,0.8011406698622491
0.624717243274583,0.8010772889354834
0.6250119722753958,0.8010126476460488
0.6253049480377587,0.800947173691191
0.6255963595732958,0.8008803354257085
0.6258861490055436,0.8008125961045971
0.626174879860882,0.8007440745063901
0.6264619038346607,0.8006742295652272
0.6267476800242056,0.8006031216252467
0.6270319858243528,0.8005315485110298
0.6273149515502836,0.8004585415087355
0.627596725850217,0.8003845135993713
0.6278770633968387,0.8003094490097501
0.6281567571389276,0.8002333634592608
0.6284347323893642,0.8001562698566506
0.6287120391593503,0.8000781691663427
0.6289884870938945,0.7999990753506389
0.6292641308079885,0.7999190061232326
0.6295386884405253,0.7998380144537107
0.629811986891809,0.7997559707219648
0.6300848159572255,0.7996726628240096
0.6303565650555798,0.7995884445097188
0.6306277490435352,0.7995035224083529
0.6308984718361451,0.7994176332721495
0.6311685421614752,0.7993306403127691
0.6314374563386929,0.7992429001371925
0.6317061755455369,0.7991542166668538
0.6319748014283075,0.7990646271344236
0.6322427867338586,0.7989742920422761
0.632510647426539,0.7988829077903562
0.6327778800203914,0.7987908798150408
0.6330456464498563,0.7986977365126349
0.6333124045600801,0.7986037355400801
0.6335795222570746,0.7985094677057472
0.6338466583184876,0.7984134413108616
0.6341136560469436,0.7983168800019392
0.6343810411406255,0.7982194679639907
0.6346485105962538,0.7981211108375932
0.6349157298521231,0.7980221462554411
0.6351834641402171,0.7979223240497595
0.6354510242263982,0.7978217264221563
0.6357188878809719,0.7977203810835748
0.6359874814394347,0.7976182797309384
0.6362564976248849,0.7975153841109048
0.6365259787444445,0.7974117938330747
0.636795724702453,0.7973075060019842
0.637066267119535,0.7972024609130532
0.6373376267314094,0.7970962949563993
0.6376096304379152,0.7969898054068932
0.6378823815776574,0.796882652488895
0.6381554537023469,0.7967748242949309
0.6384295483180902,0.7966663512232315
0.6387043265734385,0.7965572319320605
0.6389799288209943,0.7964474580388448
0.6392562264247643,0.7963370526333348
0.639534519007553,0.7962260694763876
0.6398138110163731,0.7961144595037257
0.640094089531724,0.7960022660213377
0.6403754360955531,0.7958895204024642
0.640657685284222,0.7957761981272176
0.6409415344376128,0.7956620690885496
0.6412263204114519,0.795547748129927
0.6415126227152641,0.7954320753907803
0.6418001794016542,0.7953165283560613
0.642089104812267,0.7952004689668797
0.6423795988513603,0.7950835467110722
0.6426717068442216,0.7949668399493829
0.6429649609779895,0.7948492990172855
0.643259443171928,0.7947312112696201
0.6435561118578768,0.7946125180231427
0.6438538766631025,0.7944936018835569
0.6441538602562015,0.7943742635394495
0.6444553060538317,0.7942537927050711
0.6447588237375165,0.7941335777102229
0.6450634958299017,0.7940129897791404
0.6453703428649512,0.7938920017271666
0.6456792863486062,0.7937706558159427
0.6459900961981708,0.793648905766426
0.6463028083861367,0.793526697060304
0.6466173049531105,0.7934042474691034
0.646933353684616,0.7932814803370674
0.6472517858401667,0.7931584284125375
0.6475723919710475,0.7930350622984739
0.647894526517543,0.7929117514977769
0.6482189244763847,0.7927877675120485
0.6485453435623924,0.7926633663269227
0.6488745320769714,0.7925388969280163
0.6492055146807015,0.7924141345240917
0.6495385234780992,0.7922891430905489
0.6498738786712255,0.7921638475806138
0.650210916156791,0.7920383621457889
0.6505511986254429,0.7919126649664773
0.6508929244809382,0.7917867834108858
0.6512371181788962,0.7916606935746404
0.6515835862080991,0.7915344164607637
0.6519322522395398,0.791407575287538
0.6522833507684082,0.7912804643122661
0.6526369286726348,0.7911536398670792
0.6529929885577427,0.7910264845378764
0.6533514428477972,0.7908991820210922
0.653712485568349,0.7907715737538648
0.6540756007309971,0.790644187649351
0.6544416293500778,0.7905166783876175
0.6548093376320845,0.7903889951205437
0.6551800148442821,0.790261066660736
0.6555531104207407,0.7901332510646392
0.655928571594367,0.7900053504819894
0.6563066396174025,0.7898773422531767
0.6566869592757149,0.7897492896751347
0.6570700526675832,0.7896211534491436
0.6574559795290061,0.7894929753447802
0.6578444936255639,0.7893646019347363
0.65823530136232,0.7892361763213779
0.6586287677719636,0.7891078112972455
0.6590246073056666,0.7889795066290332
0.6594232035622408,0.7888511735012772
0.659824327229325,0.7887228442677091
0.6602278801589576,0.7885944866332124
0.6606343502813118,0.7884659400190134
0.6610431663762497,0.7883374515778546
0.6614546774957359,0.7882090400311582
0.6618687164977292,0.788080617099902
0.6622850511730163,0.7879520691364184
0.6627038872166819,0.7878237866739503
0.6631256529878259,0.787695517811877
0.6635497233641829,0.7875672858659626
0.6639765286033521,0.7874390986033389
0.6644062063129632,0.7873109727132912
0.6648383682357822,0.7871826667331288
0.6652730358081889,0.7870546543773997
0.6657103240322523,0.7869266954701802
0.6661501546961957,0.7867988104296135
0.6665924901354845,0.7866710123638437
0.6670373749352126,0.7865432655984822
0.6674848042544445,0.7864155439480149
0.6679343756329712,0.7862879888273201
0.6683868015413446,0.7861605458263274
0.6688418216108263,0.7860331870340367
0.6692989994897934,0.7859059119859589
0.6697586994501621,0.7857788814220865
0.6702205331268865,0.7856518413307915
0.670684518583701,0.7855249094036496
0.6711515737580913,0.7853980035876185
0.6716210957422099,0.7852717152610542
0.6720936333751117,0.785145215920723
0.672567593203092,0.7850188108194566
0.6730444514379872,0.7848925350628833
0.673522979109211,0.784766079398925
0.6740046106688836,0.7846400895833083
0.6744883371875352,0.7845142882593193
0.6749749938267375,0.7843886320043233
0.6754629791005207,0.7842631594338462
0.6759534195368183,0.7841383780726016
0.6764460274909238,0.7840131786763355
0.6769414825973753,0.7838881774570367
0.6774384393069053,0.7837633508883443
0.6779378642162619,0.7836389547960144
0.678439610250073,0.7835144843792053
0.678943576855828,0.7833902281558468
0.6794495640392618,0.7832661694833212
0.6799571193161533,0.783142296921393
0.6804665974865943,0.7830186694605904
0.6809782613738627,0.7828952351301477
0.681491948927824,0.7827721254571185
0.682007541190733,0.78264912680131
0.6825248332179608,0.782526405459293
0.6830439585609596,0.7824038991946698
0.6835646497884489,0.7822816079020251
0.6840865558491879,0.7821595910371781
0.6846112376047768,0.7820380471353662
0.6851374355675889,0.7819165273438426
0.6856653218841986,0.7817952573493726
0.6861944005437595,0.7816742561518758
0.6867254379790484,0.7815535437022749
0.6872578418225641,0.781433072449423
0.6877909186032031,0.781312923669814
0.6883258664474492,0.7811930507438902
0.6888621035536222,0.7810735223810688
0.6893997896403445,0.7809542760517714
0.689938758408016,0.7808353461631262
0.6904785170227286,0.7807167146574558
0.6910196465548261,0.780598395507964
0.691561363305704,0.7804804166162798
0.6921047824655795,0.7803628143298225
0.6926488419467615,0.78024551940596
0.6931939049695935,0.7801285884922055
0.6937402219234039,0.7800119927262511
0.6942870979189338,0.7798958011791198
0.6948346681902915,0.7797799697800919
0.6953825081514232,0.7796645261654578
0.695930818456232,0.7795494668287051
0.6964800725805175,0.7794348358859001
0.6970298840989576,0.7793206031093274
0.6975803243781483,0.7792067853420042
0.698130622911056,0.7790933901217383
0.6986812638766021,0.7789804145042808
0.6992321142920901,0.7788678712598526
0.6997828653269996,0.7787557722190884
0.7003335964988638,0.7786441584934753
0.7008845577686768,0.7785330264857789
0.7014354313537473,0.7784223599670848
0.7019858196547016,0.7783121909951641
0.7025359409603997,0.7782025138417531
0.7030858006072774,0.7780933316187756
0.7036355500657272,0.7779847164937794
0.7041844140319081,0.7778765651286508
0.704732641858119,0.777768963510254
0.7052800679643788,0.7776619002061315
0.7058267145041234,0.7775553899169839
0.7063725838811139,0.7774494321079216
0.7069176572397979,0.7773440630677948
0.707461524193065,0.7772392923151257
0.7080044040853042,0.7771350795255787
0.7085461740709975,0.7770314941294344
0.7090868446598795,0.7769285491483758
0.7096259181070401,0.7768262244896017
0.7101634703035533,0.7767248216638325
0.7106998493490718,0.7766237606264818
0.7112340603478039,0.7765233767310145
0.7117666575411705,0.7764236654098113
0.712297290408455,0.7763246278673435
0.7128261118143165,0.776225930734805
0.7133531236367326,0.7761283217160166
0.7138779388619112,0.7760313841247063
0.7144005928442705,0.775935190824997
0.714920909599926,0.7758397072519005
0.7154383457895083,0.7757450065286506
0.7159536133578619,0.7756510635682067
0.7164664610786832,0.7755578770948306
0.7169768726902048,0.7754654415191073
0.7174842482925242,0.7753737969949386
0.7179890835550339,0.775282957073116
0.7184904334574487,0.7751929260559244
0.7189888294885075,0.7751037196634055
0.7194843618032556,0.7750153580836828
0.7199765497088894,0.7749278561918739
0.720465273082897,0.7748412257202375
0.720950576676921,0.7747554267765588
0.7214323209315504,0.7746705062340453
0.721910480281846,0.7745864902045605
0.7223849454337135,0.7745033475516494
0.7228557373991235,0.774421102245808
0.7233222128171704,0.7743397815860625
0.7237849363538389,0.7742593887786883
0.7242432362153676,0.7741799542563272
0.7246973097708462,0.7741014776040414
0.7251470995579516,0.7740239444221038
0.7255928308382945,0.7739474298973187
0.7260341252328594,0.7738718850080138
0.7264708633771608,0.7737973564149367
0.7269022663495583,0.7737237465135628
0.7273295771943474,0.7736511359129588
0.7277514667681124,0.7735795549642768
0.7281689064850659,0.7735090110892487
0.7285816163089953,0.7734395301488112
0.7289892503273145,0.7733710764727127
0.7293914619881557,0.7733036990573273
0.7297883217890738,0.7732373609853086
0.7301805315624128,0.7731721257864227
0.7305670668461367,0.7731079342228068
0.7309477146316343,0.7730449274976572
0.7313230077988226,0.7729829675945188
0.7316932253789803,0.7729221021875233
0.7320576049593382,0.7728623852640691
0.7324160218122608,0.7728037534889542
0.7327680730470565,0.7727462581548464
0.7331146158151188,0.7726899038108882
0.7334548031930003,0.7726346919827692
0.7337894418969737,0.7725806518154746
0.7341173447168405,0.7725277968356681
0.7344387166483036,0.7724761106626634
0.7347542775801107,0.7724255750696426
0.735063671334443,0.7723762454757424
0.7353668533237994,0.772328098432585
0.7356628693888212,0.7722811388409826
0.7359531352561722,0.7722353759485454
0.7362365737716757,0.7721908524350973
0.7365133582187038,0.7721475526209678
0.7367834235179292,0.7721055006958992
0.7370470377228718,0.7720646614957335
0.7373035688084512,0.7720253271112667
0.7375533842467284,0.7719869171537298
0.7377965836144863,0.7719497822681316
0.7380331396198816,0.7719136997281605
0.738262468734981,0.7718790964446237
0.7384852227094191,0.7718457482968273
0.7387007877989171,0.7718136715268625
0.7389093238599846,0.77178289081099
0.7391104270690485,0.7717533949536368
0.7393051137834062,0.7717251593417065
0.7394922538060552,0.7716982748659478
0.7396724311280364,0.7716726366748912
0.7398454584027387,0.7716482917468281
0.7400116660971393,0.7716253653119232
0.7401709299513243,0.771603717058061
0.7403231078902311,0.7715834128497298
0.7404677726445523,0.7715644177047257
0.7406058168522632,0.7715466967315386
0.7407363241163597,0.7715303511338722
0.7408594717288084,0.7715153315939315
0.7409758476763959,0.7715019062324755
0.7410844764995907,0.7714895746826167
0.7411864560667754,0.7714786449492184
0.7412809995258882,0.771469043069424
0.7413685528226179,0.7714606358777335
0.7414489180298149,0.7714537375174406
0.7415224706706992,0.7714482852513846
0.7415887809997626,0.7714442240435648
0.7416478203213832,0.7714415052285382
0.7417003982099968,0.7714401714546237
0.7417456641428999,0.7714402374563255
0.7417835642191462,0.7714416981723783
0.7418146345061206,0.7714446112727256
0.7418387946719086,0.7714489251296182
0.741856122993377,0.7714546177148713
0.7418666880431037,0.7714617400948264
0.7418709513140732,0.7714701235681758
0.7418679310102327,0.7714801485673705
0.7418584233329455,0.771491526392168
0.74184225316059,0.771504442348418
0.7418193198305864,0.7715187613159542
0.7417897471286208,0.771534464836388
0.741753788684028,0.7715516846918787
0.7417114083662754,0.7715703096893854
0.7416630002064794,0.7715904217589457
0.7416079655298384,0.7716120100632297
0.7415467650833368,0.7716350550283756
0.7414795739709418,0.7716595850367268
0.7414065248221896,0.7716855799978902
0.7413272076173297,0.7717130880467005
0.7412418762430678,0.7717420592988868
0.7411506288916427,0.7717725040907037
0.7410534428382157,0.7718044743912332
0.7409506082486267,0.7718379383281748
0.7408420809854803,0.7718733914504293
0.7407285403133584,0.7719098660441457
0.7406093645025408,0.7719478609270173
0.7404845052078624,0.7719874010709981
0.7403546912136013,0.7720284386646803
0.7402194661278535,0.7720710064435249
0.7400791235981583,0.7721151249374081
0.739934114107702,0.7721608076617852
0.7397838342760128,0.7722080299163745
0.7396291262635343,0.7722567935239499
0.7394694616824042,0.7723071338692921
0.7393052062739202,0.7723590036230537
0.7391360733621701,0.772412493968608
0.7389622964382314,0.7724675158583004
0.7387846596826427,0.7725241872795265
0.7386027161966326,0.7725823468784949
0.7384167748506074,0.7726421558827321
0.7382272214137904,0.7727035160605955
0.7380332618714648,0.7727665319541352
0.7378357876996666,0.7728311555865163
0.7376346018948505,0.7728973509028421
0.7374297235478251,0.7729651596626549
0.7372213130535571,0.7730345813920115
0.7370100337186142,0.7731056324924295
0.7367960039117626,0.7731783038856446
0.7365783660327558,0.7732525908792464
0.7363580189840713,0.7733285179216771
0.7361345611016465,0.7734060855831889
0.7359086246181492,0.7734852948635066
0.7356798902149694,0.7735660945511403
0.7354488667097038,0.7736485621784662
0.7352153775515073,0.7737326699797087
0.7349795382230178,0.7738184320636431
0.734742125755815,0.7739058467541265
0.7345023938908045,0.7739948759084765
0.734260589227995,0.774085577575513
0.7340171886790954,0.7741779076938794
0.7337721923133794,0.7742720407791591
0.733525817359035,0.7743677277948449
0.733278268921217,0.7744650788910924
0.7330292878375502,0.7745640600557686
0.732778996822714,0.7746646972421123
0.7325276446104639,0.774766962638034
0.732275452988141,0.7748708885799555
0.7320226219741557,0.7749764389911956
0.7317691140194507,0.7750838677669554
0.7315153018198152,0.7751927691945173
0.7312610583436573,0.7753033746610134
0.7310063641862105,0.7754155871984613
0.7307516245452325,0.7755294723640215
0.7304967478002192,0.7756449789095515
0.7302419563435945,0.7757621483730601
0.7299872652342569,0.7758812428583866
0.7297331055521565,0.7760016821385257
0.7294792306714587,0.7761237637924373
0.729226413670532,0.7762477322843483
0.7289738140690968,0.7763730119322284
0.7287220000316088,0.7764999439112942
0.7284711444187301,0.7766284802433269
0.7282213845085265,0.7767586898006188
0.7279725870950371,0.7768904606328494
0.7277248942374026,0.7770238504665911
0.7274785707936056,0.777158822965805
0.7272335413220536,0.7772953495190679
0.7269903021502925,0.7774334257157841
0.7267486715262559,0.7775730999735825
0.7265088461238014,0.7777143424860965
0.7262708341124104,0.7778570984885365
0.7260347787668662,0.7780014003521964
0.7258009243579154,0.7781473003344039
0.7255692969748067,0.7782946389858441
0.7253397336115197,0.7784435101894261
0.7251124431483336,0.7785938600851064
0.7248877711482997,0.7787456622391437
0.7246654932327232,0.7788989334492392
0.7244458789661358,0.7790536626374919
0.7242288884263759,0.7792101507809281
0.7240149833918806,0.7793677841025726
0.7238034563262459,0.7795267653705947
0.7235950309223461,0.7796871276735517
0.723389370602635,0.7798488598107339
0.7231871860168527,0.7800119511675077
0.7229881400547848,0.7801764277804547
0.7227927978710419,0.7803421897764691
0.7226002987874901,0.7805092395065633
0.7224111103884588,0.780677967458937
0.7222256990128384,0.7808475889128489
0.7220434487564278,0.781018486514961
0.7218652091901636,0.7811906231848086
0.7216901680695572,0.781363943090456
0.7215188840002091,0.7815384615958532
0.7213516716369227,0.7817141485225263
0.721188040177348,0.7818909800612276
0.7210282475321713,0.7820689360739927
0.7208725477550129,0.7822479932566564
0.720720713520496,0.7824281455042208
0.7205730113748096,0.7826096882195521
0.7204293158840941,0.7827919246901818
0.720290004660675,0.7829751322028584
0.7201545264629315,0.7831593612591162
0.7200233522097755,0.7833444590108553
0.7198967075057702,0.7835305542794554
0.7197745424611207,0.7837175620776446
0.7196563763194053,0.7839054905772829
0.7195426620295219,0.784094244080682
0.7194340240876712,0.7842838153734076
0.7193290281586163,0.7844741955298069
0.7192283909259966,0.7846653217367946
0.7191326565665497,0.78485721952544
0.719041313606261,0.7850500166984842
0.7189544823550307,0.7852433260499738
0.7188720741046485,0.7854375212783993
0.7187942962610743,0.7856324923890879
0.7187208585696302,0.7858278422829709
0.7186526097275175,0.7860235985466921
0.718588311096036,0.7862198710232662
0.7185293648349624,0.7864166604039599
0.7184746150975687,0.7866139503839977
0.7184246569673994,0.7868119874290178
0.7183794001919382,0.7870103916122451
0.7183387473052306,0.7872090566410848
0.7183027898647247,0.7874079625894694
0.718271200585403,0.7876069323681268
0.7182445534895682,0.7878064669918186
0.7182223925835067,0.7880062759624171
0.7182050471962427,0.7882063061942908
0.7181922985888501,0.7884065458792018
0.718184168880783,0.7886069595898804
0.718180618348991,0.7888075665038368
0.7181812289198207,0.7890082870163617
0.7181868467278425,0.789209066666761
0.7181966462751488,0.7894099024091807
0.7182111688574586,0.7896107756596493
0.7182298805394963,0.7898116301135023
0.7182533518295041,0.7900124599456692
0.7182813274462599,0.7902129190973377
0.7183137970717556,0.7904135381493519
0.7183505427969807,0.7906142127020119
0.7183912946327189,0.7908145618382769
0.7184368531373411,0.7910146906125294
0.7184867127135632,0.7912146750644696
0.7185406534568055,0.7914143419953824
0.7185991552305946,0.7916137135619264
0.7186611911431215,0.7918128263734883
0.71872821414615,0.7920118494532483
0.7187990608317611,0.7922101973214839
0.7188741054205532,0.7924081695129191
0.7189532773886581,0.7926056857972502
0.7190367135786054,0.7928027554433507
0.7191241904964163,0.7929995928999082
0.7192154034807575,0.7931956209305953
0.7193106659197598,0.7933911427200554
0.7194095387814301,0.7935860946555097
0.719512195803918,0.793780568638919
0.7196185846202654,0.7939742544635584
0.7197291005938714,0.7941673250826126
0.7198429555479013,0.7943597042172021
0.7199609839910304,0.7945514231299159
0.7200819620230977,0.794742400665082
0.7202066488221024,0.7949326608477638
0.7203350499387325,0.7951224018667967
0.720466738374107,0.7953110963733551
0.7206019874129204,0.795498921426019
0.7207401589815858,0.7956859022468218
0.7208817933434707,0.7958719908153116
0.7210269423776922,0.7960572241202791
0.7211754953358728,0.796241518893454
0.7213266944809192,0.7964248898161813
0.7214811789207312,0.7966073013318103
0.7216391549281691,0.7967887653606355
0.7218001598406684,0.7969692363895448
0.7219639277300026,0.797148708025053
0.7221302424076808,0.7973271477170574
0.7222994534418747,0.7975045296660147
0.7224714907567718,0.7976808101821528
0.7226461459223227,0.79785606086934
0.722823761927734,0.7980301774242081
0.7230040241989969,0.7982031924971403
0.7231872180665273,0.7983750118298092
0.7233726450174446,0.798545807896145
0.7235601779749296,0.7987153135478667
0.7237498313599801,0.7988839083033127
0.7239422272076587,0.7990510168008568
0.7241370396809781,0.7992169592213588
0.7243340512639347,0.7993816382959972
0.724533257001183,0.7995450892361651
0.7247345148386938,0.79970731075527
0.7249376684276545,0.7998682918106762
0.7251432102513174,0.8000279962146565
0.7253503710405254,0.8001868420944032
0.7255597968302709,0.8003441640015584
0.7257707203002571,0.800500000718074
0.7259834226281608,0.8006545098371649
0.7261979991705543,0.8008080991182934
0.7264145096167721,0.8009599714565199
0.7266321056804208,0.8011104805803905
0.7268514059153042,0.801259894759239
0.7270721645011697,0.8014077482061555
0.7272948423041818,0.8015542518588343
0.7275184938533741,0.801699726964237
0.7277435611654448,0.8018435127169167
0.7279699023797742,0.801985954724455
0.7281971954810986,0.8021269995052746
0.7284259541927212,0.802266972269045
0.7286559127087836,0.8024053302401839
0.7288869889298498,0.8025422963246396
0.7291190457290414,0.8026778791804625
0.7293519668982069,0.802812100027932
0.7295857922341155,0.8029449525249904
0.7298205078615754,0.8030763693342026
0.7300558174452266,0.8032065243232249
0.7302924033881781,0.803335274104512
0.7305293068683505,0.8034626320171442
0.7307670467904539,0.803588867754759
0.7310055709253224,0.8037135418551056
0.7312444080660423,0.8038368171125367
0.7314838776082309,0.8039587477426113
0.7317235422010502,0.8040792843732685
0.7319636100293184,0.8041984780243612
0.7322043810067955,0.8043163197877924
0.7324451021851038,0.8044329281683384
0.7326861434856757,0.8045485211906163
0.732927474314902,0.804662542443124
0.7331683651891236,0.8047750070757318
0.7334099614300674,0.804886124949627
0.7336510642428749,0.8049959399754475
0.7338924682648029,0.8051044208346038
0.7341342177277091,0.8052116025110483
0.7343754402762754,0.8053175335785829
0.7346166727434458,0.8054221482566207
0.7348576507997038,0.8055254909642235
0.735098318260394,0.8056275440729581
0.7353386181194975,0.8057285941480503
0.7355785698841001,0.8058280738208774
0.735818339596459,0.8059263184888205
0.736057501747506,0.8060232928308022
0.7362959501877063,0.8061190721269554
0.7365341451791901,0.8062135799418861
0.7367716826746746,0.80630685473719
0.7370084423746711,0.8063989132627343
0.737244395995544,0.8064900314871284
0.7374795204726372,0.8065796708838224
0.7377138652998586,0.8066681554804118
0.7379475705226378,0.8067555991480952
0.7381802185946339,0.8068416537631147
0.738412098050376,0.8069266134994285
0.7386429862018835,0.8070105849222767
0.7388728533138429,0.8070933278534058
0.739101632572789,0.807174855348557
0.7393293859749048,0.8072552552795131
0.7395556693446007,0.8073345742522583
0.7397806574288321,0.8074128167568354
0.740004390829345,0.8074899459459477
0.7402269455528036,0.807566357718201
0.7404479707664277,0.8076413357363134
0.740667830446301,0.8077152570698841
0.740886158294381,0.8077887513776048
0.7411029535639294,0.8078605707097581
0.7413177642442177,0.8079313788658921
0.741531147141751,0.8080011904492478
0.7417432731999117,0.8080699631350708
0.7419532087436016,0.808137982707196
0.7421616915015619,0.8082047976830911
0.7423679947704384,0.8082709190960038
0.7425727624946729,0.808335801772471
0.7427756773995855,0.8084000969450709
0.7429766415304206,0.8084634217271319
0.7431754834125751,0.8085257537697664
0.7433722587552266,0.8085868508233768
0.743566948221923,0.8086470334720991
0.743759012414912,0.8087063282424886
0.7439493317480194,0.8087647479606453
0.7441368621021076,0.8088226769648964
0.7443226316965041,0.8088793512730967
0.744506059748907,0.8089351567275482
0.7446871057498327,0.8089901269265775
0.7448657305998144,0.8090446394084451
0.7450416494180998,0.8090979073393012
0.7452150004620973,0.8091503464822953
0.7453860522470468,0.8092020413151534
0.7455544635050677,0.8092528927849106
0.7457200341255807,0.8093029837103521
0.7458828390641248,0.809352279914818
0.7460428523253371,0.8094007610568537
0.7462001972172211,0.8094485456886599
0.7463549386263952,0.8094958128070622
0.7465062473079572,0.8095420859274784
0.7466549915544226,0.809587590298096
0.7468007702004187,0.8096326616347277
0.7469434445989022,0.8096767098052382
0.7470831370442584,0.8097200715120565
0.7472202694535715,0.8097627219342739
0.7473537173757133,0.8098046535749501
0.7474839895011386,0.8098459023945211
0.7476110193200711,0.8098864868974628
0.7477345345570469,0.8099266501499327
0.7478549977545703,0.8099658621582447
0.7479721509984629,0.8100044005921563
0.7480856078764422,0.8100426549339037
0.7481956469276876,0.8100799171999492
0.7483025366128253,0.8101165327380263
0.7484059298408613,0.8101525207421078
0.7485057517050586,0.810187836316036
0.7486017682654502,0.8102226048942698
0.7486945152277696,0.8102567160956238
0.7487836341302906,0.8102902608420346
0.7488690722659798,0.8103235381965156
0.7489508865414998,0.8103558699563415
0.7490286859469945,0.8103876378958466
0.7491030229830433,0.8104189588610222
0.7491736200497142,0.8104495787360019
0.7492404184549033,0.8104798060654205
0.7493031299902284,0.8105092628907627
0.7493622880803049,0.8105381597871193
0.749417587683234,0.8105665208280148
0.7494689921230246,0.8105945378278101
0.7495162347647821,0.8106218163745773
0.7495598661289357,0.8106485669970998
0.7495995643150581,0.8106747923128056
0.7496350593030892,0.8107004675664844
0.7496668259110705,0.8107256427117573
0.7496943131496011,0.8107503164198239
0.7497177107335865,0.8107744958594114
0.749737417433091,0.810798152297764
0.7497529418658943,0.8108213242327741
0.749764479713384,0.8108440141733116
0.7497719721673194,0.8108662073317303
0.7497757296157954,0.8108882128178452
0.749775156626587,0.8109096508503708
0.7497707510645225,0.8109304050015013
0.7497624702179838,0.8109506728128592
0.7497501568536178,0.8109706444351974
0.7497340909857558,0.810990014437518
0.7497136728863294,0.8110089030785137
0.7496890882274684,0.8110273666737888
0.7496605537909355,0.8110453803458989
0.7496277889419132,0.8110629445285813
0.7495913830720783,0.8110800677350277
0.7495506500689738,0.8110967732816143
0.749506403858096,0.8111130662034244
0.749457982778241,0.8111291679299305
0.749405626284472,0.8111448704015649
0.7493490371860752,0.8111598461777576
0.7492884880657691,0.8111744670647498
0.7492244440464318,0.8111888274051295
0.7491568807647131,0.8112026557296851
0.7490851959457413,0.8112160956344521
0.7490098887403693,0.811229167843788
0.7489308933254492,0.8112418628883945
0.7488479899589006,0.8112541657690433
0.7487614343868164,0.811266129669262
0.7486714238637369,0.8112776744838993
0.7485777172751681,0.8112889088919946
0.748480304714039,0.8112997715093111
0.7483793505944529,0.8113106961221638
0.7482747280899167,0.8113208540851599
0.7481669582247114,0.8113306777915609
0.7480556142511832,0.8113402008762582
0.7479408755156655,0.811349355098133
0.7478230906614546,0.8113582534748439
0.7477020902531811,0.8113667908651734
0.7475781570211965,0.8113750068942802
0.7474506378200861,0.8113829230062796
0.7473199401044532,0.8113905508924405
0.7471863739405564,0.8113979463099479
0.7470498010169799,0.8114050142902731
0.746910347057895,0.8114117918124442
0.7467680438052041,0.811418532622878
0.7466227892589479,0.8114248747813009
0.7464749991688966,0.8114314852581116
0.7463247873659585,0.8114371928388942
0.7461718968616766,0.8114426500353925
0.7460164236365995,0.8114482498782676
0.7458585084426881,0.8114532317850995
0.7456983600755487,0.8114579869091224
0.7455361711560967,0.8114625564925871
0.7453715933194358,0.8114670507576046
0.7452050904847168,0.8114711241459397
0.7450359836495831,0.8114749836206998
0.7448648240119412,0.8114793695702534
0.7446919627087442,0.8114828234966847
0.74451746507038,0.8114860964670924
0.7443409251283518,0.8114892546339728
0.7441625660136152,0.8114922290382431
0.7439827764012599,0.8114950136832163
0.7438014777123214,0.8114977695591887
0.7436189623589938,0.8115002663993195
0.7434353487537687,0.8115026355298366
0.7432501642956802,0.8115048605280515
0.7430635726394075,0.8115070229474171
0.7428764382723559,0.8115090400408583
0.7426882293040304,0.8115109440569035
0.7424986090310202,0.8115128800460483
0.7423084269298871,0.8115145660465365
0.7421176133780799,0.811516176984313
0.7419260709777793,0.8115177012106589
0.74173397504466,0.811519170337412
0.7415419918524945,0.8115205877129396
0.7413491240612485,0.8115219353705724
0.7411558815028629,0.8115232310174126
0.7409627342655581,0.8115245100250581
0.740769568706979,0.8115257444647632
0.7405764782651101,0.8115273040953827
0.7403832233265841,0.811528890608642
0.7401900030270542,0.8115299915386783
0.7399966700682911,0.8115312904847218
0.7398044886192522,0.81153256654912
0.7396123061574138,0.81153394592427
0.7394208411875278,0.8115350320502093
0.7392298408861925,0.8115361755569986
0.739040065629592,0.8115373480868474
0.7388507487591877,0.811538740641935
0.7386622109966943,0.8115399690021242
0.7384747838622446,0.811541309835109
0.7382884597231364,0.81154268951533
0.738103557364869,0.8115441307247556
0.7379194763898425,0.8115456593131924
0.7377366657433269,0.811547236308919
0.7375551719170826,0.8115490543103063
0.7373748904688882,0.8115509615584693
0.7371962549428707,0.8115527916608166
0.7370196255824101,0.8115546879994275
0.7368443727194642,0.8115567167888355
0.7366711473886915,0.8115589000445422
0.7364999459123763,0.8115612032084456
0.7363304142329443,0.8115638046180093
0.7361630848960589,0.8115665126182482
0.7359976521990935,0.8115692875839532
0.7358345029451597,0.8115721185920055
0.735673669411997,0.8115753058982385
0.7355151570625255,0.8115784267133197
0.7353588501909555,0.8115816907092634
0.7352049130977568,0.8115851361929323
0.7350536965247233,0.8115888043586698
0.7349049441709238,0.8115926037808707
0.7347586697260501,0.8115967994399572
0.734615431614387,0.8116009727988726
0.7344745868803281,0.8116052951859346
0.7343365893597031,0.8116101213697642
0.7342013422605932,0.8116148174920698
0.7340691747652632,0.8116197462662363
0.7339398077181158,0.8116249115123771
0.7338137728036892,0.8116302634008827
0.7336903607058581,0.8116357575579122
0.7335703707968856,0.8116414895502629
0.7334532772242246,0.8116474676781475
0.7333391448150335,0.8116536708075498
0.7332287736860045,0.8116600689256797
0.7331219056219435,0.8116666985281455
0.7330173354225917,0.8116736397119445
0.7329163113496407,0.8116806598353683
0.7328186300243799,0.8116879339995201
0.7327250141728661,0.8116955127085344
0.7326340397409498,0.8117032648775593
0.7325471496045003,0.8117115794184215
0.7324631260315317,0.8117198233406274
0.7323828740737629,0.8117282728926579
0.7323056018414045,0.8117369497208811
0.7322322392132696,0.8117458753306679
0.7321624655519906,0.8117550930987364
0.7320960929065612,0.8117645506680048
0.7320333584547427,0.8117742127112664
0.7319743396444621,0.8117841190927801
0.73191897648555,0.8117942734233181
0.7318669009351928,0.8118046770811442
0.7318185824738511,0.811815295586799
0.7317739159344171,0.8118261794309927
0.7317327920361469,0.8118373092474198
0.7316956866019696,0.8118486394049755
0.7316619711323207,0.8118602271730727
0.7316316595936744,0.8118720817366
0.7316049647138342,0.8118841543094086
0.7315818057547648,0.8118964811465049
0.7315624471988316,0.8119090086092736
0.731546838586901,0.8119217819866469
0.7315349202770488,0.8119347341607256
0.7315261287884203,0.8119479289272649
0.7315208857325787,0.8119613316433139
0.7315191993326357,0.8119749903227338
0.731521132677889,0.8119888404884505
0.731526497251429,0.8120029192351574
0.7315354657351846,0.812017216922325
0.7315483028619062,0.8120317203461012
0.7315639734221817,0.8120464383749889
0.7315832512423439,0.8120613221371504
0.7316057445944034,0.8120764393475067
0.7316312860167705,0.8120917543043055
0.7316607665255725,0.8121072830599831
0.7316933461223301,0.8121229644541872
0.7317294797206567,0.8121388841034296
0.7317684865420171,0.8121549368525144
0.7318109595480672,0.812171182975052
0.7318564965452704,0.8121875903849947
0.7319050528820825,0.8122041888706749
0.7319565910143421,0.81222094869006
0.7320114074083772,0.8122378940543289
0.7320694506228135,0.8122550083422602
0.7321304313122521,0.8122722534992914
0.732194295648492,0.812289583250341
0.7322610603661557,0.8123070943663182
0.7323306499054928,0.8123247831216946
0.7324031612412657,0.8123426127978645
0.7324783724568412,0.8123605900379971
0.7325564833232772,0.8123786723098636
0.732637149791002,0.8123968763406871
0.732720532502415,0.8124151916738693
0.7328065509572955,0.8124336284522309
0.7328948843079559,0.8124521647208016
0.7329860897161142,0.812470789743821
0.7330798520938663,0.8124895064315645
0.733176045438908,0.8125078914657825
0.7332745441968598,0.8125267199476045
0.7333754131999601,0.8125457330755633
0.7334787862794178,0.8125647936516105
0.7335844126665245,0.8125839269290067
0.7336922903546969,0.812603159876561
0.733802198042276,0.8126224147617291
0.7339141263831088,0.8126417571581356
0.7340282578778998,0.8126611555385421
0.7341443393167116,0.8126805731250736
0.7342625360576472,0.8127000291891725
0.73438284406933,0.812719544290934
0.7345048342635961,0.8127390701083566
0.7346286222648408,0.8127585936670344
0.7347543151664333,0.8127782245394111
0.7348818188983306,0.8127978705667904
0.7350111279145781,0.8128175148139449
0.735142138962034,0.8128371748833652
0.735274522820036,0.8128571577745072
0.7354085543611203,0.8128767649418372
0.7355438681251942,0.8128963994724031
0.7356809518582634,0.8129160077240293
0.7358196630476113,0.8129356886543744
0.7359600730479727,0.8129552810994983
0.7361015485813213,0.8129748485377913
0.7362444577470493,0.8129943864896082
0.736388264138197,0.813013958576092
0.7365335187539159,0.8130334759226827
0.7366800217318689,0.813052964663222
0.7368278632408041,0.8130724025146812
0.7369767155280387,0.8130918448114641
0.7371266815347284,0.8131112365327
0.7372777255613903,0.8131305347357615
0.737429831331114,0.8131497923751938
0.7375828900652993,0.8131689711921433
0.737737104066614,0.8131881137478656
0.7378920638779254,0.8132072025864849
0.7380476278657847,0.8132262048565225
0.7382040082958182,0.8132451874686867
0.7383616710318427,0.8132640551448485
0.7385200228558552,0.8132828256858702
0.7386792369039107,0.8133014984553057
0.7388389613530322,0.8133201422559677
0.738999772020673,0.8133386964278692
0.7391610297908244,0.8133570886407523
0.7393227326034579,0.8133754350616033
0.7394850917392063,0.8133936872600832
0.7396488295991861,0.8134118639345509
0.7398125293327014,0.8134299475865542
0.7399773116191465,0.8134479291754324
0.7401423353546824,0.8134658173557854
0.7403074128796628,0.8134835688038694
0.7404731281909688,0.8135012381022628
0.7406393520608808,0.8135187919691064
0.7408062501297076,0.8135362642671903
0.7409733386007784,0.8135535838025865
0.741141095795639,0.8135707625239921
0.741308538618863,0.8135878252117263
0.7414765033082745,0.8136047904012366
0.741644865177942,0.8136216459469
0.741813810388355,0.8136383280138688
0.7419829478711739,0.8136549629473865
0.7421524381383438,0.8136714941608786
0.7423222879321901,0.8136878625032183
0.7424924106061925,0.813704093189055
0.7426627193327096,0.8137201892612013
0.7428333510418723,0.8137362067924402
0.7430046809342232,0.8137520474271761
0.7431756484546607,0.8137678123828852
0.7433468346965083,0.8137833986510399
0.7435182197846092,0.8137988834163902
0.7436902351900995,0.8138141946312418
0.7438620009449325,0.8138293995318198
0.7440343217768692,0.8138444143849648
0.7442065110701791,0.8138593730982947
0.7443786918394507,0.8138741444731051
0.7445510439306607,0.8138888068886923
0.744723756084935,0.8139033103008114
0.7448964417292849,0.8139176914707091
0.7450692426069335,0.8139319482337982
0.7452422308501531,0.813946306444629
0.7454151905027925,0.8139602332469048
0.7455882469291671,0.8139740276445981
0.7457615893034918,0.8139876947397645
0.7459350039682979,0.8140012088460206
0.7461087557875739,0.8140145906499778
0.7462816751052773,0.8140278731045821
0.7464552816051384,0.8140409307918383
0.7466289042286552,0.8140538397362694
0.746802434245179,0.8140666530992315
0.7469761207929271,0.8140792440369722
0.7471497857203976,0.8140917467312969
0.747323542468214,0.8141041427286672
0.7474972358113979,0.8141164234027221
0.7476711139213402,0.8141285230041919
0.747845008936472,0.8141405004705242
0.7480192212957447,0.8141523185223981
0.7481932252190464,0.8141639648639533
0.7483674648184362,0.8141754927229646
0.7485415003977924,0.8141868437273911
0.748715693277089,0.8141980681311916
0.7488897899128033,0.814209387366878
0.749063899117142,0.8142203130337176
0.749238022038524,0.8142310475612712
0.7494121748755398,0.8142416291934782
0.7495863541684098,0.8142520926726103
0.7497605297600246,0.8142624090450692
0.7499347272306174,0.8142725767687714
0.7501093355536748,0.814282621966911
0.7502837350809337,0.8142924643259314
0.7504579682862879,0.814302271577089
0.7506321327545566,0.8143118898059228
0.7508063093893165,0.8143213356830274
0.7509802719326607,0.8143307839441115
0.7511543970688483,0.8143398741966335
0.7513286077009205,0.8143488612491399
0.7515026826568949,0.8143576850714463
0.7516765476035959,0.8143663624673532
0.7518506592997145,0.8143749622516836
0.752024807413738,0.8143833463492612
0.7521987178101155,0.8143916425717896
0.7523724161241279,0.8143997541594933
0.752546185981062,0.8144076925861733
0.7527199311913109,0.8144155136985769
0.7528935426830734,0.8144231294571653
0.7530671616118264,0.8144306131221343
0.7532406567741096,0.8144379472746722
0.753413906248121,0.8144451427829003
0.7535871084251824,0.8144522093112678
0.7537600480395231,0.81445908927281
0.7539333273949443,0.8144658260852415
0.754106414179468,0.8144724031024791
0.7542790859149422,0.8144788011451921
0.7544516711501222,0.8144850498080197
0.754624070944457,0.8144910882768455
0.7547963481385856,0.8144970071234191
0.7549685316497002,0.814502757956715
0.7551404067963324,0.8145083643687477
0.7553120817606255,0.8145137896585974
0.7554836756082254,0.8145190666607091
0.7556549454607923,0.8145242025213202
0.7558259386166916,0.81452914529596
0.7559967561777025,0.8145339114912296
0.7561671359846656,0.8145384977553807
0.7563377003363146,0.8145429893976311
0.7565076993360508,0.8145472358611295
0.75667742264204,0.8145513972191316
0.7568465439630487,0.8145553147330534
0.7570156508151292,0.8145590750245238
0.7571845245806696,0.8145626533495167
0.7573529814561283,0.8145660486157459
0.7575210983195271,0.8145693288194953
0.7576890405783921,0.8145724543016639
0.7578568450065335,0.8145753715209478
0.7580237792646515,0.8145780976918252
0.7581903295354439,0.8145806396561082
0.7583562260635638,0.8145830009063593
0.7585219315521675,0.8145852045137446
0.7586872191405601,0.8145871676444926
0.7588520804034382,0.8145890306893714
0.7590164571005001,0.8145907051360828
0.7591803902498582,0.8145922016691556
0.7593439308634429,0.8145934993548581
0.7595068793588445,0.8145945976945094
0.7596692660704877,0.814595511025484
0.7598311273854772,0.8145962806686544
0.7599924533775745,0.8145969017875436
0.7601535447617273,0.8145973353777329
0.7603137008790478,0.81459757258508
0.760473286535741,0.8145975918835063
0.7606322704425285,0.8145973995380926
0.760790492882567,0.8145971151991761
0.7609479116120516,0.8145966322076211
0.7611049665185013,0.8145959526076981
0.7612613661295394,0.8145951121532218
0.7614170935030499,0.8145940744768354
0.761572218492652,0.8145928824297147
0.7617265375427761,0.8145914347319894
0.7618801770404608,0.8145897759088859
0.7620330809840515,0.8145879815902141
0.7621852501011126,0.8145859912763421
0.7623366647172017,0.8145838229021098
0.7624873095845264,0.8145814816749148
0.7626372065686287,0.814578934802597
0.7627865067063322,0.814576239769002
0.7629347684436577,0.8145733390408666
0.7630822421002341,0.8145703487248023
0.7632288649153134,0.8145671105642781
0.7633746002877789,0.8145637161523874
0.7635195450269626,0.8145601116575282
0.7636636202626764,0.8145562923755473
0.7638068138481747,0.8145523453013348
0.7639491436074094,0.8145481839268701
0.764090565893978,0.8145438695684394
0.7642310756907124,0.8145394224648375
0.7643706732173179,0.8145348043289822
0.7645093359371323,0.814529986403449
0.764647096271365,0.8145250315560615
0.7647838992548194,0.8145198891009681
0.7649197507204681,0.8145145677187529
0.7650546609504737,0.8145090297990369
0.7651885590184271,0.8145033978936819
0.7653215006278535,0.8144976409124955
0.765453558168162,0.8144917158907186
0.7655845471808596,0.8144856295001699
0.7657142866598381,0.8144794032713581
0.7658432401688884,0.8144730146518752
0.7659711724114437,0.8144665415152058
0.7660981406817666,0.8144598113721289
0.7662241801624129,0.8144529982673624
0.7663490453408008,0.8144460672951465
0.766473153839297,0.8144389972551057
0.7665961516418399,0.8144317851485886
0.7667179168137925,0.8144243881823755
0.7668386348426189,0.8144169303436949
0.7669582908963977,0.8144093371081386
0.7670770171665768,0.8144016125777601
0.7671945720687294,0.8143937768265597
0.7673112214674573,0.8143857980923611
0.7674266590036933,0.8143773615098878
0.7675413088573535,0.8143691857645374
0.7676547740579096,0.8143608694856417
0.7677668629137971,0.8143524550901304
0.7678783110264196,0.8143439772154282
0.7679887251190376,0.8143354015857839
0.7680979604184155,0.8143267387595831
0.7682062392656352,0.814317994035529
0.768313345742813,0.8143091698786619
0.7684192392638183,0.8143002930955133
0.7685242371597872,0.8142913894775476
0.7686282474119526,0.8142823091636524
0.7687311238329413,0.814273205756519
0.7688331758640979,0.8142640880183916
0.7689338509217474,0.8142548651211673
0.7690335949440759,0.814245591313836
0.769132312484691,0.8142363089654857
0.7692297069800835,0.814226964147585
0.7693262706031958,0.814217580394893
0.7694220088815558,0.8142081704898375
0.7695166273912356,0.8141987269521369
0.7696098892415355,0.8141892507778467
0.7697023237751371,0.8141797891592376
0.769793904673493,0.8141703504062309
0.7698845852147753,0.8141608530244269
0.7699741995676631,0.8141513604381493
0.7700625410214418,0.8141418687255016
0.7701502936844393,0.8141324124499454
0.7702367361798385,0.8141229626072986
0.7703223503956074,0.8141135283691762
0.7704068725535627,0.8141040813966712
0.7704906568634523,0.8140947020603752
0.7705734607143887,0.8140853537668709
0.7706556044635671,0.8140760422273101
0.7707368166291029,0.8140670741469093
0.770816811519192,0.8140578667339756
0.7708961220651029,0.8140487171999458
0.7709741747168467,0.8140396404250017
0.7710515584804519,0.81403059713977
0.7711281152116871,0.8140216235978528
0.7712038723481484,0.8140127161445787
0.7712790173230889,0.8140039072577668
0.7713532054356288,0.8139951873602211
0.7714268024136578,0.8139865661438052
0.7714996713441513,0.8139780250564382
0.7715717160425122,0.8139696205731745
0.7716428302306111,0.8139612709816731
0.7717131560719183,0.8139533142315278
0.771782802852267,0.8139452570899982
0.7718517943897942,0.8139372607462116
0.7719203412865262,0.8139294026236821
0.771987944037395,0.8139216696434937
0.7720548369706767,0.8139140028591838
0.772121076439424,0.8139065746612486
0.7721865444732544,0.8138992549042674
0.7722520848003708,0.8138920326383392
0.7723164504437193,0.8138849730913639
0.7723802302739371,0.8138781110387473
0.772443415497257,0.8138713957590559
0.7725062740782814,0.8138648930201506
0.7725681331844496,0.813858532184038
0.7726299926992635,0.8138523331545033
0.7726910669057382,0.8138463051849152
0.772752075837416,0.8138404940484271
0.7728124053036363,0.8138348380266137
0.7728722575490777,0.8138293454852906
0.7729318209572941,0.8138240748096705
0.7729908480158473,0.813818972937313
0.7730496311668072,0.8138140835381856
0.7731076407743425,0.8138093811598887
0.7731655357922596,0.8138048942404642
0.7732231142778039,0.8138006029163889
0.773280152761317,0.8137965319860754
0.7733373145579618,0.8137926167764371
0.7733940967970365,0.8137889537542048
0.7734505929775671,0.8137855084199028
0.7735067640063932,0.8137822975898088
0.7735626046150073,0.8137792829394663
0.7736180215003097,0.8137765498775562
0.7736734576305321,0.813774004233709
0.7737287111050157,0.8137717159767435
0.7737835957804231,0.8137696440258938
0.773838289830334,0.8137677718888191
0.7738930649865221,0.8137661230536255
0.7739477240712931,0.8137647030634658
0.7740024550613576,0.8137635085754599
0.7740570009142105,0.813762568944202
0.7741114401264306,0.8137618305491908
0.7741656867135358,0.8137613649952239
0.7742199269367362,0.8137610891300187
0.7742738968166335,0.8137611439144239
0.7743281879227495,0.8137613887155727
0.7743826904131587,0.8137618696211654
0.7744374021240696,0.8137625485813004
0.7744920214974025,0.8137636002126358
0.7745463065373203,0.8137647482693199
0.7746009416992835,0.8137662141037637
0.7746556758642522,0.8137678561413171
0.7747108004390675,0.8137697730007318
0.7747661736114078,0.8137719179934152
0.7748214190308985,0.8137742706644092
0.7748768297085995,0.8137768388805524
0.774932440936894,0.8137796740676481
0.7749883160016812,0.813782715824184
0.7750444307995114,0.8137860001574008
0.7751009316408416,0.8137894702724118
0.7751575689402354,0.8137932036418604
0.7752148592802349,0.8137971544808494
0.7752722664671414,0.8138013325315281
0.7753299812562314,0.8138057464329813
0.7753878732730685,0.813810348189301
0.7754460531101259,0.8138151855586426
0.7755044525063008,0.8138202141738788
0.7755631095359702,0.8138254505271254
0.7756226450133334,0.8138308984445024
0.7756825686176224,0.8138365439942977
0.7757427133791116,0.8138423756253016
0.7758033018940912,0.8138484656691711
0.7758643551130885,0.813854719290476
0.7759258886480769,0.8138611581826393
0.7759878277663755,0.8138677856364006
0.7760503767849006,0.8138745991998482
0.7761135058678169,0.8138815351132309
0.7761769128997138,0.813888691203304
0.776240841075523,0.813896045051781
0.7763053091286701,0.8139035366763581
0.7763703411452691,0.8139112240538566
0.776435913063287,0.8139190519064133
0.7765020224590055,0.8139270181871856
0.7765686905781449,0.8139351711902086
0.7766359249690442,0.813943444987581
0.7767034807309328,0.8139518874498702
0.7767719067113951,0.8139603618908036
0.7768409805384475,0.813969093746114
0.7769106447059236,0.8139779626817165
0.7769813107175011,0.8139869415058255
0.7770521966961881,0.8139960806427359
0.7771240025884015,0.8140052943898345
0.7771961348493798,0.8140146195649021
0.7772688588888702,0.8140240369159308
0.7773422745939658,0.8140335327539789
0.7774163380558679,0.8140431419757107
0.7774911413204549,0.8140528283763321
0.7775666134978646,0.81406264640897
0.777642656633001,0.8140725526379888
0.7777194024521817,0.8140825443861247
0.7777967733917694,0.8140925827494967
0.7778748313037673,0.8141027512258322
0.7779538227862913,0.8141128919281616
0.7780332176331277,0.8141231558968355
0.7781133167955407,0.8141334962090704
0.7781942478355647,0.814143879153102
0.7782758292322388,0.8141542940211632
0.7783581069388424,0.8141647200086819
0.7784409408583809,0.8141752152076757
0.7785241448888979,0.8141857382828268
0.7786084226409594,0.8141963097640409
0.7786932011933487,0.8142068789599193
0.7787786755839592,0.8142174417700635
0.7788648078532158,0.8142280525213335
0.7789517429321429,0.8142386715161545
0.7790392066788688,0.8142492588252537
0.7791275373672387,0.8142598431979534
0.7792165800628349,0.8142703980038541
0.7793063859645568,0.8142809702708199
0.7793964674122305,0.8142915297509916
0.7794873722675586,0.8143021139382929
0.7795787062623367,0.8143126317872198
0.7796706722526368,0.8143230978307814
0.7797630614106625,0.8143335427882875
0.7798566390381568,0.8143439564245687
0.7799506417812335,0.8143543135123603
0.7800450353717725,0.8143646341984236
0.7801402689359709,0.8143749041893317
0.7802358416752695,0.8143850976172557
0.7803322780845795,0.8143952843006633
0.7804289738017428,0.8144053402607978
0.780526337727581,0.8144153847917204
0.7806241442027163,0.8144253480747455
0.7807222368789216,0.8144352551540261
0.7808210724497667,0.8144450253342903
0.7809204215917804,0.8144547082912863
0.7810207348068948,0.8144643613393878
0.7811210488973402,0.8144738714115757
0.7812221086527829,0.8144832966684655
0.7813233269671408,0.8144926101411715
0.7814249934560464,0.8145018025082046
0.7815267258620382,0.8145110308679285
0.7816292235504041,0.8145200050646748
0.781732352437203,0.8145289362185089
0.7818358876350676,0.8145377864405131
0.7819395141689716,0.8145464931471689
0.7820435317880844,0.8145550803340289
0.7821480539375896,0.8145635072052255
0.7822529892612936,0.8145718166352419
0.7823580612363382,0.8145800145559614
0.7824635211765152,0.8145880652365963
0.7825690639495809,0.8145959950452576
0.782675211430811,0.8146037784741782
0.7827812204794032,0.8146114870133287
0.7828874753688412,0.814619065003599
0.7829940129729277,0.8146264798312997
0.7831005200873119,0.8146337269770467
0.7832074170874119,0.8146408318861924
0.7833143624297433,0.8146478106140755
0.783421449452515,0.8146546646868174
0.7835286640741524,0.8146613147276147
0.7836362377341544,0.8146678765720674
0.7837436302953545,0.8146742956951357
0.783850987551391,0.81468055157663
0.7839587533960571,0.8146866542830546
0.7840665601358319,0.8146925675680483
0.7841740254274393,0.8146983625875931
0.7842814937283189,0.8147040224352479
0.7843889586596953,0.8147095120538856
0.784496611892976,0.8147148374852468
0.7846038693560442,0.8147199927016393
0.7847110220173008,0.8147250375557386
0.7848180832673503,0.8147299327716654
0.7849251963277543,0.8147346475550878
0.7850321980664079,0.8147391931874988
0.785138732828682,0.8147436349414027
0.785245057656381,0.8147479185539337
0.7853511920642787,0.8147520645600913
0.7854573612809749,0.8147560686405332
0.7855628392694659,0.814759883914285
0.7856681228502047,0.8147635273264456
0.7857731439535993,0.8147670539692133
0.7858780891864657,0.814770390317562
0.7859822725215541,0.8147735764493659
0.7860862326345218,0.8147766006638709
0.7861900259577985,0.8147795249824028
0.7862932208221016,0.8147823109926262
0.7863962470378623,0.8147849191044466
0.7864989008063632,0.8147873655578677
0.7866007845535328,0.8147897035045811
0.7867023626201882,0.8147918666259378
0.7868033721931446,0.814793905977871
0.7869038703951025,0.8147958581385051
0.7870036105231512,0.8147976799982214
0.7871030540635027,0.8147993584767735
0.7872016488022541,0.8148008298636576
0.7872996420495644,0.8148022671252451
0.787397025869646,0.8148035593165832
0.7874939560775106,0.8148046848825814
0.7875900490052339,0.8148057343724234
0.7876854775757656,0.8148066328467347
0.7877801833958549,0.8148074317194812
0.7878744166184214,0.8148081545702116
0.787967712283382,0.8148087346812285
0.7880605564477455,0.8148091824810598
0.7881523725946435,0.8148095130195608
0.7882434412024605,0.8148097138908235
0.788333675218138,0.8148098590163959
0.788423490405807,0.8148099243505755
0.7885124616640952,0.8148098450129317
0.7886002259984232,0.8148096766620546
0.7886871462305256,0.8148094006796448
0.7887731983327468,0.8148090482308399
0.7888583945049231,0.8148086011017835
0.7889427006655557,0.814808025364902
0.7890260695126275,0.8148074405751323
0.7891086041520183,0.814806721664505
0.7891901416313042,0.8148059928380964
0.7892707586620803,0.8148051835621519
0.7893504160094115,0.8148042886757338
0.7894291364567039,0.8148033250689741
0.7895066463021201,0.8148023058356736
0.7895833586599963,0.8148012528471431
0.7896594573279374,0.8148000720682258
0.7897343730958718,0.8147989363444224
0.7898080082832266,0.8147976294639975
0.7898807279328097,0.8147963375927225
0.7899522992432144,0.8147950217960441
0.790022842346581,0.8147936447790526
0.7900924234044779,0.8147922367962374
0.7901608734226848,0.8147907264803873
0.790228233677911,0.8147892407183155
0.7902945175889656,0.8147877261493228
0.7903597234301867,0.8147862525143129
0.7904240438719576,0.8147846617080687
0.7904870729290272,0.8147830967149705
0.790548992868922,0.81478147965758
0.7906098097742006,0.8147798590790647
0.7906695036660879,0.8147782622850056
0.7907280833762456,0.8147766117478025
0.7907855848689846,0.8147749626295631
0.7908419406710687,0.8147733528617676
0.7908971720307829,0.8147716565398878
0.790951413310151,0.8147700546811448
0.7910046033989268,0.8147684531118179
0.7910564542199399,0.8147668605040378
0.7911071550334268,0.8147652984812681
0.79115675966102,0.8147637606074042
0.7912053015811178,0.8147622087867288
0.7912525606201277,0.8147606853177066
0.7912987762803843,0.8147592457053696
0.7913438509241514,0.814757856912969
0.7913877861447004,0.8147564373747875
0.7914306127955697,0.8147550607448175
0.7914723184738618,0.8147537471592352
0.7915130630987608,0.8147524079209666
0.7915525374394309,0.8147511676858707
0.7915908935330157,0.8147499535149635
0.7916284431863774,0.8147487958060619
0.7916646081900574,0.8147476690297599
0.7916996704935005,0.8147466145585996
0.7917337101333183,0.8147456616925265
0.7917663967827544,0.8147447967619805
0.7917981993406418,0.8147439228474418
0.7918289568377552,0.8147431607533681
0.791859054293172,0.8147424240306491
0.7918875374359614,0.814741733833464
0.7919151022288101,0.8147411651570327
0.79194126889549,0.8147406573550232
0.7919667383069815,0.814740278154293
0.7919911921343333,0.8147396603578062
0.7920150692830528,0.8147393877723794
0.7920374913715666,0.8147392049124917
0.7920589399850371,0.81473910678908
0.7920795716727811,0.8147390725532573
0.7920988887304601,0.8147390884230705
0.7921173511366711,0.8147392420409597
0.7921349075147289,0.8147394537322453
0.7921515351209844,0.8147397443526305
0.7921672549749377,0.8147400876209437
0.7921820545545879,0.8147405773325072
0.7921959351009481,0.8147411285028173
0.7922089445354646,0.8147417619886121
0.7922210772715891,0.8147425167005342
0.7922322595040904,0.8147433615035634
0.7922429486664845,0.8147443032103862
0.7922527068044637,0.8147453477656578
0.7922614826511127,0.8147465035033593
0.7922696592570531,0.8147477845671119
0.792276939297452,0.8147491130686731
0.7922833236565339,0.8147505320425403
0.7922889401778623,0.8147520885879304
0.7922938150190615,0.8147536985136309
0.7922979755655165,0.8147554205421224
0.7923014259281933,0.8147572993627137
0.792304183415115,0.8147592508492689
0.7923062549566573,0.8147612734394347
0.7923076631967417,0.8147634428685983
0.7923084270759666,0.8147656952738989
0.7923085801054885,0.8147680185172299
0.7923081367194705,0.8147704546194782
0.7923069328216665,0.8147730270422404
0.7923052933086994,0.8147756443079589
0.7923030960178117,0.8147783957925463
0.7923004308703282,0.8147812414794122
0.7922973357065426,0.8147841570871213
0.7922935678971291,0.8147871671022381
0.7922894034115427,0.8147902812204226
0.7922844823918613,0.8147935096859821
0.792279262614037,0.8147968530117148
0.7922735781830318,0.8148002905409981
0.7922677370126002,0.8148037622407891
0.7922615710317865,0.8148073554569745
0.7922545619583831,0.8148110373958334
0.7922473286794459,0.8148148044772193
0.792239998140964,0.8148186812862944
0.7922322565926994,0.8148226447309552
0.7922240234287493,0.8148266703384017
0.7922155200892761,0.8148307288010882
0.7922068448133572,0.8148349408572121
0.7921977971988332,0.8148392035927005
0.7921883386621397,0.8148435422983589
0.7921787984575944,0.8148479624232849
0.7921693433960715,0.8148524302167549
0.7921594559815541,0.8148569693700016
0.7921495203741379,0.8148615676089898
0.7921393304747963,0.8148662317876082
0.7921289093377584,0.814870997085626
0.7921184866780046,0.8148757897112222
0.7921079593349646,0.8148806618912274
0.7920974457471727,0.8148856243613205
0.7920867634653656,0.8148906216941615
0.79207605495501,0.8148956013503861
0.7920656127236221,0.8149006571767837
0.7920548802429379,0.8149057971473858
0.792044204723717,0.8149109922550128
0.7920334735025248,0.8149161390599654
0.7920228000254911,0.8149213444797409
0.7920124283048127,0.8149265526206468
0.7920018934669644,0.8149318640344013
0.7919914707340607,0.8149371709398602
0.7919813060390699,0.8149425401465574
0.7919711936601804,0.8149479460610561
0.79196116848261,0.8149533531338274
0.7919512653192187,0.8149587540772371
0.79194131194045,0.8149642217515979
0.7919317488590983,0.8149696668553821
0.7919224129128326,0.8149751088035828
0.7919133100266457,0.8149805882015705
0.7919046295279188,0.8149860702634948
0.7918959888302438,0.8149915257285497
0.7918878158307932,0.8149969686493198
0.7918800165167871,0.8150024489369454
0.7918721557038488,0.815007847385534
0.7918646389773302,0.815013293550425
0.7918575853230885,0.8150186554658783
0.7918506421012957,0.8150240185674086
0.7918440947523029,0.8150293666196716
0.7918378955059694,0.8150347071994725
0.7918319684277544,0.8150400152050522
0.7918266409063325,0.8150452847615397
0.7918215779988661,0.8150504588845213
0.7918169103710345,0.815055616202951
0.791812636915998,0.8150607545599335
0.791808597988345,0.8150658592529625
0.7918052071836552,0.8150709295945427
0.7918022038595763,0.8150758990598658
0.7917995068704642,0.8150808027690035
0.7917974562652497,0.8150856581200816
0.7917959133676072,0.81509044520567
0.7917948339851972,0.8150951852280667
0.7917942132962696,0.815099881168333
0.7917940947673519,0.8151044398014612
0.7917947195513615,0.8151089346688638
0.7917953991733749,0.8151133503053086
0.7917968139731789,0.8151177047590236
0.7917987274346863,0.8151223717835987
0.7918009821664637,0.8151265271280037
0.7918039678605557,0.8151305506701714
0.791807472935416,0.8151344962004452
0.7918115583784069,0.8151383407759951
0.7918162704372443,0.8151421228316095
0.7918214746151656,0.8151457714068442
0.7918275035073915,0.815149291768728
0.7918338004899499,0.8151526884109042
0.7918406718936519,0.8151559975813376
0.79184822013407,0.8151591957486931
0.7918563017344383,0.8151622420192625
0.7918649141471708,0.8151652092127922
0.7918741137758591,0.8151680294555349
0.7918838907538146,0.8151706794755782
0.7918942801131633,0.8151732253486604
0.7919052550881832,0.8151756829968877
0.7919168137382275,0.8151779918759527
0.7919290250889927,0.8151801741094827
0.7919417932785374,0.8151821854388227
0.7919554175707653,0.815184064505824
0.7919693562718515,0.8151857568365345
0.7919839071436507,0.8151873055692852
0.791999052262653,0.8151887475856093
0.7920147586927413,0.8151900053567083
0.7920310774296921,0.8151911327746688
0.7920481772848552,0.8151920656972157
0.7920656678563591,0.815192858267939
0.7920837424502363,0.8151934965174384
0.7921023721958762,0.8151939985923274
0.7921215939948708,0.815194262330793
0.7921414014866763,0.8151943710912056
0.7921615820047528,0.8151943174511738
0.7921826339118565,0.8151941406308653
0.7922041444140787,0.8151937867226682
0.7922263117689394,0.8151932207724982
0.7922489293398937,0.8151924872122821
0.792272410288044,0.8151915754920189
0.7922964440037834,0.8151904576615404
0.7923206831455157,0.8151892120851668
0.7923454677718846,0.8151878340785569
0.792370771070104,0.8151862188710545
0.7923967976094611,0.8151844332974767
0.7924230405507369,0.8151824415130905
0.7924498795108549,0.8151802645754281
0.7924774191610117,0.8151779005067027
0.7925054232132901,0.8151752908074128
0.79253371590557,0.8151725352045345
0.792562193870438,0.8151696037937111
0.7925912818843098,0.8151665669826447
0.7926209504963034,0.8151632464813368
0.7926510453048903,0.815159782019027
0.7926818007650871,0.8151561045076214
0.7927128627367679,0.8151521904817136
0.7927442476702066,0.8151481221743602
0.7927760754600934,0.8151438786012498
0.7928083273535037,0.8151394410260238
0.7928415120835636,0.8151347669910999
0.7928747604430869,0.8151299964703492
0.7929083120150489,0.8151250071426149
0.7929420790196822,0.8151198224681985
0.792976179562777,0.8151144407022501
0.7930103297806363,0.8151088223346238
0.7930451056232063,0.8151031031346657
0.7930801570250224,0.8150971775762642
0.7931155163808996,0.8150910801885496
0.7931513014314914,0.8150847340877594
0.7931872353209665,0.815078270626113
0.7932234440463345,0.8150715603448968
0.7932599096271956,0.8150647045868659
0.7932966491352494,0.8150576977025502
0.7933335874384497,0.8150505199709597
0.7933708147204346,0.8150431122270188
0.7934081940330022,0.8150356015986967
0.7934457732291832,0.8150278829033968
0.793483545142972,0.8150199570291973
0.79352148844739,0.8150119131842517
0.793559584699274,0.8150037049407857
0.7935978217132563,0.814995331679536
0.7936361896445361,0.8149867810764114
0.793674699558818,0.8149780505896563
0.7937130534634269,0.8149691972025338
0.7937514564511972,0.8149601854835085
0.7937902156487836,0.8149510510482042
0.7938290062617035,0.8149418175723053
0.7938678884154906,0.8149324041986012
0.7939072436033409,0.8149227836698274
0.793946328886092,0.8149130757458435
0.7939853865247377,0.8149032486775448
0.7940245599158757,0.8148932513017587
0.794063454672039,0.8148831433205026
0.794102166999017,0.8148728916946759
0.7941409928720158,0.8148624610664947
0.7941799440026174,0.8148519200378534
0.7942184239467905,0.8148412751423936
0.7942570923703535,0.8148304880249543
0.794295642508244,0.8148196367433249
0.7943339695052666,0.8148087299855147
0.794372414613711,0.8147976871156457
0.7944106100083266,0.8147865271199392
0.7944485344496187,0.8147752831973514
0.7944864336953633,0.8147639231907495
0.7945241917442879,0.8147524948708267
0.7945617512222147,0.8147409730870995
0.7945991149635286,0.8147293673321961
0.7946361347689843,0.8147176874806521
0.79467305013478,0.814705897291991
0.7947097706995718,0.8146940502122597
0.7947462530461087,0.8146821314845005
0.7947822462503104,0.8146701661622975
0.7948181905339142,0.8146581378941209
0.7948538953891506,0.8146460812488225
0.7948893151637155,0.8146339597218061
0.7949246266844792,0.8146217845636555
0.7949594824340713,0.8146096319217068
0.7949940126503767,0.8145973782686372
0.7950282207803758,0.8145850624633539
0.795061917340165,0.8145728110375259
0.7950952446741377,0.814560444378543
0.7951283636982336,0.8145481071288441
0.79516111885475,0.8145357190842994
0.7951936398174388,0.81452334756441
0.7952256391972103,0.8145109880896482
0.795257210386459,0.8144986395479746
0.7952882502739624,0.81448628191408
0.7953190313800536,0.8144739392500164
0.7953493919883857,0.8144616211843735
0.7953795350780033,0.8144493052482037
0.7954089278520815,0.814437028530847
0.7954381938559947,0.8144248133800384
0.7954668207190769,0.8144126130228314
0.7954950152755332,0.8144004497959655
0.7955227801022052,0.8143883473420223
0.7955500263628322,0.8143763017322622
0.79557690360209,0.8143643411252818
0.7956030932912567,0.8143524096466188
0.795628934567409,0.8143405756054938
0.795654274706221,0.814328810485443
0.7956791218500628,0.8143171087654972
0.7957034611131204,0.8143054751524599
0.7957273169219202,0.8142938631896267
0.7957504528369406,0.8142823571114752
0.7957732908220639,0.8142709971255823
0.7957958121654599,0.8142597122467395
0.7958175813053979,0.8142485007634405
0.7958388368963533,0.8142374053596874
0.7958595663410978,0.814226449165585
0.7958800452737845,0.8142156510979089
0.7958996747808462,0.8142049780455064
0.7959187955574408,0.8141943716861842
0.7959373579886252,0.8141839090693248
0.7959553878429517,0.8141736160480894
0.7959728813530088,0.8141633986145667
0.7959898361264574,0.8141533283920565
0.796006242815733,0.8141434255555902
0.7960221226132845,0.8141336784835755
0.7960377045797391,0.8141240924063595
0.7960522938644866,0.8141146856776313
0.7960663627676551,0.8141054227197131
0.7960799387425503,0.814096358443148
0.7960929249358744,0.8140874473205283
0.7961054606792373,0.8140787305067738
0.7961174526435318,0.8140701883577004
0.7961288625188188,0.8140618430007514
0.7961397704325727,0.8140536955745479
0.7961501281900161,0.8140456957907367
0.796159936191972,0.8140378835141464
0.796169215816455,0.814030273675646
0.7961779662467279,0.8140229103432397
0.7961861453331948,0.8140157199522134
0.7961937857260184,0.81400874916059
0.7962010163650716,0.8140019420672717
0.7962079054803212,0.8139953701576331
0.7962138776049915,0.8139890173830465
0.7962194005209587,0.8139828777677683
0.7962243870619798,0.8139770105303634
0.7962288460529015,0.8139713014238054
0.796232779114666,0.8139659399484284
0.7962361945817876,0.8139608318256497
0.7962390979754796,0.8139558943888632
0.7962414762628708,0.8139511987144868
0.7962433464473554,0.8139467806225706
0.7962447468881775,0.8139426126020177
0.7962456117990958,0.813938646462891
0.7962459788925633,0.8139349296268262
0.796245869646886,0.8139314654751348
0.7962452506880411,0.8139281933497851
0.796244191547406,0.8139252262609655
0.7962426718745083,0.8139224882866771
0.7962406147694965,0.8139200772792388
0.7962381060412311,0.8139178877797891
0.7962351365711842,0.8139159570798993
0.7962316649003142,0.8139143159887808
0.7962277542569944,0.8139129103822369
0.7962233827418059,0.8139117811623285
0.7962185590999419,0.8139109330891096
0.796213289826653,0.8139103394360038
0.7962075683411022,0.8139099817473601
0.7962011566059762,0.813909926271305
0.7961945520018041,0.8139101435332338
0.7961875052611223,0.8139106719968211
0.7961798804039955,0.8139114331047687
0.7961719826736571,0.8139124371521168
0.7961633641912436,0.8139137129288595
0.7961546113223397,0.8139152951571456
0.7961457097152568,0.8139171328030325
0.796136151982014,0.8139192823512849
0.7961261909211086,0.8139216060202846
0.7961158130717715,0.8139242644028017
0.7961050531378259,0.8139272004443245
0.7960936720700548,0.8139303905278954
0.7960821367910194,0.8139338386253451
0.7960700061043915,0.8139375657146664
0.7960576888013987,0.813941588347712
0.7960449985750918,0.8139458345669114
0.7960319662959202,0.8139503767678855
0.7960185339073184,0.8139551809235408
0.7960047717866843,0.8139602756913173
0.7959906949867723,0.8139656233030048
0.7959762160020782,0.8139715740466678
0.7959613919647943,0.8139774009635162
0.7959462205400812,0.8139834980613636
0.7959308272954166,0.8139898732432412
0.795914960234641,0.8139964559423261
0.7958987521496996,0.8140032930830555
0.795882216645771,0.8140104213882418
0.7958653517150676,0.8140177665949658
0.7958479752933827,0.8140253727133874
0.795830562249725,0.8140331917448131
0.7958127350144547,0.8140412627034623
0.7957945620945504,0.814049632277507
0.7957760939976782,0.8140582510415846
0.7957571537140625,0.8140670359300888
0.7957380834385004,0.8140760963983125
0.795718667778295,0.8140853681736014
0.7956989671303859,0.8140948816161475
0.7956785986510232,0.8141046419921163
0.7956578723212909,0.8141146203511864
0.7956372112386833,0.8141248305167664
0.7956162470144099,0.8141352621865978
0.7955952944853825,0.8141458654949506
0.7955737417421646,0.8141566886012116
0.7955518749153561,0.8141677071199341
0.7955297381791193,0.814179005773495
0.7955072981619088,0.8141904962788645
0.7954845575255195,0.8142021364143359
0.7954612929155445,0.8142140150282228
0.7954379680939124,0.8142260653697139
0.7954143961592274,0.814238313740391
0.7953906391121289,0.8142507480617556
0.7953662918909846,0.8142633758061868
0.7953417676513919,0.8142761688414034
0.7953170387339208,0.8142891662483499
0.7952920384766731,0.814302313879921
0.7952665937904407,0.8143156164779193
0.7952410514085552,0.8143291343172712
0.7952154190569931,0.8143427639288835
0.7951893100644848,0.8143565953525664
0.7951627633264896,0.8143706142145852
0.7951360857127064,0.8143847419244413
0.795109165248965,0.8143990199539998
0.7950819784735992,0.8144134845360473
0.7950545051144778,0.814428054719002
0.795026723780933,0.8144427686308767
0.7949987030228997,0.8144576467273484
0.7949704291736015,0.8144726605319471
0.7949418690271566,0.8144877940573368
0.7949129433031835,0.8145030440734796
0.7948838895988147,0.8145184004080732
0.7948545310567484,0.8145338838039404
0.794824955051794,0.8145494974596529
0.7947951156864597,0.8145652393456698
0.7947651164188282,0.8145810458598625
0.7947349569981825,0.8145966590795563
0.7947042894539966,0.8146126899389616
0.794673364618502,0.8146288357594651
0.7946424684952781,0.8146450780379996
0.7946112912176363,0.814661397202812
0.7945795822838825,0.8146777481937868
0.7945478407830147,0.8146942071606592
0.7945154277907438,0.8147107474578839
0.7944829392416725,0.8147273937382989
0.794450208286531,0.8147440719559695
0.7944172186816377,0.8147604516491773
0.7943839850831699,0.8147772966849796
0.7943505033486196,0.8147941691669671
0.794316773572665,0.8148106980493675
0.7942825576537869,0.8148276603119035
0.7942483376632349,0.8148446989929287
0.794213830544518,0.8148617813161639
0.7941791226281086,0.8148789046354142
0.7941441660869135,0.8148960838942403
0.7941089674832759,0.8149133285504727
0.7940735699197146,0.8149306119478267
0.7940377645796816,0.8149478650698542
0.7940019086644884,0.814965203625235
0.7939658333577292,0.8149825364613777
0.7939295801973758,0.814999873766587
0.7938930567232896,0.815017237927721
0.7938563135789526,0.8150345881349623
0.7938193866849517,0.8150519521841242
0.7937821744622732,0.815069368973151
0.7937449230966723,0.8150868129995228
0.7937073530067873,0.8151042668254743
0.7936696125415823,0.8151217275049533
0.7936316659078141,0.8151391933521807
0.7935933646498055,0.8151566288931552
0.7935550427053948,0.8151740839208736
0.7935165525324988,0.8151915261160715
0.7934779779725607,0.8152089093665595
0.7934388623540944,0.8152263384953231
0.7933994878411625,0.8152435928643167
0.7933602510204631,0.8152610052809718
0.7933208488666902,0.8152783294460559
0.793281516420271,0.815295730256352
0.7932417748705436,0.8153130204752584
0.7932019205543445,0.8153303306922262
0.793161935306836,0.8153476012736117
0.7931216702494518,0.8153648288856474
0.7930813917704933,0.815381926985335
0.793041022881421,0.8153991483914134
0.7930005167183038,0.8154162883078254
0.7929598908844748,0.8154333739566104
0.7929191637612398,0.8154504423955795
0.7928783462817333,0.8154675170552113
0.7928374401128329,0.8154844893283374
0.7927964267484927,0.8155014731579093
0.7927552490794427,0.8155183785023189
0.7927140840545011,0.815535197100231
0.7926728946610619,0.8155519943233501
0.7926318515238957,0.8155687496903985
0.7925904727512105,0.8155854290455472
0.7925493829027505,0.8156020691860714
0.7925079228475262,0.815618664911088
0.7924661366943411,0.8156351764848692
0.7924243479405618,0.8156516027166345
0.7923827979543401,0.8156679295871264
0.7923414223182278,0.8156842234883644
0.7922998805647934,0.8157004495589413
0.7922583447415449,0.8157166451452462
0.7922168153429382,0.8157327158595822
0.7921753092640196,0.81574873818702
0.7921338308004948,0.8157646754342553
0.7920924036595206,0.8157805352381537
0.7920509949175798,0.8157963225813778
0.7920096184407832,0.8158119827491791
0.7919683197977613,0.8158276338958161
0.7919271155016875,0.8158431709018787
0.791886002123821,0.8158586289009361
0.7918449924228659,0.8158739914287813
0.7918043569433585,0.8158892721389043
0.7917634855418972,0.8159044452367336
0.7917227242260051,0.8159195063559495
0.7916820861163254,0.8159344551799018
0.7916415887884647,0.8159493764919495
0.791601231272343,0.8159641134772401
0.7915610116544134,0.8159787774110048
0.7915209479965201,0.8159933372028738
0.7914812978627789,0.8160077822102593
0.7914415279302227,0.8160221791529325
0.7914019490872664,0.8160364076993539
0.7913625531425703,0.816050540564788
0.7913233439729326,0.816064495596885
0.7912843207395512,0.8160783484405044
0.7912454747575239,0.816092115454712
0.7912067172062575,0.8161055184945903
0.7911683258915859,0.8161189689148518
0.7911301660424974,0.816132302469884
0.7910922758498363,0.8161454833003328
0.7910545794044312,0.8161584948699181
0.7910171454378966,0.8161713767943637
0.790979982720232,0.816184136944488
0.7909431778826684,0.816196804980277
0.7909066961754364,0.8162092276605166
0.7908705427056617,0.8162215228379583
0.7908342518056138,0.8162336619063858
0.7907984275485476,0.8162456310004321
0.7907628666526724,0.8162574719680274
0.7907276442090838,0.8162690790841903
0.790692727019871,0.8162805234371032
0.7906575699096611,0.8162917949041566
0.7906231839447332,0.816302908506711
0.7905891109035105,0.8163138575119105
0.7905554048065183,0.8163245765382849
0.790522013100964,0.8163348403176856
0.7904889341457605,0.8163450726410412
0.7904560537803724,0.8163552221452662
0.7904236775894834,0.8163651142338152
0.7903918368592245,0.8163748037623679
0.7903601271795253,0.8163842666569391
0.7903288000395238,0.8163935037861563
0.7902978099834235,0.8164025253661435
0.7902671611840525,0.8164113218243705
0.7902368649295811,0.8164199302571876
0.7902069322044595,0.816428175566307
0.7901770550333781,0.8164362392546268
0.7901478373271346,0.8164440369496483
0.7901189909312669,0.816451600426641
0.7900907268340822,0.8164588866744841
0.7900626203913519,0.8164659370422314
0.7900348653261611,0.816472716428232
0.7900074756293668,0.8164791490876732
0.7899804652184865,0.8164853779247364
0.7899540772914905,0.8164913004652198
0.7899277351257656,0.8164969095785186
0.7899018422034189,0.8165022560235519
0.7898766585580667,0.8165071577006673
0.7898514920289221,0.8165118683357064
0.789826677215413,0.8165162422543457
0.7898022533727623,0.816520325802684
0.7897781848981756,0.816524064033207
0.7897545009853155,0.8165274586084685
0.7897312080953943,0.8165305610144971
0.7897082610679391,0.8165333035685758
0.7896857946790623,0.8165356920471122
0.7896635432506834,0.8165377487891409
0.7896416435182778,0.816539405178461
0.7896201015099267,0.8165406687603174
0.7895989198116322,0.8165415615431542
0.7895779226242101,0.8165420572824015
0.7895574368047339,0.8165421885114903
0.789537444666229,0.816541981537718
0.7895175841403865,0.8165413436705382
0.7894981089926364,0.8165402886496634
0.7894789565769905,0.816538789265401
0.7894601298970902,0.8165369294612326
0.7894416370664699,0.8165346550366
0.7894234653289646,0.8165318686018849
0.789405651252927,0.8165287138067532
0.7893879987218018,0.816525076678341
0.789370720825308,0.8165210177827273
0.7893537424499972,0.816516473301107
0.7893370350265189,0.8165114534432827
0.7893206434878987,0.8165059740452084
0.7893044480602284,0.8165000285395487
0.7892886006327996,0.816493593822609
0.7892730336941471,0.8164866854651837
0.7892577208121245,0.8164792689529373
0.7892426815965012,0.8164713667321402
0.7892278860424882,0.8164629919875479
0.789213344179306,0.8164540517453196
0.7891990332253609,0.8164445825472194
0.78918493636736,0.8164346068417506
0.7891710604635074,0.8164241107133038
0.7891575437638803,0.8164131227887894
0.7891441448574712,0.8164016239404651
0.7891309365253695,0.8163895453196017
0.789117930656964,0.816376948762393
0.7891051643141117,0.8163638076049812
0.7890925336926656,0.8163501419563653
0.78908008625385,0.8163358682177002
0.7890677895761339,0.8163210074070673
0.7890556772806191,0.8163055894853674
0.7890432991382517,0.8162896166012944
0.7890315024739163,0.8162730343753661
0.7890198311356789,0.8162559099467099
0.7890083365527769,0.8162382010974154
0.7889969840343294,0.8162198858681661
0.7889857565645033,0.8162009419103028
0.7889746414743184,0.8161814356953826
0.7889636576348892,0.8161613440252686
0.7889528084040297,0.8161406753940378
0.788942044677778,0.8161193689778946
0.7889313862367336,0.8160974645767436
0.7889208161139626,0.8160749499834898
0.7889103426949484,0.8160518533436448
0.7888999540991984,0.816028115551603
0.7888896571818023,0.8160037796771282
0.7888794421626587,0.8159788400647284
0.7888692897092912,0.8159532749182662
0.7888591894080891,0.8159271056109599
0.7888491329258497,0.815900312091584
0.7888391621843477,0.815872868208661
0.7888292489064836,0.815844820612066
0.7888193788982371,0.8158161827455405
0.7888095603199231,0.8157868972856213
0.7887996134744878,0.8157570074529202
0.7887898621433199,0.8157264941124575
0.7887801108019079,0.815695338181798
0.7887704317754778,0.8156635896201372
0.7887607907246184,0.8156311727779312
0.7887511042031504,0.8155981923860399
0.7887415205509128,0.8155645818454781
0.7887319568600547,0.8155303567120028
0.7887223897796827,0.8154955451621461
0.7887128171344959,0.8154601318634157
0.7887037146837086,0.8154241244497905
0.7886941532877514,0.8153874669068565
0.7886846324985399,0.8153502905896066
0.7886751125389347,0.8153124497286521
0.7886653522607383,0.815274063904576
0.7886558316345582,0.8152350831559366
0.7886463457961508,0.8151955028186162
0.788636845014647,0.8151553987518781
0.7886273793160222,0.8151147582370072
0.7886178895302278,0.815073521295366
0.7886084410508782,0.8150316667030552
0.7885989972099877,0.8149892900342227
0.7885895642674632,0.8149462920409004
0.7885801105713508,0.814902853572534
0.7885707001328307,0.8148588636431463
0.7885613010160262,0.8148143393564925
0.7885519588592498,0.8147692803187109
0.7885426240365816,0.8147236771989318
0.7885331033673129,0.8146776131800542
0.7885238072903908,0.8146310506994854
0.7885145702376156,0.8145840235089548
0.7885053460045744,0.8145365847934294
0.7884961696746056,0.8144885821079751
0.788487025569113,0.8144401072030694
0.7884781243024984,0.8143911728088055
0.7884690700961544,0.8143418072780612
0.7884600643551902,0.8142920367158831
0.7884510260279233,0.8142418057806664
0.7884423230990949,0.8141911617861052
0.7884334657529429,0.8141401110246622
0.788424710703627,0.8140886370517784
0.7884160219187166,0.8140368365079783
0.7884074312140049,0.8139846929958418
0.7883989713828863,0.8139321519304634
0.7883905638816671,0.8138792574081088
0.7883822729890603,0.8138260180276031
0.7883740728645819,0.8137725045478524
0.7883660235265635,0.8137186594425457
0.7883580740872614,0.8136645040203929
0.7883502535550492,0.8136100862072286
0.7883425684583816,0.8135553459754522
0.7883352267690603,0.813500326726338
0.7883278195145026,0.813445110791742
0.7883205864144837,0.8133896384010052
0.7883135009836881,0.8133339997282606
0.7883067213475056,0.8132781582335908
0.7883000022093279,0.8132221011527561
0.7882938298623496,0.8131658765979376
0.7882874796698089,0.8131094499750342
0.788281323128037,0.8130531718348584
0.7882754120900477,0.8129964561526272
0.7882696897117286,0.8129396341868381
0.7882642007353631,0.8128827243015119
0.788258959210282,0.8128257686178137
0.7882541309769227,0.8127687444433144
0.7882491213212642,0.8127115700456331
0.788244630029567,0.8126544323229141
0.7882403935662784,0.8125972957462764
0.7882364113539055,0.8125400879289506
0.7882327516379859,0.8124828669869053
0.78822940127675,0.8124257047851816
0.7882258613303146,0.8123686065875575
0.7882230919012816,0.8123115251528339
0.7882207467484983,0.8122544944007598
0.788218635099935,0.8121975822627697
0.7882168699118515,0.8121407738157406
0.7882154278667896,0.8120840176431475
0.7882143543283384,0.8120274057143914
0.788213712076286,0.811970927355429
0.7882133732211667,0.8119146262009443
0.7882134407829197,0.8118584601903007
0.7882138857105124,0.8118025275012289
0.788214716689498,0.8117467612962163
0.7882159710406925,0.8116912386452048
0.7882176473739313,0.8116359825765082
0.7882197695621634,0.8115809456571618
0.7882222740299025,0.8115261580021225
0.7882252296354675,0.8114716978164516
0.7882286150838023,0.8114175381838507
0.7882324752789178,0.8113636923122862
0.7882369197711498,0.8113101633183293
0.7882417138816902,0.8112569653069919
0.7882469341070326,0.8112041425291281
0.7882526543502768,0.8111516685336115
0.7882588658206413,0.8110995895108468
0.7882655742395817,0.8110479135144002
0.7882727953279572,0.8109966198674461
0.7882806860086354,0.8109458047115126
0.7882889432675549,0.8108953834305536
0.7882976947322684,0.8108453966001683
0.7883069701633958,0.8107958974777417
0.7883167674266479,0.8107468567942713
0.7883272360689048,0.8106983452903579
0.788338135263014,0.8106503291923136
0.7883495483933486,0.8106028026558247
0.7883615833902127,0.8105558457919625
0.7883741299960227,0.8105094047176021
0.7883872391870689,0.810463562256942
0.7884009224829793,0.8104182712481413
0.7884151743140817,0.8103735685830993
0.788430187125868,0.8103294252638751
0.7884455851374825,0.8102858876113159
0.7884615847019104,0.8102429664793089
0.7884781500889889,0.8102006589599455
0.7884952919047682,0.8101589842833709
0.7885130464978067,0.8101179497492368
0.7885314881010657,0.8100775434581798
0.7885504210561227,0.810037804047449
0.7885699734091309,0.8099987665703144
0.788590123841421,0.8099603181704711
0.7886108770098674,0.8099226088341791
0.7886322565976377,0.8098856135950512
0.7886542153389524,0.8098493068631908
0.7886767850369596,0.8098136854076331
0.7886999852978129,0.809778777050996
0.7887237919158595,0.8097446716113986
0.7887481919041462,0.8097112905657371
0.7887732048101683,0.8096785931022462
0.7887988319355651,0.8096466067321658
0.788825069995753,0.809615389397464
0.7888519735042374,0.8095849415194235
0.7888794131839043,0.8095552001381894
0.7889074609378088,0.8095262417525274
0.7889361288503621,0.809498079260096
0.7889656261509531,0.8094706166197077
0.7889955016456832,0.809443935393467
0.7890259695468018,0.8094180755078562
0.7890570222240336,0.809392935737885
0.7890886890306136,0.8093686162534335
0.78912095539583,0.8093450862401347
0.7891538064356789,0.8093223326196509
0.7891872579105773,0.8093002952299893
0.7892212962860324,0.8092791236212137
0.7892558979627763,0.8092587273591781
0.7892911160482776,0.8092391532858934
0.7893269753022657,0.809220340976095
0.7893633148623749,0.809202359604048
0.789400247327356,0.8091851197314703
0.78943782253205,0.809168668702314
0.7894758615339318,0.8091529872077992
0.7895144553932748,0.8091381335626519
0.789553599131895,0.8091240644743809
0.7895932892398511,0.8091107640545588
0.7896337127472468,0.8090982297217023
0.789674449113309,0.8090864415760821
0.7897157792187702,0.8090754606243457
0.7897577762045372,0.8090652750681739
0.789799814288335,0.8090558522731779
0.7898426512516942,0.8090472314521502
0.7898859852997692,0.8090393202375021
0.7899298019342,0.8090321600550616
0.7899741049045829,0.8090258059831339
0.7900189219381091,0.8090202134981497
0.7900644093054879,0.809015344846045
0.7901101687679956,0.809011182797293
0.7901564021509677,0.8090077787812161
0.7902032480284036,0.809005117430317
0.7902503615017678,0.80900316131911
0.7902979299958669,0.8090019397134599
0.7903459354588053,0.8090013939146646
0.7903943935344433,0.8090014902139268
0.7904432389971013,0.8090023739817424
0.7904925031330803,0.8090039342844487
0.7905422124084711,0.8090061955815493
0.7905923189570183,0.8090091503510586
0.7906427849810598,0.8090127467012593
0.7906936048547524,0.8090170100694872
0.7907448434776664,0.8090218716657835
0.7907964593176565,0.8090274269872794
0.7908484553233363,0.8090336068579544
0.7909007715803171,0.8090404145849057
0.7909534378063671,0.8090478045826208
0.791006443035906,0.8090558135789656
0.7910597540570729,0.8090644590166255
0.7911133802401691,0.8090736783357133
0.7911673311157468,0.8090835177145298
0.791221561536824,0.8090939283894355
0.7912760598906804,0.8091048907739731
0.7913308704957888,0.8091163829979587
0.7913859800556149,0.8091284813149543
0.79144131150603,0.8091411062019948
0.7914969053945669,0.8091542590594681
0.7915527584943055,0.8091679247486279
0.7916088473466212,0.8091820885885999
0.7916651644099555,0.8091967217555943
0.7917217136219531,0.80921185443416
0.7917784621642694,0.8092274827767248
0.791835611840678,0.8092436711905823
0.7918927254290175,0.8092602321972939
0.791950060265702,0.809277294045556
0.792007572553506,0.8092947827117736
0.7920652463046606,0.8093126677756367
0.7921230783382537,0.8093309974692631
0.7921810586665645,0.8093497309872173
0.7922391743676804,0.80936884876015
0.792297436984887,0.80938831022766
0.7923558264015238,0.8094082107329603
0.7924144463813683,0.8094284474781238
0.7924731244924063,0.8094490950138583
0.792531815827212,0.809470091436787
0.7925906248984852,0.8094914534158025
0.7926495091659345,0.8095131603862981
0.7927084833923481,0.8095351764291183
0.7927678193513316,0.8095575118209758
0.7928270206108368,0.8095800447503326
0.7928861327514475,0.8096029426166196
0.7929455379903984,0.809626118269677
0.7930047154887434,0.8096495724283289
0.7930639548326067,0.8096732956516566
0.7931232131059737,0.8096972720617284
0.7931825058126574,0.8097214793510246
0.7932417975731544,0.8097459388325117
0.7933010782027835,0.8097706313215344
0.7933603425389707,0.8097955239908587
0.7934196279280902,0.8098206185861585
0.7934788814828146,0.809845940361403
0.7935381458674485,0.8098714336844489
0.7935975925211208,0.8098971236943188
0.793656708633282,0.8099229769054698
0.7937158577025003,0.8099489970869395
0.7937749346072479,0.8099751822896296
0.7938339458539939,0.8100015093460484
0.7938928986611972,0.8100279729448839
0.7939518041905044,0.8100542878317885
0.794010656817273,0.8100809962162396
0.7940693742519619,0.8101077662543729
0.7941280179929973,0.8101347221710756
0.7941866581113846,0.8101617642992338
0.7942451272023061,0.8101889178735266
0.7943034662178318,0.8102160933287802
0.7943617018918337,0.8102434118349523
0.7944198194765747,0.8102707990544329
0.7944778454060719,0.8102982520908739
0.7945357374052797,0.8103257178303934
0.794593522144818,0.8103532562270926
0.7946511595372074,0.8103808193717196
0.7947088996411231,0.8104084651852235
0.7947665462516318,0.810436137484875
0.7948237720396403,0.8104637903495059
0.7948809218475757,0.8104914257836435
0.7949378403194102,0.8105190888500735
0.794994610142747,0.8105468541760531
0.7950512346952306,0.8105745630798522
0.7951076904501894,0.8106022646717186
0.7951639840509654,0.810630001543825
0.7952201065135915,0.8106576858561929
0.7952762639320048,0.8106853824222414
0.7953320590541462,0.8107130413456767
0.795387653766477,0.8107406855865052
0.7954433302985424,0.810768312270354
0.7954985783191307,0.8107958837741223
0.7955536628295771,0.8108234031803871
0.7956086513542036,0.8108508426288316
0.7956633669727924,0.8108782453171125
0.7957178952662172,0.8109056343887225
0.79577240512905,0.8109329426605678
0.7958265502219513,0.8109602306139476
0.795880522338161,0.8109873893404221
0.7959343201123374,0.8110145084764417
0.7959879223076674,0.8110415490899767
0.7960415292452008,0.8110684923780941
0.7960947876738022,0.811095374983721
0.7961478055197865,0.8111221727570725
0.7962006368705384,0.8111488918532914
0.796253496674596,0.8111754918420375
0.7963059289253838,0.811201985504138
0.7963581602245181,0.8112283996200658
0.7964102000836852,0.811254732021962
0.7964620697436477,0.8112809741346348
0.7965137061644418,0.8113070757413086
0.7965651491239443,0.8113330939196789
0.7966164017053853,0.811359047142385
0.7966677840366908,0.811384798791571
0.7967188008868599,0.8114105078480246
0.7967695030208835,0.811436076670607
0.7968199829194546,0.8114615819180371
0.7968702921842361,0.8114869420317277
0.7969204230755369,0.8115121777336658
0.7969704272409704,0.8115372219735254
0.7970203582195344,0.8115621872367904
0.7970699338977566,0.8115870375156329
0.7971193046346681,0.8116117085367769
0.7971684938860463,0.8116362734577515
0.7972176490236699,0.8116606795779012
0.7972664942603337,0.8116849662669363
0.7973151731281457,0.8117091095094465
0.7973636662017862,0.811733113366685
0.7974120449414304,0.8117569969987125
0.7974602253598172,0.8117807510749024
0.7975082238747311,0.8118043118045463
0.7975561542840847,0.811827804713581
0.7976038187501134,0.8118510936271341
0.7976513874846046,0.8118742429707831
0.797698786247915,0.8118972614067658
0.7977460129876265,0.8119201337674425
0.7977930861737096,0.8119429107087597
0.7978402228494481,0.8119655349064745
0.7978869832951162,0.8119879521777839
0.7979336276088228,0.812010257917809
0.7979801533105975,0.8120323763922576
0.7980265223038311,0.812054398615267
0.7980727482831921,0.8120761830458127
0.798118842784971,0.8120978289185747
0.7981648184584068,0.8121193311641701
0.7982106920067193,0.8121407378954735
0.798256439893343,0.8121619306104002
0.7983020918366615,0.8121829286671122
0.7983476057459613,0.8122038316386326
0.7983930031905522,0.8122245520555075
0.7984383182167453,0.8122451702756802
0.798483490404469,0.8122655741335931
0.7985285795623999,0.8122857927047701
0.7985737219948845,0.8123058376792169
0.7986187473068513,0.8123257581654699
0.7986636014660831,0.8123454906685418
0.7987084320027099,0.8123650618876225
0.798753053154775,0.8123844743943173
0.7987975909384998,0.8124037021877167
0.7988420793719652,0.8124227595172558
0.7988864766197528,0.8124416294233193
0.7989308140077972,0.8124603868213248
0.7989750814880785,0.8124788936365533
0.7990193363393812,0.812497256724816
0.7990634606087531,0.8125154232420562
0.7991075892264126,0.812533437904406
0.7991516412121027,0.8125512908295862
0.7991956400202133,0.8125689952685248
0.799239573490382,0.8125865120884745
0.7992835600973419,0.8126037699968225
0.7993274277650543,0.8126209038484716
0.7993712719232622,0.8126378221613981
0.7994150640692131,0.8126546014669953
0.7994588418758648,0.8126711046876411
0.7995025770497648,0.8126874199617639
0.7995463087953125,0.8127036056298264
0.7995900411009811,0.8127196364317912
0.7996337659602571,0.8127354191645192
0.799677425973667,0.8127510051895761
0.7997211294115767,0.8127664775293616
0.7997648067299015,0.8127817097445994
0.7998085202097643,0.8127967973617913
0.7998522175668068,0.812811642934463
0.7998958867286015,0.8128263118682016
0.7999396001332394,0.8128408090681157
0.7999833005032649,0.8128550452781792
0.800026996530481,0.8128691689149599
0.800070701683131,0.8128830276171161
0.8001144617546093,0.8128966704619738
0.8001582870983441,0.8129101232987116
0.8002020988120314,0.8129233722423839
0.8002459284567558,0.8129364175914526
0.8002897816011247,0.8129492610903636
0.800333646623116,0.8129618914607363
0.8003778197562821,0.8129743398303284
0.8004217405066759,0.812986579977007
0.8004657349628485,0.8129985730570101
0.8005099122585988,0.8130104336698147
0.8005539984918858,0.8130220156106113
0.8005983884819917,0.813033366691244
0.8006425247448437,0.8130445015130132
0.8006867131955422,0.8130553692441349
0.8007309857437385,0.8130660935854995
0.8007752941343986,0.8130765982517321
0.8008196478897235,0.8130868923308383
0.8008640839507002,0.8130969595171625
0.8009088062259421,0.8131068070002481
0.8009533168675423,0.8131164639481544
0.8009981269736797,0.8131259024531933
0.8010427691809482,0.8131350909750278
0.8010874885381821,0.8131441259924922
0.8011322851484654,0.8131528473783086
0.8011771572975264,0.8131613536311265
0.801222079046547,0.8131696414153143
0.8012670347392271,0.8131777360218058
0.8013121176720627,0.8131855686054558
0.8013572723206885,0.8131932347414706
0.8014024925022531,0.8132006291961115
0.8014478051178079,0.8132078276483994
0.8014931781469751,0.8132147780507765
0.8015386483012845,0.813221501440276
0.8015841819165901,0.8132279561508954
0.8016297870770396,0.8132342107531944
0.801675647501338,0.8132402572604791
0.8017214213890951,0.8132460684890191
0.8017672617795403,0.813251615096801
0.8018131777662895,0.8132569559102418
0.801859168931017,0.8132620738012779
0.8019053684724686,0.8132669478607547
0.8019514928635513,0.8132716096406823
0.801997759295118,0.81327602081939
0.8020440628231422,0.8132802480059275
0.8020908356817351,0.8132842220184663
0.8021376816555216,0.8132879738209813
0.8021842521302636,0.813291500504545
0.802230858845743,0.8132948260997827
0.8022775373017398,0.8132979181902347
0.8023243002227867,0.8133007612592219
0.8023709603597127,0.8133034166214469
0.802417875544713,0.8133057815413851
0.8024648774170027,0.8133079560273357
0.8025119407293994,0.8133099358394587
0.8025593338481063,0.8133116934621568
0.8026065329108346,0.8133132709916446
0.8026538300638711,0.8133145546422444
0.802701205105111,0.813315425653772
0.8027488197871042,0.8133162461168725
0.8027964580687732,0.8133169122141775
0.8028440101422961,0.8133173116848188
0.8028916737692492,0.8133175086417693
0.8029395532728972,0.8133175182337573
0.8029872996126851,0.8133172838102535
0.803035117045094,0.81331692773746
0.8030830235026144,0.8133163638613331
0.8031311393293884,0.8133155254837774
0.8031791589644406,0.813314488099206
0.8032271941453689,0.8133132667968173
0.8032753090763909,0.8133118398898928
0.8033235118554286,0.8133102274170743
0.8033717687154215,0.81330841689347
0.8034200776475119,0.8133064127221721
0.8034684120257513,0.8133042153666589
0.8035167950940528,0.813301836278786
0.803565304812881,0.8132993198430418
0.8036137433810565,0.8132965996809672
0.8036622496114451,0.813293729424172
0.8037108516200391,0.8132906580938032
0.803759430178941,0.8132874396948294
0.8038080825105147,0.8132840186625988
0.8038567468699623,0.8132807448288096
0.8039054412254028,0.8132769661912715
0.8039541909615101,0.8132730369332417
0.8040029417075738,0.8132689607214029
0.8040517220307801,0.8132647136790476
0.8041004978277554,0.8132603619038101
0.8041493168929859,0.8132558916193979
0.8041983153778972,0.8132512255998566
0.80424718503345,0.8132464113661284
0.8042960094236491,0.8132414642821141
0.8043449102352691,0.8132367810294941
0.8043937944057663,0.8132315631403034
0.8044426574330215,0.8132262327199391
0.8044915311568351,0.8132211779394491
0.8045406138441001,0.8132156554182007
0.8045894664902203,0.8132099395923444
0.8046383826101716,0.813204147246084
0.8046871935133538,0.813198205738469
0.8047359929597413,0.813192194432149
0.8047848152912903,0.8131860658803567
0.8048335975528175,0.8131798343998866
0.8048825271873008,0.8131735887528763
0.8049312410550067,0.8131671995471859
0.8049799190674454,0.8131608070431762
0.805028517861102,0.8131542681338461
0.8050771421617471,0.8131476887626892
0.8051257267268748,0.8131410590865139
0.805174253452654,0.8131343596862112
0.8052228611931507,0.813127587006286
0.8052712744260079,0.8131207388821544
0.8053196907509163,0.8131138447227139
0.805368007613743,0.8131069243676353
0.8054163193234853,0.8130999662103733
0.805464700141332,0.8130930091126038
0.805512858100639,0.8130859651523584
0.8055608553807835,0.8130789299942904
0.8056090363333528,0.8130718876425929
0.8056571757281117,0.8130648687530077
0.8057053340957975,0.8130580101725537
0.8057530787831303,0.8130509054569203
0.8058007457671983,0.813043780098901
0.8058483566608708,0.8130366966221666
0.8058958787092857,0.8130296657944376
0.805943290189524,0.813022613593391
0.8059905841011376,0.8130155683563459
0.8060379398364979,0.8130085588463167
0.8060850779866839,0.8130016977679975
0.8061320846993051,0.8129947021697498
0.8061790116864623,0.8129877706109184
0.8062258062350087,0.8129808846183812
0.8062725126143262,0.8129740406849819
0.8063188886774827,0.8129672341757237
0.8063653246933675,0.8129605511127285
0.8064116465921394,0.8129538697478996
0.8064579181042488,0.8129472648863504
0.8065039712438842,0.8129407648464749
0.8065498764659155,0.8129343508303406
0.8065956750040685,0.8129279638024464
0.806641533236132,0.8129216690239708
0.8066870505970574,0.8129154387219494
0.8067324564156655,0.8129093108396328
0.8067779523878946,0.8129032704367651
0.8068232867400973,0.8128973989745165
0.8068681788772465,0.8128915718756873
0.8069129498866845,0.8128858999936218
0.8069574004522109,0.8128803389737089
0.8070017965209645,0.8128748156398512
0.8070460562680857,0.8128694489853643
0.8070898703025058,0.8128642110089329
0.807133745079016,0.8128591049854983
0.8071774380784587,0.8128541115400726
0.8072209957823788,0.8128492162168443
0.8072643642300703,0.8128445011237142
0.8073075439146778,0.8128399392589211
0.8073505392525228,0.812835513353025
0.807393372768853,0.8128312694078098
0.8074359573669313,0.8128271441689835
0.8074783450403619,0.8128231811963632
0.8075206068289194,0.8128193958629764
0.8075626150413356,0.8128158186964731
0.8076040803586436,0.8128123874646038
0.8076454656586218,0.8128090315733123
0.8076866755168702,0.812805948284832
0.8077278906789965,0.8128030021579086
0.8077688256328749,0.8128003207500147
0.8078095429600844,0.8127977453719436
0.8078500529457903,0.812795314936911
0.8078903412851048,0.8127931305600846
0.8079304404379398,0.8127910813898546
0.8079702704356062,0.8127892687106705
0.8080098913576823,0.8127876414662794
0.8080492808385964,0.8127861742956108
0.8080885789521065,0.8127851387024521
0.8081274761238637,0.8127841230598691
0.8081661346984576,0.8127832872253477
0.8082045200423108,0.812782658593447
0.8082426977053955,0.8127822183483031
0.8082806306619533,0.8127820142023477
0.8083183166116684,0.812782003698421
0.8083557539869425,0.8127821473041082
0.8083929131669302,0.8127825722607005
0.8084298665124818,0.8127831795926039
0.8084666994339291,0.8127840093488445
0.8085031114272443,0.8127850890462599
0.8085392725917429,0.8127863585274866
0.808575148765961,0.8127878694365789
0.8086107522994824,0.8127896139301883
0.8086466387612836,0.8127915473060304
0.808681343557754,0.8127937042110873
0.8087161480577728,0.8127960397318745
0.8087506603065401,0.8127986385935629
0.8087849157822306,0.812801670702513
0.8088189022202017,0.8128047183982016
0.8088527942634061,0.8128079254884402
0.8088862089382597,0.8128113615309046
0.80891937662947,0.8128150357481734
0.8089522634402565,0.8128189124393199
0.8089847991047613,0.8128230348524113
0.8090170811505801,0.8128273876529803
0.8090491024986968,0.8128319713909101
0.8090808303648479,0.8128367195463485
0.8091121289104508,0.8128417357420269
0.8091435849141324,0.8128469833871713
0.8091744365433956,0.812852387677061
0.8092049814602269,0.8128580663712892
0.8092350743252292,0.8128639270505512
0.809265049709902,0.8128699753456592
0.809294714249724,0.8128762556704717
0.8093240722527734,0.8128827529694017
0.8093531247972572,0.8128894148253033
0.80938159298817,0.8128962951939228
0.8094101183149913,0.8129033841425788
0.8094382292819504,0.8129106647795651
0.8094660409504603,0.8129182270482895
0.809493565839078,0.8129259209464952
0.8095207943666407,0.8129337932935612
0.8095476734700144,0.812941794140908
0.8095742705728257,0.8129500047059438
0.8096005302610928,0.8129584590788476
0.8096264518276993,0.8129670582660751
0.8096520963911431,0.8129758959388691
0.8096774356342699,0.8129849428001275
0.8097024508064761,0.8129940722798134
0.809727142755925,0.8130034178928658
0.8097515045964296,0.8130129419705209
0.8097755354685261,0.8130226227009353
0.809799400979762,0.8130324731123106
0.8098227598515484,0.8130425177206448
0.8098457613332389,0.8130526560593814
0.8098685170681292,0.8130629781150772
0.8098909007177019,0.8130734703053794
0.8099129768319313,0.813084108002983
0.8099346849423645,0.8130948644932549
0.809956051939132,0.8131057415537992
0.8099770752892744,0.8131168253452864
0.8099978019531617,0.8131280320613888
0.8100182292934132,0.81313938779268
0.8100382542733515,0.8131508450696685
0.810057933697382,0.813162474682049
0.8100772581266671,0.8131741916645303
0.8100962275901322,0.8131860252154325
0.8101149040878259,0.8131979646620194
0.8101331672077726,0.8132100241900934
0.810151070798593,0.8132221554729698
0.8101685963442092,0.813234408995085
0.810185773296226,0.813246807509753
0.8102026167841742,0.8132592707130317
0.8102190627578497,0.8132718300255548
0.8102351488913901,0.8132845482193068
0.8102508949012096,0.8132973021427446
0.8102662610559095,0.8133101302339385
0.8102812499430568,0.8133230514288439
0.8102958441544597,0.8133360233188139
0.8103100835931102,0.8133490560236684
0.81032395038564,0.8133621860527106
0.8103374964107446,0.8133753613987328
0.8103506027671945,0.8133885695094873
0.8103632954240132,0.8134018672220646
0.8103756176617658,0.8134152496415623
0.8103875425583817,0.8134286605471713
0.8103994839827318,0.8134420940620275
0.8104105826680378,0.8134555995454863
0.8104212901444384,0.8134691622177086
0.8104316311418823,0.8134826871615578
0.8104415305909632,0.8134962851628982
0.8104510455860578,0.8135099200507864
0.8104601279655144,0.8135235622208675
0.8104688057393289,0.8135372355954595
0.8104770496108551,0.8135508757213458
0.8104849032500515,0.8135645573647936
0.8104923271451178,0.8135782775120624
0.8104993378844707,0.8135920047675163
0.8105059355808941,0.8136057215252406
0.8105121128916158,0.8136194739598728
0.8105178574482753,0.8136331649291286
0.8105231423824256,0.8136468860748457
0.8105279641566355,0.813660606367462
0.8105323794788765,0.813674322742739
0.8105363475767391,0.8136880015771388
0.8105398834339569,0.8137016823734796
0.8105429568374023,0.8137153100099107
0.810545571578014,0.8137289460243919
0.8105477153469299,0.8137425997477077
0.8105495578897431,0.8137561722262755
0.8105507908096589,0.8137697075052354
0.8105515659540019,0.8137832147244748
0.8105518601305146,0.8137966745299947
0.8105516740429158,0.8138101370773455
0.810551031404041,0.8138235308146547
0.8105498593816536,0.8138368717578726
0.8105482028281392,0.8138501494487855
0.8105461157444981,0.8138634355422053
0.8105435190629742,0.8138766687014928
0.8105404148824638,0.8138898073590368
0.8105368448390636,0.8139029508256475
0.8105327303170353,0.8139159688554615
0.8105281518467028,0.8139289598904648
0.8105233275928752,0.81394189911566
0.8105177242045999,0.8139547830569341
0.8105115842091372,0.813967641395713
0.810504980680524,0.8139803878590948
0.8104977990087437,0.8139930092053304
0.8104901397053027,0.8140056088751969
0.8104819275881219,0.8140182164509638
0.8104731833230217,0.8140307462533098
0.8104639168193851,0.8140432108033911
0.8104541386727077,0.8140555876772814
0.8104438058381346,0.8140678723699993
0.8104329262888441,0.8140801039515997
0.8104215042301692,0.8140922828338568
0.8104095388953064,0.8141043662823884
0.8103972114180663,0.8141163792550736
0.8103841443860388,0.8141283521965439
0.8103705238578117,0.8141402163462426
0.8103563544466061,0.8141520065896056
0.8103415989308257,0.8141637143652611
0.8103263349785352,0.8141753551781746
0.8103104864143509,0.8141869143068876
0.8102940999506983,0.8141984232382682
0.8102771088219194,0.8142098277865473
0.8102596496484509,0.8142211744429886
0.8102415234633888,0.8142324511720961
0.8102228311928488,0.8142436687941035
0.8102035635641972,0.8142548162962401
0.8101837171649899,0.8142658701065706
0.8101633290416466,0.8142767996651892
0.8101423195292081,0.8142876781268095
0.8101207704306049,0.8142985009712408
0.8100986236294788,0.8143092516535209
0.8100759146404365,0.8143198990583888
0.8100525758486189,0.8143305237116873
0.8100286661184238,0.814341063342162
0.8100041953472332,0.8143515227933734
0.8099791394773354,0.8143619125049395
0.809953481242112,0.8143722247135409
0.809927251881031,0.8143824586017723
0.8099004200958265,0.8143926635378813
0.8098730262556856,0.8144027962843061
0.8098450953935191,0.8144128575399374
0.80981652928574,0.8144228655168585
0.809787358084959,0.8144327892452161
0.8097576465920907,0.8144426691725913
0.8097272768132553,0.8144524724867869
0.8096964115958096,0.8144621925653378
0.8096649634956706,0.8144718239527431
0.809632931030867,0.8144814155246366
0.809600363537805,0.814490912917723
0.8095671780124283,0.8145003416305945
0.8095337279654853,0.8145097659601529
0.8094994076889467,0.8145190940693763
0.8094645444328104,0.8145283549374065
0.8094291033135478,0.8145375941256132
0.8093931231808303,0.8145468221338865
0.8093565685350886,0.814555986758466
0.8093199177514172,0.8145650166435106
0.8092822733286829,0.8145740184666375
0.8092440882022431,0.8145830527613905
0.8092053480008735,0.8145919304088134
0.8091660935783869,0.8146007529056092
0.8091263167791569,0.8146095584370493
0.8090859995318206,0.8146183205763483
0.8090451488047002,0.8146270594149655
0.8090038052032603,0.8146357504316024
0.8089619631232692,0.8146443789390931
0.8089196110410357,0.8146529411182184
0.8088767659679466,0.8146614960997415
0.8088334349765102,0.8146700023077006
0.8087896002296764,0.8146784156210857
0.8087452872395987,0.8146868311351374
0.8087005548920825,0.8146951917995449
0.8086553458828328,0.8147034727805291
0.8086097020697771,0.8147116862182114
0.8085635894667023,0.8147199302050374
0.8085170587078129,0.8147280869517832
0.8084700702324362,0.8147362291016563
0.8084227015360357,0.8147443609734735
0.8083749302405947,0.8147524403536498
0.808326748628912,0.8147604960857086
0.808278166584842,0.8147685149687117
0.8082292034582909,0.8147765058010645
0.8081798760027521,0.8147843816490354
0.8081301612749702,0.8147923217402296
0.8080801325817197,0.8148002002041548
0.8080297630545751,0.8148080472542102
0.807979051488715,0.8148158407494195
0.8079280469436091,0.8148236422725816
0.8078767300043799,0.814831407834168
0.807825090511935,0.8148391560107021
0.8077731769007084,0.8148468421599309
0.8077210030714832,0.8148544619453542
0.807668580134376,0.8148620594186426
0.8076158987938034,0.8148696373874426
0.8075630014539562,0.8148771816846127
0.8075098478873072,0.8148847141648087
0.8074565460050535,0.814892230169188
0.8074030082004867,0.814899686063007
0.8073492839260958,0.8149071246464098
0.8072953966783128,0.8149144890471318
0.807241341997371,0.8149218493902919
0.8071871669706797,0.8149291547570726
0.8071328441829477,0.8149364730554431
0.8070784409278541,0.8149437552487652
0.8070239625514938,0.8149510027466728
0.806969388236588,0.8149582314670363
0.8069147275598626,0.8149653854367268
0.8068600387646121,0.814972494801844
0.8068053046363765,0.8149795835886721
0.8067505755070518,0.8149866388253764
0.8066958391121912,0.8149936443413522
0.806641126152903,0.8150005959026031
0.8065864380221571,0.8150075369939027
0.806531793056912,0.8150144552034295
0.8064772319996556,0.8150213310344192
0.8064227261995036,0.8150281481447533
0.8063683015485048,0.8150349474980766
0.80631399649336,0.8150417105492138
0.8062598222691254,0.8150483843747364
0.8062057926649799,0.8150550901639432
0.8061519331267771,0.8150617456120318
0.8060982729348439,0.8150683196595121
0.806044801180268,0.8150748693413454
0.8059915563230414,0.8150813801545866
0.8059385188256578,0.8150878111678638
0.8058857976728274,0.8150942116371822
0.8058332601031529,0.815100642178185
0.8057810075885848,0.8151069611493941
0.8057290485525381,0.8151132135197888
0.8056773826705388,0.8151194101626854
0.8056258445894355,0.8151256277006853
0.8055748872490383,0.8151317371525515
0.8055242778704539,0.8151378265767186
0.8054740525853153,0.8151438345473787
0.8054242675756738,0.8151498289620303
0.8053748559898269,0.8151557627029676
0.8053258693656694,0.8151616118561347
0.8052773646086153,0.8151674167569108
0.8052293110172583,0.8151731853243759
0.8051817524058291,0.8151789386174159
0.8051346362680366,0.8151846156000263
0.8050881208684141,0.8151902115773869
0.805042383409121,0.8151957145843167
0.8049968838626735,0.8152011784203341
0.8049519605271751,0.815206667166609
0.8049076520601557,0.8152120421407483
0.8048639048220353,0.8152173434515404
0.8048207808695771,0.815222591153325
0.8047782746752766,0.8152278265108863
0.8047364194738998,0.815232992023537
0.8046952005268023,0.8152380595131357
0.8046546654678682,0.8152430386273832
0.804614811895704,0.8152479733783153
0.8045756689251035,0.8152528383333904
0.8045372093532815,0.8152577201792809
0.804499482703571,0.815262555284428
0.8044625143160461,0.8152672611845933
0.8044262796231308,0.8152718822811063
0.804390816111577,0.8152764478360269
0.8043561208763322,0.8152809613693469
0.8043222562822172,0.8152854346998399
0.8042891744107142,0.8152898252227866
0.8042566574665505,0.8152941689162223
0.8042252303685697,0.8152985044743496
0.8041945833354087,0.8153027099166211
0.8041648566830484,0.8153068423698058
0.8041359473034854,0.8153109800670109
0.8041078883243137,0.8153149986073769
0.80408074617102,0.8153189368963125
0.8040544763957579,0.8153228608667932
0.8040291032414788,0.8153266701747204
0.8040046480624337,0.8153304528741103
0.8039811137399847,0.8153341506532591
0.8039584800646294,0.8153378244883938
0.8039367455633032,0.8153414226807711
0.8039159704017775,0.815344973877948
0.8038961588351957,0.8153484899689784
0.8038773055684892,0.8153518932451849
0.8038594012881939,0.8153552924745402
0.8038424448620018,0.8153586096131528
0.803826453277995,0.8153619248485042
0.8038114385859869,0.8153651377749483
0.8037974355003019,0.8153682339773777
0.8037843745328499,0.8153712772385742
0.803772290346687,0.8153742531753416
0.8037611768574738,0.8153772093262199
0.8037510813024177,0.8153801143472527
0.8037419667144244,0.8153829879065455
0.8037338753513391,0.8153858211884148
0.8037267502989319,0.8153885889996976
0.8037206053100027,0.8153912802634422
0.8037152658183209,0.8153939591347158
0.8037111507868698,0.8153965574368688
0.8037079881776945,0.8153991175505979
0.8037058236737721,0.8154016691103976
0.8037046778930881,0.815404125548286
0.8037045170007635,0.81540651711795
0.8037053359455278,0.815408868630716
0.8037071621321517,0.8154111804197295
0.803709993539021,0.8154134812508071
0.8037138299809142,0.8154157428437057
0.8037185865912122,0.8154179776263217
0.8037243371965497,0.8154201525348271
0.8037310636812689,0.8154223774965305
0.8037387342705189,0.815424473182508
0.803747360762985,0.8154265505431942
0.8037569513503434,0.8154286007290907
0.8037674902772834,0.8154306151349215
0.8037789934965872,0.8154325963086599
0.8037914101882973,0.8154345576193982
0.8038048073082359,0.8154365246978299
0.8038190632256141,0.8154384103473336
0.8038342787154352,0.8154403223928299
0.8038503532076702,0.8154421566302882
0.8038672959005471,0.815444012571282
0.8038851642071981,0.8154458184489293
0.8039038964781414,0.8154476007444922
0.8039234935921076,0.8154493891451078
0.80394393417538,0.8154514326037167
0.8039651430699375,0.8154531819363777
0.803987309980665,0.8154549391004505
0.8040102896667896,0.8154566649116931
0.8040340677000894,0.8154583752194005
0.8040586404896655,0.8154600553470691
0.8040840049287586,0.8154617713663471
0.8041101456808142,0.8154635312629188
0.804137040183482,0.8154652459904679
0.8041644619570172,0.8154669607266781
0.8041928558794597,0.8154686679400067
0.804221954518554,0.8154703786339507
0.8042517618158683,0.8154720850040444
0.8042822497727471,0.8154738015871127
0.804313428740974,0.815475518623846
0.8043452488572944,0.8154772757586668
0.8043777121117965,0.8154790400967944
0.8044108454699254,0.8154808261180672
0.8044446110360948,0.8154825775731347
0.8044789412857327,0.8154843944937689
0.8045138806874285,0.8154861941601795
0.804549431222022,0.8154880279270954
0.804585512781607,0.8154898805543221
0.8046221283596852,0.815491728558084
0.8046592820023678,0.8154936473014718
0.8046969733017018,0.8154955321065833
0.8047351477143543,0.8154974308208875
0.8047737410168931,0.8154993816918595
0.8048128276126254,0.8155013432128151
0.8048523506385603,0.815503314433767
0.8048923163437783,0.8155053194821203
0.804932707706529,0.8155070100291728
0.8049734347446182,0.8155090518076453
0.8050145758328092,0.8155111359833577
0.8050560490685623,0.8155132847328171
0.8050978888481108,0.8155154644220141
0.8051400542623243,0.8155176467258346
0.8051824805135732,0.8155198592298218
0.8052252342114978,0.8155221249875382
0.8052682724632881,0.8155244448654829
0.8053115526701112,0.8155267956121064
0.8053550970766826,0.8155291597467709
0.8053988427732005,0.8155315503156021
0.8054428259941876,0.81553397798453
0.8054869917630701,0.8155365018729004
0.8055313392820279,0.815539011743266
0.8055758063448575,0.8155415908502129
0.8056205060088436,0.815544262981486
0.8056652507862753,0.8155469180944955
0.8057101024899745,0.8155496110311747
0.805755057847088,0.8155523530110232
0.8058000722243582,0.8155551683476553
0.8058451520365396,0.8155579725542252
0.8058902851329273,0.8155609151340041
0.8059354120542462,0.8155638469765555
0.805980556274638,0.8155668347930619
0.8060256986404353,0.8155698700912953
0.8060708074969124,0.815572939309592
0.8061158929636909,0.8155760553986044
0.8061609156669575,0.8155792256889609
0.806205918768815,0.8155824630650128
0.8062507997904675,0.8155857515205832
0.8062955924221497,0.8155890782873735
0.806340278862752,0.8155924619855907
0.8063847905450651,0.8155958562058622
0.8064291789973336,0.8155992693302048
0.8064734433859921,0.8156027664655553
0.8065175387431142,0.8156062612217422
0.8065614711369353,0.8156098688044527
0.8066051675252891,0.815613504808384
0.8066486480136832,0.8156172362204681
0.8066919633540447,0.8156210041041037
0.8067349503352482,0.8156248511511173
0.8067777806445593,0.8156286796696726
0.8068203679885717,0.8156325881916373
0.806862655243248,0.8156365181024403
0.8069046922119092,0.8156405120118173
0.8069464072005256,0.815644526576243
0.8069878276926031,0.8156486216793567
0.8070289572309233,0.8156527451095917
0.8070697513030421,0.81565688993895
0.8071101907478346,0.8156610874812694
0.8071503154015385,0.8156653598561003
0.807190036097688,0.815669671330033
0.8072294293363723,0.8156740068397532
0.8072684619377621,0.8156784153026829
0.8073070814798865,0.8156828213756897
0.8073453545208378,0.8156873025051073
0.8073832313699355,0.8156918340021933
0.8074207086355153,0.8156964054255846
0.8074577487387283,0.8157010422719312
0.8074943619390093,0.8157056423986017
0.8075305310874769,0.8157103303948781
0.8075663106877553,0.8157150161440478
0.8076016118973336,0.8157197639460603
0.8076364595667584,0.8157245344387244
0.8076708661754219,0.8157293362726679
0.807704814440272,0.8157341448434299
0.8077382875195169,0.8157390261541112
0.8077712434863513,0.8157439653854439
0.8078037701649912,0.8157489114820939
0.8078357853991459,0.8157538800059143
0.807867343610698,0.815758886264456
0.8078984348751335,0.8157638656945195
0.8079290116008864,0.8157688719536463
0.8079591210212957,0.8157739895029334
0.8079886975029076,0.8157790647962492
0.8080177606509513,0.8157841650040201
0.8080463698044584,0.8157892881144729
0.8080744485707078,0.8157944458403217
0.808101992514678,0.8157996101038338
0.8081290159662496,0.8158048495663666
0.8081555116791607,0.815810033218176
0.8081814770606541,0.8158153149098331
0.8082069460641854,0.8158205344256376
0.8082318928125489,0.8158257262146887
0.8082563283450153,0.8158310144744148
0.8082801853494289,0.8158362967356663
0.8083035443885495,0.8158415842584298
0.8083263788217603,0.8158468670842136
0.8083486847675537,0.8158521233266354
0.8083704901081608,0.8158574672044462
0.808391768894808,0.8158627279373947
0.8084124995473422,0.8158680613610082
0.8084326930895495,0.8158733743991572
0.8084523200953364,0.815878673431318
0.808471452900637,0.8158839764897261
0.8084900654187891,0.8158892644764968
0.8085081706520231,0.8158945442912088
0.8085257678045081,0.815899838397812
0.8085428276284029,0.8159051021291204
0.8085593991371094,0.8159104388851981
0.8085754392813278,0.8159156747801996
0.8085909564912892,0.8159208762585757
0.8086059379793976,0.8159261085142789
0.8086204279341003,0.8159313305220968
0.8086344235537704,0.8159365353312209
0.8086478871831349,0.8159417635850676
0.8086607315349009,0.815946869404713
0.8086732417021166,0.8159520064832281
0.8086852214881709,0.8159570963306885
0.8086967229632843,0.8159621863574005
0.8087077466166942,0.8159671972585268
0.8087182883459512,0.8159722493660369
0.8087283241288373,0.8159772038592082
0.8087379050337894,0.8159821203541886
0.8087470128477899,0.8159869695598796
0.8087556585875367,0.8159918789714891
0.8087637961336706,0.8159967035742073
0.8087715089936428,0.8160014791667558
0.8087787730740332,0.8160061882611835
0.8087855585495256,0.8160108863141716
0.808791901414929,0.8160154817019551
0.8087978315405225,0.816020075653046
0.8088032952746721,0.8160245608368363
0.808808366343752,0.8160290446024635
0.8088129655457162,0.8160334625120561
0.808817184441906,0.8160378661323631
0.8088209599426721,0.8160422057078793
0.8088243186974331,0.8160464181323567
0.8088272979966274,0.8160506157701862
0.8088298252850082,0.8160547769167941
0.8088318972573277,0.81605884008089
0.8088336695237865,0.8160628611268169
0.8088350425520816,0.8160667757238635
0.808836081610227,0.8160706172601893
0.8088366716093768,0.8160744526643836
0.8088369330559076,0.8160780841124258
0.8088368297749521,0.8160816959609458
0.8088363600868418,0.816085203925134
0.8088355229454903,0.8160886415544869
0.808834401320813,0.8160919601953497
0.8088329271588983,0.816095202735112
0.8088311049890117,0.8160983870750105
0.8088291829295642,0.8161014439264772
0.8088267121027533,0.8161044841324443
0.8088239169383703,0.8161073652197294
0.8088208447399944,0.8161101840344354
0.8088174555234955,0.8161128251679944
0.808813764889308,0.8161153474034044
0.8088097721481726,0.8161178608337608
0.8088054818460244,0.8161204531346822
0.8088009790999262,0.8161227136264833
0.8087959958007915,0.8161248324243753
0.8087908970849698,0.8161268625084984
0.8087855255821441,0.8161287536356422
0.8087799269397562,0.8161305631377536
0.8087741086347878,0.8161322154844488
0.8087680316930079,0.816133724138198
0.808761717739509,0.816135124183249
0.8087551703447353,0.8161364198446842
0.8087484105527161,0.8161375832956513
0.8087414414513338,0.816138612479156
0.8087342469414844,0.8161395120728797
0.8087268682946419,0.8161402751871383
0.8087192711749753,0.8161409077470606
0.8087114989683618,0.8161413450943692
0.8087035419251396,0.8161417073210512
0.8086954458829481,0.8161418738318686
0.8086871551956106,0.8161419073731313
0.8086787036709148,0.8161418136713996
0.8086701224009443,0.8161415398485455
0.8086612870932183,0.8161411537271274
0.8086524067979799,0.8161405639641399
0.8086433539249649,0.8161398450967667
0.8086341813676362,0.8161390056345099
0.8086248825480709,0.8161380371863736
0.8086154363931428,0.8161368549075885
0.8086059044032617,0.8161354665400842
0.8085962587783997,0.8161339400623949
0.8085865186002993,0.8161322153191317
0.8085765713994886,0.8161303153461533
0.8085666578910193,0.8161283642658705
0.8085566725452552,0.8161261645649792
0.8085465997741301,0.8161237876984697
0.8085364153190175,0.816121196744148
0.8085261749180046,0.816118013161515
0.8085158979391566,0.8161150454214003
0.8085055531934758,0.8161118855076919
0.8084951934708177,0.8161085672438774
0.8084844806299397,0.8161050645547052
0.8084739764343387,0.816101352062886
0.8084635079995347,0.8160974955981268
0.8084530178439381,0.8160933774967551
0.8084424492322937,0.8160891639833383
0.808431923050417,0.8160846911613691
0.8084213441619956,0.8160800032283874
0.8084107953405398,0.8160751730322114
0.8084002731931853,0.816070111971456
0.8083897654262756,0.8160648711092
0.8083792599408713,0.8160594647855244
0.8083687735897438,0.8160538185009637
0.8083582990450321,0.8160479537385186
0.808347856726857,0.8160419288399625
0.8083374207268087,0.8160356322645792
0.8083270473688128,0.8160291348681032
0.8083167444048088,0.8160224326998312
0.8083064756254555,0.8160155270008667
0.8082959263980218,0.816008381745402
0.8082857590900933,0.8160010467535387
0.8082757429742781,0.8159935286480604
0.808265723848606,0.815985737123593
0.8082557810414142,0.8159777099628116
0.8082459204979198,0.8159694333750781
0.8082361857594137,0.8159610102596422
0.808226507611939,0.8159523834735157
0.8082169213060717,0.8159435186589618
0.8082074296690303,0.8159344150989035
0.8081980462832601,0.8159251195973315
0.8081887733165634,0.8159156026275901
0.8081796276807643,0.8159058766647526
0.8081705603102255,0.815895941926715
0.8081616324246278,0.8158857858518923
0.8081528319604104,0.8158754328156957
0.808144163235132,0.8158648588108524
0.8081356327211924,0.8158540696853767
0.8081274481511498,0.8158430244294892
0.8081192245996449,0.8158317419670904
0.8081111234132701,0.8158202706070323
0.8081029556039704,0.8158086154537967
0.8080951572535641,0.8157966931529508
0.8080874736684225,0.8157845348574035
0.8080799556172702,0.8157722145910468
0.8080726092771944,0.8157597015300933
0.8080654111437443,0.8157469509576386
0.8080583757340702,0.815733977741926
0.8080513052697424,0.8157208467694379
0.8080446175719505,0.815707427306888
0.8080381270813072,0.815693867085348
0.8080317641158591,0.8156800371675551
0.808025716532338,0.815666020462809
0.8080197276760055,0.8156518310979561
0.8080139045867382,0.8156374332091748
0.8080085316037349,0.8156228303290203
0.8080030904176919,0.8156080212268644
0.8079978530261416,0.8155930221558738
0.8079927780038911,0.815577814974542
0.807987897275899,0.8155624148136738
0.8079832126166643,0.8155467864823642
0.8079787302319841,0.8155310159464781
0.8079743948860462,0.8155150118689881
0.8079703303099726,0.8154988579957039
0.8079664521430757,0.8154824777503006
0.8079627148525288,0.8154659422828872
0.8079592206923036,0.8154491610025937
0.8079562602375273,0.8154322654671593
0.8079533242533123,0.8154151812446778
0.8079501992052669,0.8153979085571506
0.8079474161321503,0.8153805217748797
0.8079448784981264,0.8153628807611903
0.8079425331259701,0.8153451197612088
0.8079403552479293,0.8153271808941217
0.8079383962615361,0.815309142544533
0.8079366058060201,0.8152909312605364
0.8079350676803798,0.8152725758602731
0.8079337118260879,0.8152541048369475
0.8079325561871173,0.815235437928858
0.8079316081548782,0.8152166520001237
0.8079308364136728,0.8151976869754003
0.8079302438083897,0.8151786044990289
0.8079298766909468,0.8151593521592184
0.8079296656223454,0.8151400829685888
0.8079296612413815,0.8151205622992997
0.8079298449229682,0.8151009818155602
0.8079301933702454,0.8150812700491455
0.8079304248758393,0.8150614271811669
0.8079310884612778,0.8150415334098192
0.8079319385749117,0.815021438761425
0.8079329671083554,0.8150012076389167
0.8079341790318042,0.8149804830067358
0.8079355698992979,0.8149600591432926
0.8079371167663488,0.8149395235282827
0.8079388590538322,0.8149189410924053
0.8079410894613464,0.8148983137359487
0.8079429729451539,0.8148775433304732
0.8079451113112645,0.8148566777059146
0.807947408218045,0.8148357635795311
0.8079498349220711,0.81481473471723
0.807952372950758,0.8147936719779841
0.8079550610508185,0.8147725839188945
0.8079578656547665,0.8147513998899049
0.8079608219539481,0.8147301295302124
0.8079639504541611,0.814708793771571
0.8079671543632572,0.8146874226942601
0.8079705044885361,0.8146659705553565
0.807973918057406,0.8146445020032735
0.8079775835306707,0.8146230427238768
0.8079812108301724,0.8146014505159775
0.8079849160747871,0.8145799124858025
0.8079887201234515,0.8145582500271982
0.8079927594108198,0.814536598908138
0.8079967036139059,0.8145149636467253
0.8080007232860262,0.8144933043555727
0.808004805333095,0.8144716178288423
0.8080089726636823,0.8144499208848031
0.8080134512128542,0.8144282376714818
0.8080176799014563,0.814406570192569
0.8080219678590357,0.8143848815445844
0.8080263086641873,0.8143631189083831
0.8080306628228943,0.8143414661385984
0.8080350146846255,0.8143198080929825
0.8080394166611887,0.8142981665706828
0.8080436498262842,0.8142765490475075
0.8080481007614947,0.8142549352046821
0.8080525072084848,0.814233376072146
0.8080569013917187,0.8142118276010952
0.8080612767829874,0.8141902525792323
0.8080656474176809,0.8141687687603579
0.8080699936237421,0.8141473789227583
0.8080742975919776,0.8141259930075297
0.8080785764247829,0.8141046944225624
0.8080828244929702,0.8140833897863957
0.808087012147253,0.8140621226166468
0.8080911264277711,0.8140409203284397
0.8080951497117359,0.8140197982066829
0.8080991277199717,0.813998747010193
0.8081029745027616,0.8139777329249582
0.8081068344980616,0.8139567989424191
0.8081105452498147,0.8139359148089859
0.8081141358479713,0.8139151750422057
0.808117651939676,0.8138944133384851
0.8081210421914119,0.8138737505476757
0.8081243024039987,0.8138532403260158
0.808127325955378,0.8138327599049326
0.8081303070956602,0.8138124134790992
0.8081331754278607,0.8137921563268303
0.8081358728714075,0.8137719335725654
0.808138391655256,0.8137518512224264
0.8081407839168583,0.8137318553964621
0.8081429875370942,0.8137119216067458
0.8081450219316583,0.8136920453349759
0.8081468227103836,0.813672273998085
0.8081484853208231,0.8136526481830488
0.8081499219458138,0.8136330368320038
0.8081511227825751,0.8136136128027927
0.8081521336548952,0.8135942819466002
0.8081529107145725,0.8135750615994438
0.8081534730634764,0.8135559371426283
0.8081538225954865,0.8135369839192401
0.8081539018058032,0.8135180793474992
0.8081537390116508,0.8134992969584955
0.8081533071574154,0.8134806285814843
0.8081526464976528,0.8134621386483403
0.808151723358349,0.8134436857135457
0.8081505099124471,0.8134254109247875
0.8081490010250539,0.8134072328342391
0.8081472520902659,0.8133891605990208
0.8081450651204676,0.8133711563326509
0.8081426332569377,0.8133533319420746
0.8081399497877376,0.8133356066326181
0.8081369525967363,0.8133179918172184
0.8081336287736268,0.8133005455141089
0.8081300028346003,0.8132832001017973
0.8081260683981313,0.8132659751947716
0.8081217923302305,0.813248968012915
0.808117169081882,0.8132319677359465
0.8081121919802524,0.8132150984320646
0.8081068432291183,0.8131983516042015
0.8081011331142104,0.8131817099863795
0.8080950565099982,0.8131652070740086
0.8080886457947859,0.8131488041903667
0.8080818750000998,0.8131325486035865
0.8080747168033663,0.8131164166938389
0.8080672023083341,0.8131004192680379
0.8080592974042808,0.8130845676169687
0.8080510065593283,0.8130687974864446
0.8080423286901232,0.8130531388268103
0.8080332777668675,0.8130375638731564
0.8080238126349418,0.813022188037262
0.8080139343306866,0.8130069372227561
0.8080036791263306,0.8129917810735349
0.807992966927044,0.8129767480681945
0.8079818605268267,0.8129618439841608
0.8079703464146463,0.8129470347759254
0.807958426617405,0.8129323756759536
0.807946086620297,0.8129177937451639
0.8079332982415027,0.8129033128418917
0.8079201365474404,0.8128889300064522
0.8079064893582751,0.8128746866545369
0.807892443967265,0.8128605172541462
0.8078780256722436,0.8128464925687723
0.807863106452382,0.8128325581820238
0.8078477673974972,0.8128187499635489
0.8078319981383002,0.8128050541289346
0.8078157930806528,0.8127914229736598
0.8077991158571227,0.8127779223350637
0.807782039349378,0.8127645699794198
0.8077644971758768,0.8127512796816913
0.8077465399994482,0.8127380584867074
0.8077281356415043,0.8127249358543626
0.8077093012330921,0.8127119306182325
0.8076900022741025,0.8126989952947542
0.8076703237310201,0.8126862156831857
0.8076501683175245,0.8126735167524292
0.8076295645317833,0.8126609063402869
0.8076085452034093,0.8126484266739573
0.8075871091737112,0.8126360112672288
0.8075652107574696,0.8126236562371612
0.8075428756902534,0.8126114027246568
0.8075201045556186,0.8125992584065648
0.8074969228389034,0.8125871884895361
0.807473277769013,0.812575203000564
0.8074492178031235,0.8125633130207991
0.8074247387391975,0.8125514878722698
0.8073998578410064,0.8125397333600105
0.8073745508208773,0.8125280447066229
0.8073488523936122,0.812516465045325
0.8073227235624084,0.8125049472973076
0.8072961794797825,0.8124935085184951
0.8072692837686234,0.8124821553966625
0.8072419296110845,0.8124708912485622
0.8072142266793644,0.8124596957357624
0.8071861216231878,0.8124485860930738
0.8071575428829757,0.8124375947971368
0.8071286626158666,0.8124266223291292
0.807099394998142,0.8124157245086736
0.8070697699556098,0.8124048679951443
0.8070397846195491,0.8123940838591094
0.8070094218617243,0.8123833572923935
0.8069787143422871,0.8123727079137344
0.806947645439391,0.8123621179851698
0.8069162397911183,0.8123515538910034
0.8068845009361679,0.8123410705804182
0.8068523839883098,0.8123306427956668
0.8068199585890449,0.8123203004912439
0.8067872694205603,0.8123100587024973
0.8067542206857176,0.8122998079306928
0.8067209618862125,0.8122896366600457
0.8066872845786166,0.8122795529089748
0.8066533609292734,0.8122695476446478
0.8066191608651575,0.8122595594375261
0.806584640488926,0.8122496555977745
0.8065499113653,0.8122398859134192
0.8065149082749811,0.8122300860483604
0.806479663489905,0.8122203807252153
0.8064441618730088,0.8122107027218258
0.8064084264971622,0.8122010705285214
0.8063724441769797,0.8121914911848628
0.8063363495947978,0.8121819904895959
0.8062999787168298,0.8121725764329121
0.806263431955013,0.8121631882184721
0.8062266819826895,0.8121538065323117
0.8061897711277146,0.8121445229096476
0.8061526514030662,0.8121353216799678
0.8061153869738354,0.8121261571019033
0.8060779808848552,0.8121170423745456
0.8060404384832941,0.8121079727363327
0.8060027767586043,0.8120989563305652
0.8059649828124489,0.8120900154497382
0.8059271047654372,0.8120811287177713
0.8058891444912453,0.8120723192190977
0.8058510638298946,0.8120635596061936
0.8058129262053082,0.8120548631380178
0.8057747064202173,0.8120461933909772
0.8057364608140303,0.812037256749312
0.80569817175449,0.8120286933912624
0.8056598392078712,0.812020188609322
0.8056214918559679,0.8120117099252144
0.8055831346493757,0.8120033271097111
0.8055448172137119,0.8119949959175289
0.8055065079214139,0.8119867250446859
0.8054682237828129,0.811978570737106
0.8054299923969488,0.811970431042751
0.8053917922990347,0.8119623544459844
0.805353695499101,0.8119543862612105
0.8053156377230288,0.8119464326163182
0.8052776739927042,0.8119385497048041
0.8052398217473232,0.8119307750283564
0.8052020762260249,0.8119230563578846
0.8051644686656617,0.8119154189045121
0.805126959331212,0.8119077996781399
0.8050896196341235,0.8119002350715111
0.8050524485821842,0.8118927412973441
0.8050154183508362,0.811885296495109
0.804978617347436,0.8118779930307888
0.8049420059308026,0.8118707090249956
0.8049053950553093,0.8118635159678358
0.8048691951952577,0.8118564431728107
0.8048332468509775,0.8118494551275691
0.8047974989284719,0.8118424645556535
0.8047620459212587,0.8118356070990846
0.8047268745294367,0.8118287937912892
0.8046919950451138,0.8118221121993294
0.8046574376847763,0.8118154705852383
0.8046230957563475,0.8118089259266177
0.8045891348550624,0.8118024249910876
0.8045554756887378,0.811795999318292
0.8045221541365409,0.811789666430391
0.8044892203588125,0.8117834251615713
0.8044566385015931,0.8117773172622514
0.8044244262784142,0.811771281660549
0.8043926313484041,0.8117653642054261
0.8043611925363237,0.8117594850048233
0.8043302212013201,0.811753732497677
0.8042996561244053,0.8117480573644947
0.8042695269379946,0.8117425119972084
0.8042398121734363,0.811737039186035
0.804210536846884,0.8117316688296793
0.804181756070675,0.8117263639922492
0.8041534403063211,0.8117211785752106
0.8041256165332211,0.8117161569475154
0.8040982841826793,0.8117111764743136
0.8040714477823915,0.8117062873109481
0.8040451609345685,0.8117015027831612
0.8040193692790103,0.8116968236186313
0.8039941220467377,0.8116922403998006
0.8039693748825956,0.8116877318699844
0.8039452211078825,0.8116833869293626
0.8039215821765218,0.8116791708115785
0.8038985814087154,0.8116750013939186
0.8038761454078409,0.8116709984188356
0.80385432469998,0.8116670853170578
0.8038328962131118,0.8116633199934729
0.8038124314040913,0.8116595797281079
0.8037923707671896,0.8116560030257747
0.8037729586799787,0.8116525627320174
0.803754166252681,0.8116492352429882
0.8037359741487622,0.8116459835901063
0.8037184437364797,0.8116428458664214
0.8037015745788088,0.8116398437330048
0.8036853304320283,0.8116369747227856
0.8036697993688212,0.8116342472729294
0.803654891114115,0.8116316020766166
0.8036406783519875,0.81162912633609
0.8036270740846336,0.8116267345073644
0.8036142271123444,0.8116245226549417
0.8036020800124948,0.8116223552599946
0.8035906061033058,0.8116203239334305
0.8035797838830374,0.8116184579401068
0.8035696965493596,0.811616697258344
0.8035603236337092,0.8116150605973637
0.8035516570208749,0.8116135039572419
0.8035436989087991,0.8116121052480103
0.8035364631786199,0.8116108469883081
0.8035299374736157,0.8116097303605802
0.8035241390787636,0.8116087097396618
0.8035190357545189,0.8116078171270684
0.8035146936446417,0.8116070709423507
0.8035110969387536,0.8116063839691672
0.803508185923533,0.8116058633662903
0.8035060484007883,0.8116055582743756
0.8035043437521185,0.8116053055100992
0.8035036104661336,0.8116051679731038

